Entropy-Regularized Reinforcement Learning for Regime-Switching Stochastic Control: A Study on Distributional Classes

We study entropy-regularized reinforcement learning for finite-horizon stochastic control with Markov regime switching, emphasizing the benefits of distributional structure priors. The action domain and the action dependence of the exploratory Hamiltonian identify explicit policy families, including Gaussian, Gamma, Beta, Dirichlet, Weibull, Pareto, and log-normal distributions. These analytical relations guide a structure-informed continuous-time $q$-learning method: the policy respects the prescribed action support, shares parameters with a normalized $q$-function, and incorporates known distributional parameters before learning. This construction avoids numerical action-space normalization and reduces the number of parameters requiring estimation. In a consumption-investment application, finiteness of the optimized HJB Hamiltonian implies positive marginal value and strictly negative wealth curvature for any smooth finite-valued solution, yielding independent Gamma consumption and Gaussian investment policies. A logarithmic terminal-utility benchmark permits independent assessment of learning accuracy and discretization error. Across ten paired random seeds, fixing the known consumption-shape parameter reduces the mean number of updates required to reach a specified policy-error threshold by 12.6\%, with comparable final accuracy. A separate mesh study identifies first-order discretization error. These results illustrate how distributional information can simplify policy learning while retaining flexibility in the unknown parameter functions.

==> numerics/fixed/seed_20261125_h_0.01.json <==
{
  "seed": 20261125,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0578462383054341,
    -0.0060371092745758964,
    -0.0012971875877619496,
    -0.0034652026401508053,
    -1.0196726175598196,
    0.23189888870854047,
    0.018297469587441197,
    0.003535735399662131,
    -1.107713062911528,
    0.21490358461370332,
    0.016584706420326983,
    -0.002842394024915171
  ],
  "w": [
    0.28706921103537886,
    -0.347657835916816,
    -0.042568638703958876,
    -0.003577486476208729,
    1.5100792322254226,
    0.2377291120330363,
    0.5487285276906905,
    0.38483630205561187,
    0.040206019677705804,
    0.01148995056297489,
    -0.5636976318613882,
    0.371703348863481,
    0.03521054196916721,
    0.017765779127958382
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04295655399982934,
      "kl": 0.5448865029420492,
      "kl_consumption": 0.11233614752677053,
      "kl_portfolio": 0.4325503554152787,
      "value_rrmse": 0.45553712266405366,
      "mean_consumption_relerr": 0.12757935115676414,
      "portfolio_mean_rmse": 0.6255500766179656,
      "portfolio_var_relerr": 0.46901431422503553
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08226806099992245,
      "kl": 0.6792169886106121,
      "kl_consumption": 0.22330689878324722,
      "kl_portfolio": 0.45591008982736486,
      "value_rrmse": 0.36072247184632866,
      "mean_consumption_relerr": 0.17645118867277484,
      "portfolio_mean_rmse": 0.6236639588016475,
      "portfolio_var_relerr": 0.4342221931468016
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12218911799936905,
      "kl": 0.7018150128493381,
      "kl_consumption": 0.2991500018101518,
      "kl_portfolio": 0.40266501103918645,
      "value_rrmse": 0.3006394166836652,
      "mean_consumption_relerr": 0.20004198958847114,
      "portfolio_mean_rmse": 0.5883930272543066,
      "portfolio_var_relerr": 0.40326919969632846
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.1579838239995297,
      "kl": 0.6313329052367068,
      "kl_consumption": 0.3168943935407729,
      "kl_portfolio": 0.31443851169593395,
      "value_rrmse": 0.25386706079578886,
      "mean_consumption_relerr": 0.19798000213725384,
      "portfolio_mean_rmse": 0.5191146140874978,
      "portfolio_var_relerr": 0.3783654846832702
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.19736209799884818,
      "kl": 0.5297896459755451,
      "kl_consumption": 0.29808410086052833,
      "kl_portfolio": 0.2317055451150169,
      "value_rrmse": 0.2150005218881073,
      "mean_consumption_relerr": 0.1844559783861712,
      "portfolio_mean_rmse": 0.44258024164532855,
      "portfolio_var_relerr": 0.35407302538410196
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.23769083200022578,
      "kl": 0.4356545796684599,
      "kl_consumption": 0.26811194570191627,
      "kl_portfolio": 0.16754263396654356,
      "value_rrmse": 0.18227694443037695,
      "mean_consumption_relerr": 0.17131408109085408,
      "portfolio_mean_rmse": 0.374630646458637,
      "portfolio_var_relerr": 0.3304996034923619
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.27702889799911645,
      "kl": 0.3603966985102381,
      "kl_consumption": 0.2313551802885984,
      "kl_portfolio": 0.12904151822163965,
      "value_rrmse": 0.15942617203736112,
      "mean_consumption_relerr": 0.1577094377778396,
      "portfolio_mean_rmse": 0.32371459768343963,
      "portfolio_var_relerr": 0.31402219682712057
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3170648589984921,
      "kl": 0.3132797349158375,
      "kl_consumption": 0.2125989377645127,
      "kl_portfolio": 0.10068079715132483,
      "value_rrmse": 0.14165530839122295,
      "mean_consumption_relerr": 0.14986158743344669,
      "portfolio_mean_rmse": 0.2877517774846885,
      "portfolio_var_relerr": 0.2969364782857617
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3542543689982267,
      "kl": 0.27187983394897064,
      "kl_consumption": 0.18712769277694907,
      "kl_portfolio": 0.08475214117202157,
      "value_rrmse": 0.12749835343294286,
      "mean_consumption_relerr": 0.1419006487207109,
      "portfolio_mean_rmse": 0.260508395413241,
      "portfolio_var_relerr": 0.2836217693749812
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.3968822969982284,
      "kl": 0.22575574910999027,
      "kl_consumption": 0.154726852495533,
      "kl_portfolio": 0.07102889661445726,
      "value_rrmse": 0.11611194423231967,
      "mean_consumption_relerr": 0.1318795511150613,
      "portfolio_mean_rmse": 0.23778600821541673,
      "portfolio_var_relerr": 0.27076164798619917
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.43330916999912006,
      "kl": 0.19293613467910353,
      "kl_consumption": 0.13050162004676472,
      "kl_portfolio": 0.062434514632338775,
      "value_rrmse": 0.10947445003960977,
      "mean_consumption_relerr": 0.12367394242995441,
      "portfolio_mean_rmse": 0.21869706589401683,
      "portfolio_var_relerr": 0.2622316811415915
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4718448419989727,
      "kl": 0.16506938656094988,
      "kl_consumption": 0.1097179630492345,
      "kl_portfolio": 0.0553514235117154,
      "value_rrmse": 0.10138240438003669,
      "mean_consumption_relerr": 0.11526504049068434,
      "portfolio_mean_rmse": 0.19665376374481308,
      "portfolio_var_relerr": 0.25269301289366114
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5130527090004762,
      "kl": 0.13839104047122397,
      "kl_consumption": 0.0893365293014801,
      "kl_portfolio": 0.04905451116974387,
      "value_rrmse": 0.09438496791909251,
      "mean_consumption_relerr": 0.10610808433477109,
      "portfolio_mean_rmse": 0.1786322791944474,
      "portfolio_var_relerr": 0.2429220292822444
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5476052740013984,
      "kl": 0.10977128405226665,
      "kl_consumption": 0.06834015433985187,
      "kl_portfolio": 0.04143112971241476,
      "value_rrmse": 0.0880158494495109,
      "mean_consumption_relerr": 0.09516950827711125,
      "portfolio_mean_rmse": 0.16325884299177212,
      "portfolio_var_relerr": 0.2312562747943544
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5836637440006598,
      "kl": 0.08687803879293592,
      "kl_consumption": 0.050116960931530063,
      "kl_portfolio": 0.036761077861405846,
      "value_rrmse": 0.08417163907095263,
      "mean_consumption_relerr": 0.08359588686643261,
      "portfolio_mean_rmse": 0.14738632709464514,
      "portfolio_var_relerr": 0.22232825134209083
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6276578180004435,
      "kl": 0.06929286722735761,
      "kl_consumption": 0.03638138445315801,
      "kl_portfolio": 0.032911482774199606,
      "value_rrmse": 0.08010817666035946,
      "mean_consumption_relerr": 0.07280517838489425,
      "portfolio_mean_rmse": 0.130420510580734,
      "portfolio_var_relerr": 0.21571816919445513
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6664048669990734,
      "kl": 0.056389412288728714,
      "kl_consumption": 0.02715895084454399,
      "kl_portfolio": 0.029230461444184726,
      "value_rrmse": 0.07347520794055705,
      "mean_consumption_relerr": 0.06394680622930934,
      "portfolio_mean_rmse": 0.11304608997898377,
      "portfolio_var_relerr": 0.20906203870179532
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7055788039979234,
      "kl": 0.04376058302029488,
      "kl_consumption": 0.018561193718926623,
      "kl_portfolio": 0.025199389301368256,
      "value_rrmse": 0.06959011005762075,
      "mean_consumption_relerr": 0.05386669718427663,
      "portfolio_mean_rmse": 0.09986810800926525,
      "portfolio_var_relerr": 0.19975355677850462
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7396951890004857,
      "kl": 0.03383252514632274,
      "kl_consumption": 0.011135700327075492,
      "kl_portfolio": 0.022696824819247244,
      "value_rrmse": 0.06546091294974642,
      "mean_consumption_relerr": 0.0427456048742659,
      "portfolio_mean_rmse": 0.08764021719972848,
      "portfolio_var_relerr": 0.19432952840369186
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7753646749988548,
      "kl": 0.025408062615061677,
      "kl_consumption": 0.005708663561855467,
      "kl_portfolio": 0.019699399053206213,
      "value_rrmse": 0.06153662811772194,
      "mean_consumption_relerr": 0.031183802213467976,
      "portfolio_mean_rmse": 0.07576110853821474,
      "portfolio_var_relerr": 0.1853349885249921
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8150916939994204,
      "kl": 0.02008399980418896,
      "kl_consumption": 0.0024334131063908364,
      "kl_portfolio": 0.01765058669779812,
      "value_rrmse": 0.05855225661082327,
      "mean_consumption_relerr": 0.020841825876730252,
      "portfolio_mean_rmse": 0.06617570766922297,
      "portfolio_var_relerr": 0.17894320193480867
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8554180059982173,
      "kl": 0.015161321832414835,
      "kl_consumption": 0.0004204702512037001,
      "kl_portfolio": 0.014740851581211136,
      "value_rrmse": 0.05409019217361517,
      "mean_consumption_relerr": 0.00881593869673582,
      "portfolio_mean_rmse": 0.05491463756629053,
      "portfolio_var_relerr": 0.16825839451386426
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.8977939690012136,
      "kl": 0.01307559847067574,
      "kl_consumption": 0.00011315587899055283,
      "kl_portfolio": 0.012962442591685186,
      "value_rrmse": 0.050503222421654774,
      "mean_consumption_relerr": 0.004574996939017974,
      "portfolio_mean_rmse": 0.04881037996387396,
      "portfolio_var_relerr": 0.1610773846965615
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9415592000004835,
      "kl": 0.01179371838366962,
      "kl_consumption": 0.0002177617232761037,
      "kl_portfolio": 0.011575956660393513,
      "value_rrmse": 0.04673463032200588,
      "mean_consumption_relerr": 0.006476284064920548,
      "portfolio_mean_rmse": 0.04286400496622544,
      "portfolio_var_relerr": 0.1550860879680052
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9806188180009485,
      "kl": 0.010924535172372763,
      "kl_consumption": 0.000836947058159318,
      "kl_portfolio": 0.010087588114213447,
      "value_rrmse": 0.045929198667635465,
      "mean_consumption_relerr": 0.0127695210246097,
      "portfolio_mean_rmse": 0.039343943326537595,
      "portfolio_var_relerr": 0.14717985775002385
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0203931760006526,
      "kl": 0.010290685657523392,
      "kl_consumption": 0.0015405832162126336,
      "kl_portfolio": 0.00875010244131076,
      "value_rrmse": 0.041582364947564975,
      "mean_consumption_relerr": 0.017488403436604155,
      "portfolio_mean_rmse": 0.035816840173778175,
      "portfolio_var_relerr": 0.1394758778289506
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.062121112998284,
      "kl": 0.009554832707361724,
      "kl_consumption": 0.0022185303936477115,
      "kl_portfolio": 0.007336302313714013,
      "value_rrmse": 0.03782657709551562,
      "mean_consumption_relerr": 0.02110301486967959,
      "portfolio_mean_rmse": 0.027745457597486603,
      "portfolio_var_relerr": 0.13074210642923548
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.0993811919979635,
      "kl": 0.008702371622162695,
      "kl_consumption": 0.002373747239644382,
      "kl_portfolio": 0.006328624382518313,
      "value_rrmse": 0.03486005998884188,
      "mean_consumption_relerr": 0.021939356700192595,
      "portfolio_mean_rmse": 0.02428301873497445,
      "portfolio_var_relerr": 0.12340699277672786
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.1411915089993272,
      "kl": 0.007328390915442996,
      "kl_consumption": 0.0019205020499205596,
      "kl_portfolio": 0.005407888865522435,
      "value_rrmse": 0.03287829327367525,
      "mean_consumption_relerr": 0.01970637190722104,
      "portfolio_mean_rmse": 0.020689964037813462,
      "portfolio_var_relerr": 0.11633259676199209
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.179288875999191,
      "kl": 0.0068231794454885275,
      "kl_consumption": 0.002205472525090924,
      "kl_portfolio": 0.0046177069203976046,
      "value_rrmse": 0.03223931730230948,
      "mean_consumption_relerr": 0.021095548511975395,
      "portfolio_mean_rmse": 0.016428620473420315,
      "portfolio_var_relerr": 0.10944892192336492
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.222290024998074,
      "kl": 0.005952434784585223,
      "kl_consumption": 0.002006732153700128,
      "kl_portfolio": 0.003945702630885096,
      "value_rrmse": 0.028514618554814505,
      "mean_consumption_relerr": 0.02007212628150556,
      "portfolio_mean_rmse": 0.011071580476052762,
      "portfolio_var_relerr": 0.10309704434934565
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2627898319988162,
      "kl": 0.005341699286056254,
      "kl_consumption": 0.0019202276082445741,
      "kl_portfolio": 0.0034214716778116798,
      "value_rrmse": 0.027264981377071555,
      "mean_consumption_relerr": 0.019509560758596955,
      "portfolio_mean_rmse": 0.010638886811863271,
      "portfolio_var_relerr": 0.09705717807692985
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3021417189993372,
      "kl": 0.004232356079012157,
      "kl_consumption": 0.001424564768333484,
      "kl_portfolio": 0.0028077913106786733,
      "value_rrmse": 0.025292017836596653,
      "mean_consumption_relerr": 0.016782336547079106,
      "portfolio_mean_rmse": 0.00818894992258345,
      "portfolio_var_relerr": 0.08958523536439447
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3456064099991636,
      "kl": 0.0036218777277970244,
      "kl_consumption": 0.0013471030047479998,
      "kl_portfolio": 0.0022747747230490245,
      "value_rrmse": 0.021357418649820922,
      "mean_consumption_relerr": 0.016310046931758256,
      "portfolio_mean_rmse": 0.00348389516319803,
      "portfolio_var_relerr": 0.08203358474035785
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.3858527550000872,
      "kl": 0.0030004420338506635,
      "kl_consumption": 0.001129360503929659,
      "kl_portfolio": 0.0018710815299210052,
      "value_rrmse": 0.02109137857256616,
      "mean_consumption_relerr": 0.014932111506796734,
      "portfolio_mean_rmse": 0.0026304138138070116,
      "portfolio_var_relerr": 0.07511647050735816
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.425208795000799,
      "kl": 0.0024950109123091555,
      "kl_consumption": 0.0008290209138817718,
      "kl_portfolio": 0.001665989998427384,
      "value_rrmse": 0.020662988700365814,
      "mean_consumption_relerr": 0.012735559378921108,
      "portfolio_mean_rmse": 0.003584636094855031,
      "portfolio_var_relerr": 0.0715225533059029
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4665425159982988,
      "kl": 0.0021894059620194096,
      "kl_consumption": 0.0007598212775324285,
      "kl_portfolio": 0.001429584684486981,
      "value_rrmse": 0.018335703677564257,
      "mean_consumption_relerr": 0.012148933700029955,
      "portfolio_mean_rmse": 0.004380524160320326,
      "portfolio_var_relerr": 0.06677054259621908
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5053192810009932,
      "kl": 0.0017568770534645945,
      "kl_consumption": 0.000528989846935003,
      "kl_portfolio": 0.0012278872065295916,
      "value_rrmse": 0.01611312511177442,
      "mean_consumption_relerr": 0.010157287372882117,
      "portfolio_mean_rmse": 0.006144231303766845,
      "portfolio_var_relerr": 0.062052159200074834
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5459462200014968,
      "kl": 0.0017612088265397195,
      "kl_consumption": 0.0007199089348110112,
      "kl_portfolio": 0.0010412998917287083,
      "value_rrmse": 0.017153123520317493,
      "mean_consumption_relerr": 0.01176126649826969,
      "portfolio_mean_rmse": 0.0028498551630960767,
      "portfolio_var_relerr": 0.05813001519937764
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.5832695309982228,
      "kl": 0.0014887590254758559,
      "kl_consumption": 0.0006426219108517557,
      "kl_portfolio": 0.0008461371146240999,
      "value_rrmse": 0.014218761192629957,
      "mean_consumption_relerr": 0.011108867427190765,
      "portfolio_mean_rmse": 0.006048079574030063,
      "portfolio_var_relerr": 0.05250805776820997
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6322907819994725,
      "kl": 0.0012023224331589302,
      "kl_consumption": 0.0004953567879648307,
      "kl_portfolio": 0.0007069656451940995,
      "value_rrmse": 0.012148700435757475,
      "mean_consumption_relerr": 0.009765989001716883,
      "portfolio_mean_rmse": 0.0051081753823288755,
      "portfolio_var_relerr": 0.048469579670250215
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6739898960004211,
      "kl": 0.0011003523825634045,
      "kl_consumption": 0.0005135368137094739,
      "kl_portfolio": 0.0005868155688539305,
      "value_rrmse": 0.013130743423238691,
      "mean_consumption_relerr": 0.009947621494207066,
      "portfolio_mean_rmse": 0.009641101926223188,
      "portfolio_var_relerr": 0.043597204942667424
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7090177569989464,
      "kl": 0.001061276201443035,
      "kl_consumption": 0.0005769197444475553,
      "kl_portfolio": 0.00048435645699547984,
      "value_rrmse": 0.012590510267233327,
      "mean_consumption_relerr": 0.010495075229010152,
      "portfolio_mean_rmse": 0.010559031948100468,
      "portfolio_var_relerr": 0.039460110289832255
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.745528668998304,
      "kl": 0.0008300648635677181,
      "kl_consumption": 0.00043981758106070824,
      "kl_portfolio": 0.00039024728250700984,
      "value_rrmse": 0.010295456464719079,
      "mean_consumption_relerr": 0.00916416573414849,
      "portfolio_mean_rmse": 0.0057629841352245074,
      "portfolio_var_relerr": 0.03672323687859465
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.781460303998756,
      "kl": 0.0006511685919941999,
      "kl_consumption": 0.0003223376616633688,
      "kl_portfolio": 0.00032883093033083104,
      "value_rrmse": 0.010076102517847465,
      "mean_consumption_relerr": 0.007877512589859402,
      "portfolio_mean_rmse": 0.006092719456614115,
      "portfolio_var_relerr": 0.033607485889658735
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.8232785129985132,
      "kl": 0.0007430113825398939,
      "kl_consumption": 0.0004787370730252885,
      "kl_portfolio": 0.00026427430951460535,
      "value_rrmse": 0.010038415614319372,
      "mean_consumption_relerr": 0.00954078832612297,
      "portfolio_mean_rmse": 0.0018315813891499183,
      "portfolio_var_relerr": 0.03080780125721413
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8666596689981816,
      "kl": 0.0006924399848912831,
      "kl_consumption": 0.0004727133053133409,
      "kl_portfolio": 0.00021972667957794218,
      "value_rrmse": 0.008263060741993311,
      "mean_consumption_relerr": 0.009481381519593948,
      "portfolio_mean_rmse": 0.005597808968621732,
      "portfolio_var_relerr": 0.027605899522795185
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.9023060309991706,
      "kl": 0.0004387407204497317,
      "kl_consumption": 0.00025452092357967237,
      "kl_portfolio": 0.00018421979687005926,
      "value_rrmse": 0.006083923587748846,
      "mean_consumption_relerr": 0.006967127719134816,
      "portfolio_mean_rmse": 0.006076200081392095,
      "portfolio_var_relerr": 0.024754856048061994
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.9381718670010741,
      "kl": 0.0005882887188701834,
      "kl_consumption": 0.0004300545539872783,
      "kl_portfolio": 0.00015823416488290514,
      "value_rrmse": 0.007949718942252215,
      "mean_consumption_relerr": 0.009016613728151017,
      "portfolio_mean_rmse": 0.004676746071060004,
      "portfolio_var_relerr": 0.02379961482164429
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.9758665709996421,
      "kl": 0.00037804187183145265,
      "kl_consumption": 0.0002469225587069706,
      "kl_portfolio": 0.000131119313124482,
      "value_rrmse": 0.005805443594699924,
      "mean_consumption_relerr": 0.006812177066861425,
      "portfolio_mean_rmse": 0.006665977116942904,
      "portfolio_var_relerr": 0.02103897467743243
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.013088552001136,
      "kl": 0.0009770134446745416,
      "kl_consumption": 0.0008362613619910905,
      "kl_portfolio": 0.00014075208268345116,
      "value_rrmse": 0.007203886894071336,
      "mean_consumption_relerr": 0.012560705046960502,
      "portfolio_mean_rmse": 0.006667351682588859,
      "portfolio_var_relerr": 0.02017321444739136
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.050360549001198,
      "kl": 0.000372914169897536,
      "kl_consumption": 0.00027990252465385097,
      "kl_portfolio": 9.301164524368504e-05,
      "value_rrmse": 0.004824040031169724,
      "mean_consumption_relerr": 0.007182953835581454,
      "portfolio_mean_rmse": 0.005608484220079205,
      "portfolio_var_relerr": 0.017817221399695386
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.0896208220001427,
      "kl": 0.0011473352686525032,
      "kl_consumption": 0.0010704481921155657,
      "kl_portfolio": 7.688707653693758e-05,
      "value_rrmse": 0.006787937686557533,
      "mean_consumption_relerr": 0.014226485535919691,
      "portfolio_mean_rmse": 0.005011943981635332,
      "portfolio_var_relerr": 0.015493386467399587
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.126458875998651,
      "kl": 0.0013604631816201453,
      "kl_consumption": 0.00127583942151579,
      "kl_portfolio": 8.462376010435553e-05,
      "value_rrmse": 0.009384037456815389,
      "mean_consumption_relerr": 0.015549999988662537,
      "portfolio_mean_rmse": 0.006167219707821692,
      "portfolio_var_relerr": 0.015060595748927427
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.166039952000574,
      "kl": 0.0005364983999101116,
      "kl_consumption": 0.0004822453273082764,
      "kl_portfolio": 5.425307260183514e-05,
      "value_rrmse": 0.005526537388232518,
      "mean_consumption_relerr": 0.009539860325365706,
      "portfolio_mean_rmse": 0.005434185443756222,
      "portfolio_var_relerr": 0.012640192456557467
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.2011213269979635,
      "kl": 0.0005251400727380033,
      "kl_consumption": 0.0004687093253895248,
      "kl_portfolio": 5.643074734847853e-05,
      "value_rrmse": 0.005536454795696597,
      "mean_consumption_relerr": 0.009403499529530483,
      "portfolio_mean_rmse": 0.003040728110086908,
      "portfolio_var_relerr": 0.014464758596510459
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.238157201998547,
      "kl": 0.00033553253649403397,
      "kl_consumption": 0.0002757960819903699,
      "kl_portfolio": 5.973645450366408e-05,
      "value_rrmse": 0.005452441343517393,
      "mean_consumption_relerr": 0.007226249174806226,
      "portfolio_mean_rmse": 0.004711500327462892,
      "portfolio_var_relerr": 0.013400286635073679
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.2788137679999636,
      "kl": 0.0005224378019809001,
      "kl_consumption": 0.00040673721190766384,
      "kl_portfolio": 0.00011570059007323636,
      "value_rrmse": 0.007027632398751769,
      "mean_consumption_relerr": 0.008784412232953285,
      "portfolio_mean_rmse": 0.006732978143836961,
      "portfolio_var_relerr": 0.01757370405697809
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.3191884709995065,
      "kl": 0.00032756201281403655,
      "kl_consumption": 0.0002775963839626509,
      "kl_portfolio": 4.9965628851385705e-05,
      "value_rrmse": 0.0034091688002404995,
      "mean_consumption_relerr": 0.007254724676811248,
      "portfolio_mean_rmse": 0.005272230938236982,
      "portfolio_var_relerr": 0.012313299492392482
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.3558178189996397,
      "kl": 0.00020859387467543622,
      "kl_consumption": 0.0001582887023408642,
      "kl_portfolio": 5.030517233457202e-05,
      "value_rrmse": 0.004945338964326661,
      "mean_consumption_relerr": 0.005486791654226367,
      "portfolio_mean_rmse": 0.005084804889763249,
      "portfolio_var_relerr": 0.012725945753023667
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.3989812649997475,
      "kl": 0.0005600800915834846,
      "kl_consumption": 0.0005176114451604996,
      "kl_portfolio": 4.246864642298512e-05,
      "value_rrmse": 0.0054349465029381195,
      "mean_consumption_relerr": 0.009886560673717725,
      "portfolio_mean_rmse": 0.005296915093446542,
      "portfolio_var_relerr": 0.011209601409735898
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.4357050500002515,
      "kl": 0.0003674386777685631,
      "kl_consumption": 0.00032439981787909145,
      "kl_portfolio": 4.3038859889471704e-05,
      "value_rrmse": 0.003817682115788,
      "mean_consumption_relerr": 0.0078050770037373434,
      "portfolio_mean_rmse": 0.007607998653778279,
      "portfolio_var_relerr": 0.009999467697564868
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.4766635640007735,
      "kl": 0.0010029335291636373,
      "kl_consumption": 0.0009384507016911646,
      "kl_portfolio": 6.448282747247275e-05,
      "value_rrmse": 0.00530422112765355,
      "mean_consumption_relerr": 0.013331814459008065,
      "portfolio_mean_rmse": 0.009975064553056209,
      "portfolio_var_relerr": 0.010368698997681827
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.5149771270007477,
      "kl": 0.0009113084320985526,
      "kl_consumption": 0.0007695076763941163,
      "kl_portfolio": 0.0001418007557044363,
      "value_rrmse": 0.0038813481997671544,
      "mean_consumption_relerr": 0.012052457355316891,
      "portfolio_mean_rmse": 0.017591093392343042,
      "portfolio_var_relerr": 0.014041820920732742
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.5526525569985097,
      "kl": 0.0004155286906230031,
      "kl_consumption": 0.0002511870498540001,
      "kl_portfolio": 0.00016434164076900297,
      "value_rrmse": 0.0020880965756037407,
      "mean_consumption_relerr": 0.006904380812480641,
      "portfolio_mean_rmse": 0.021622113358854556,
      "portfolio_var_relerr": 0.008382514040169632
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.59047691899832,
      "kl": 0.0005136469801916117,
      "kl_consumption": 0.00040528128006240156,
      "kl_portfolio": 0.00010836570012921008,
      "value_rrmse": 0.005485518149372115,
      "mean_consumption_relerr": 0.008788192716827322,
      "portfolio_mean_rmse": 0.014772934620308166,
      "portfolio_var_relerr": 0.013239690509989237
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.628471123000054,
      "kl": 0.00045928295440461316,
      "kl_consumption": 0.00034049833744197606,
      "kl_portfolio": 0.00011878461696263714,
      "value_rrmse": 0.0021271443044816336,
      "mean_consumption_relerr": 0.008041804541064344,
      "portfolio_mean_rmse": 0.016658336143014006,
      "portfolio_var_relerr": 0.012241594140260293
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6672850719987764,
      "kl": 0.00028675380363621974,
      "kl_consumption": 0.0001228551922113623,
      "kl_portfolio": 0.00016389861142485744,
      "value_rrmse": 0.003237326923741672,
      "mean_consumption_relerr": 0.004799911149095558,
      "portfolio_mean_rmse": 0.011454794989421885,
      "portfolio_var_relerr": 0.020360660922298063
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.7062503439992724,
      "kl": 0.00035924001694027946,
      "kl_consumption": 0.00024405847112670857,
      "kl_portfolio": 0.00011518154581357086,
      "value_rrmse": 0.003120703818454578,
      "mean_consumption_relerr": 0.006736181731059663,
      "portfolio_mean_rmse": 0.010030141357329415,
      "portfolio_var_relerr": 0.01753970488579159
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.740312382000411,
      "kl": 0.0004191650342713132,
      "kl_consumption": 0.0003010906577630948,
      "kl_portfolio": 0.00011807437650821836,
      "value_rrmse": 0.0028568218236640387,
      "mean_consumption_relerr": 0.00755000114362137,
      "portfolio_mean_rmse": 0.013039244844205327,
      "portfolio_var_relerr": 0.014004080150035599
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.776013325998065,
      "kl": 0.00045261763348574953,
      "kl_consumption": 0.0002980098281919589,
      "kl_portfolio": 0.00015460780529379063,
      "value_rrmse": 0.004016783506327301,
      "mean_consumption_relerr": 0.007531282744783747,
      "portfolio_mean_rmse": 0.018811978254890525,
      "portfolio_var_relerr": 0.008572663519960373
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.815958260998741,
      "kl": 0.0007408950912486331,
      "kl_consumption": 0.0005547195137594306,
      "kl_portfolio": 0.0001861755774892024,
      "value_rrmse": 0.0028614543028335424,
      "mean_consumption_relerr": 0.010246136696965658,
      "portfolio_mean_rmse": 0.021436778185871717,
      "portfolio_var_relerr": 0.00775954603157472
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.8537760830004117,
      "kl": 0.0003348503960596565,
      "kl_consumption": 0.0002212430914222261,
      "kl_portfolio": 0.0001136073046374304,
      "value_rrmse": 0.0032032041920360276,
      "mean_consumption_relerr": 0.006472514604873098,
      "portfolio_mean_rmse": 0.016472607479733257,
      "portfolio_var_relerr": 0.011779875380511253
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.896212813000602,
      "kl": 0.00046791289560065653,
      "kl_consumption": 0.00033363408259330326,
      "kl_portfolio": 0.0001342788130073532,
      "value_rrmse": 0.005651182215261447,
      "mean_consumption_relerr": 0.007950747740704074,
      "portfolio_mean_rmse": 0.014127988315047356,
      "portfolio_var_relerr": 0.013132964511616135
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.9315555729990592,
      "kl": 0.0004380123361872455,
      "kl_consumption": 0.0003178225592794523,
      "kl_portfolio": 0.00012018977690779324,
      "value_rrmse": 0.004624499871946151,
      "mean_consumption_relerr": 0.007760725753019248,
      "portfolio_mean_rmse": 0.01168901012120343,
      "portfolio_var_relerr": 0.013764785529335546
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 2.969022956000117,
      "kl": 0.0009199899209403839,
      "kl_consumption": 0.0008306273573335612,
      "kl_portfolio": 8.93625636068228e-05,
      "value_rrmse": 0.004795977924586535,
      "mean_consumption_relerr": 0.012518777952821528,
      "portfolio_mean_rmse": 0.013313201732452078,
      "portfolio_var_relerr": 0.011633176596331061
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.0084942469984526,
      "kl": 0.00021896886716562042,
      "kl_consumption": 0.00014072428524254126,
      "kl_portfolio": 7.824458192307917e-05,
      "value_rrmse": 0.0031361609969021193,
      "mean_consumption_relerr": 0.005166600760631099,
      "portfolio_mean_rmse": 0.01349281352602622,
      "portfolio_var_relerr": 0.009739478353261265
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.044766531998903,
      "kl": 0.0003386164437679825,
      "kl_consumption": 0.0002891943101952546,
      "kl_portfolio": 4.9422133572727974e-05,
      "value_rrmse": 0.0056316987385927044,
      "mean_consumption_relerr": 0.007409409125680639,
      "portfolio_mean_rmse": 0.010146974688534658,
      "portfolio_var_relerr": 0.007785207550686806
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.0851107369999227,
      "kl": 0.00043534287565280495,
      "kl_consumption": 0.0003626579595901656,
      "kl_portfolio": 7.268491606263936e-05,
      "value_rrmse": 0.002596465521991507,
      "mean_consumption_relerr": 0.008263408437482123,
      "portfolio_mean_rmse": 0.01048871562775723,
      "portfolio_var_relerr": 0.008714855276676408
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.1304772069997853,
      "kl": 0.0005838951597722166,
      "kl_consumption": 0.0005396772787522436,
      "kl_portfolio": 4.421788101997301e-05,
      "value_rrmse": 0.003329263277869677,
      "mean_consumption_relerr": 0.010122461424020467,
      "portfolio_mean_rmse": 0.008760627870885607,
      "portfolio_var_relerr": 0.00776304609386918
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.1707149489993753,
      "kl": 0.00023345103803243628,
      "kl_consumption": 0.00019928200530942137,
      "kl_portfolio": 3.41690327230149e-05,
      "value_rrmse": 0.005391454994968652,
      "mean_consumption_relerr": 0.0061463596215735735,
      "portfolio_mean_rmse": 0.007185082423455602,
      "portfolio_var_relerr": 0.007694716803608958
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.2120580410010007,
      "kl": 0.00038186225643957537,
      "kl_consumption": 0.0003397295919291402,
      "kl_portfolio": 4.213266451043513e-05,
      "value_rrmse": 0.004210642642702501,
      "mean_consumption_relerr": 0.008014566913228837,
      "portfolio_mean_rmse": 0.0049693012171234075,
      "portfolio_var_relerr": 0.011888956949033965
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.2516125420006574,
      "kl": 0.0006063315299696207,
      "kl_consumption": 0.0005673183773315603,
      "kl_portfolio": 3.901315263806034e-05,
      "value_rrmse": 0.00425364997602556,
      "mean_consumption_relerr": 0.010369870050801394,
      "portfolio_mean_rmse": 0.00488276469610465,
      "portfolio_var_relerr": 0.010611425746609875
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.2911916589982866,
      "kl": 0.0006751400060752473,
      "kl_consumption": 0.0006512298592705683,
      "kl_portfolio": 2.3910146804678897e-05,
      "value_rrmse": 0.004223105862804064,
      "mean_consumption_relerr": 0.011106202916574708,
      "portfolio_mean_rmse": 0.0025045530274239187,
      "portfolio_var_relerr": 0.009362561813961173
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.332582959999854,
      "kl": 0.0007692963120954228,
      "kl_consumption": 0.0007240855787858298,
      "kl_portfolio": 4.5210733309593064e-05,
      "value_rrmse": 0.002637726017239922,
      "mean_consumption_relerr": 0.011721081659025483,
      "portfolio_mean_rmse": 0.004749504719795554,
      "portfolio_var_relerr": 0.010711646424037144
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.372835367001244,
      "kl": 0.0007830801227805376,
      "kl_consumption": 0.0007306700284474039,
      "kl_portfolio": 5.24100943331337e-05,
      "value_rrmse": 0.006864887663901078,
      "mean_consumption_relerr": 0.011738267340085132,
      "portfolio_mean_rmse": 0.005374656798513822,
      "portfolio_var_relerr": 0.012782463909728654
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.4133151460009685,
      "kl": 0.0006139076418514067,
      "kl_consumption": 0.0005554145395607462,
      "kl_portfolio": 5.8493102290660484e-05,
      "value_rrmse": 0.004123968579380169,
      "mean_consumption_relerr": 0.010231763115561935,
      "portfolio_mean_rmse": 0.006218115385897164,
      "portfolio_var_relerr": 0.011384980255139577
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.449540444999002,
      "kl": 0.00022273275806713796,
      "kl_consumption": 0.00017712445148233087,
      "kl_portfolio": 4.560830658480711e-05,
      "value_rrmse": 0.005732388965648489,
      "mean_consumption_relerr": 0.005802028924780142,
      "portfolio_mean_rmse": 0.0065747924202649065,
      "portfolio_var_relerr": 0.010184533854934511
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.4899663510004757,
      "kl": 0.0005210176431113153,
      "kl_consumption": 0.0004993596506067275,
      "kl_portfolio": 2.1657992504587874e-05,
      "value_rrmse": 0.003893589454080417,
      "mean_consumption_relerr": 0.009721226052203703,
      "portfolio_mean_rmse": 0.0024544876705006936,
      "portfolio_var_relerr": 0.008746116264476323
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.5304156499987585,
      "kl": 0.0006509841542659055,
      "kl_consumption": 0.0006373659132057372,
      "kl_portfolio": 1.3618241060168147e-05,
      "value_rrmse": 0.006238979379470061,
      "mean_consumption_relerr": 0.01095220833301079,
      "portfolio_mean_rmse": 0.001790682109089409,
      "portfolio_var_relerr": 0.006600617014053863
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.5692483889979485,
      "kl": 0.0008388605622814167,
      "kl_consumption": 0.0008212586079562795,
      "kl_portfolio": 1.760195432513727e-05,
      "value_rrmse": 0.004493192608350027,
      "mean_consumption_relerr": 0.01247596994533048,
      "portfolio_mean_rmse": 0.004978632937826124,
      "portfolio_var_relerr": 0.006054793079816774
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.6066767970005458,
      "kl": 0.0004988465196901663,
      "kl_consumption": 0.00046525359293474275,
      "kl_portfolio": 3.3592926755423555e-05,
      "value_rrmse": 0.003264784975676821,
      "mean_consumption_relerr": 0.00941937296464962,
      "portfolio_mean_rmse": 0.008158905587070114,
      "portfolio_var_relerr": 0.00597266139234434
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.645056476998434,
      "kl": 0.0007300729771641839,
      "kl_consumption": 0.0006934475805994104,
      "kl_portfolio": 3.662539656477357e-05,
      "value_rrmse": 0.00346736285989605,
      "mean_consumption_relerr": 0.011473516674515691,
      "portfolio_mean_rmse": 0.004896318504361605,
      "portfolio_var_relerr": 0.009605800271604828
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.6832878929999424,
      "kl": 0.00043558066174220853,
      "kl_consumption": 0.000399014584953453,
      "kl_portfolio": 3.656607678875548e-05,
      "value_rrmse": 0.0039006257429070436,
      "mean_consumption_relerr": 0.008688969583343352,
      "portfolio_mean_rmse": 0.0030876923602975066,
      "portfolio_var_relerr": 0.011657912415501941
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.723652848999336,
      "kl": 0.00034152565577858597,
      "kl_consumption": 0.00028331551706093727,
      "kl_portfolio": 5.821013871764871e-05,
      "value_rrmse": 0.003670738169387473,
      "mean_consumption_relerr": 0.007345494871051123,
      "portfolio_mean_rmse": 0.008544324750790096,
      "portfolio_var_relerr": 0.00984268527468513
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.759254624001187,
      "kl": 0.0004171277162600425,
      "kl_consumption": 0.0003226398287127867,
      "kl_portfolio": 9.44878875472558e-05,
      "value_rrmse": 0.0026594411317748747,
      "mean_consumption_relerr": 0.007823829354565267,
      "portfolio_mean_rmse": 0.009690057900092565,
      "portfolio_var_relerr": 0.009462731336920806
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.7964376079980866,
      "kl": 0.0004054590575755171,
      "kl_consumption": 0.0003673197533590117,
      "kl_portfolio": 3.813930421650541e-05,
      "value_rrmse": 0.005274199661813522,
      "mean_consumption_relerr": 0.008331929563573247,
      "portfolio_mean_rmse": 0.00736381469843854,
      "portfolio_var_relerr": 0.008151734707116717
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.8369741040005465,
      "kl": 0.00017900587931421168,
      "kl_consumption": 0.00012541003424355158,
      "kl_portfolio": 5.359584507066011e-05,
      "value_rrmse": 0.004362842363137464,
      "mean_consumption_relerr": 0.0048686052592918794,
      "portfolio_mean_rmse": 0.00911253299259551,
      "portfolio_var_relerr": 0.009207324059700978
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.875302289998217,
      "kl": 0.00026419494968559794,
      "kl_consumption": 0.00022535908118877837,
      "kl_portfolio": 3.8835868496819556e-05,
      "value_rrmse": 0.003981670681915822,
      "mean_consumption_relerr": 0.006532135909292905,
      "portfolio_mean_rmse": 0.004419297931327268,
      "portfolio_var_relerr": 0.010477498785100282
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.9152298500011966,
      "kl": 0.0009753493861739739,
      "kl_consumption": 0.0009043961779291047,
      "kl_portfolio": 7.095320824486921e-05,
      "value_rrmse": 0.005715862101659625,
      "mean_consumption_relerr": 0.01307330065816911,
      "portfolio_mean_rmse": 0.008745950254923873,
      "portfolio_var_relerr": 0.011555063738498378
    }
  ]
}

==> numerics/fixed/seed_20261126_h_0.01.json <==
{
  "seed": 20261126,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0693622135809069,
    -0.016822660806033445,
    -0.004122617761717049,
    -0.003094173680958376,
    -1.0236587705633664,
    0.24072692319154954,
    0.019029870759523636,
    0.0006376914310126564,
    -1.1080674770811672,
    0.219853544783334,
    0.015219268742859017,
    0.0018868153990779597
  ],
  "w": [
    0.2938636553309035,
    -0.3468496820608037,
    -0.05136577560331668,
    -0.004098675998798834,
    1.5148052185503438,
    0.2377410130806121,
    0.5504179021996762,
    0.36892837645954746,
    0.05203850484914034,
    0.0015536261513039256,
    -0.5690814621526952,
    0.36974130496384144,
    0.050202424831797314,
    0.003692959179358749
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.03604578100203071,
      "kl": 0.5380579589405472,
      "kl_consumption": 0.10547707869462872,
      "kl_portfolio": 0.4325808802459184,
      "value_rrmse": 0.4568682190050288,
      "mean_consumption_relerr": 0.12710212510591815,
      "portfolio_mean_rmse": 0.6266722896380806,
      "portfolio_var_relerr": 0.4691388756291249
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.07461599399903207,
      "kl": 0.6686463809183739,
      "kl_consumption": 0.21267405590567082,
      "kl_portfolio": 0.455972325012703,
      "value_rrmse": 0.3608821926564183,
      "mean_consumption_relerr": 0.17362164494204074,
      "portfolio_mean_rmse": 0.6287999871595716,
      "portfolio_var_relerr": 0.43191378104374156
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11381213200002094,
      "kl": 0.697860629444184,
      "kl_consumption": 0.2980273967798705,
      "kl_portfolio": 0.39983323266431336,
      "value_rrmse": 0.29999921510522226,
      "mean_consumption_relerr": 0.20064194311882622,
      "portfolio_mean_rmse": 0.5889483262788442,
      "portfolio_var_relerr": 0.4026747482518391
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.1515822780020244,
      "kl": 0.6095144533013386,
      "kl_consumption": 0.2979197622561807,
      "kl_portfolio": 0.3115946910451578,
      "value_rrmse": 0.25217656231262786,
      "mean_consumption_relerr": 0.19341829260763327,
      "portfolio_mean_rmse": 0.5180725958058022,
      "portfolio_var_relerr": 0.3768873422320737
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.19133224100005464,
      "kl": 0.5142295538437165,
      "kl_consumption": 0.28848942977312636,
      "kl_portfolio": 0.22574012407059008,
      "value_rrmse": 0.2136324263812309,
      "mean_consumption_relerr": 0.1817105270013679,
      "portfolio_mean_rmse": 0.4378233596468,
      "portfolio_var_relerr": 0.34989442170759405
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.22843780900075217,
      "kl": 0.4390592757537513,
      "kl_consumption": 0.27406376460728693,
      "kl_portfolio": 0.1649955111464643,
      "value_rrmse": 0.1816212056319886,
      "mean_consumption_relerr": 0.17075006671930812,
      "portfolio_mean_rmse": 0.3712400797153404,
      "portfolio_var_relerr": 0.328393780320542
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2684476419999555,
      "kl": 0.36681748865199654,
      "kl_consumption": 0.24505589395419997,
      "kl_portfolio": 0.12176159469779646,
      "value_rrmse": 0.15800650999440746,
      "mean_consumption_relerr": 0.15957045109202744,
      "portfolio_mean_rmse": 0.3217795684092895,
      "portfolio_var_relerr": 0.3061498789437465
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3124485110020032,
      "kl": 0.3122904183836183,
      "kl_consumption": 0.2154908091231891,
      "kl_portfolio": 0.09679960926042915,
      "value_rrmse": 0.14134308596345854,
      "mean_consumption_relerr": 0.15017734133749924,
      "portfolio_mean_rmse": 0.2828090740118543,
      "portfolio_var_relerr": 0.2928857791292579
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.35029617400141433,
      "kl": 0.26522034626721674,
      "kl_consumption": 0.18443951273948214,
      "kl_portfolio": 0.0807808335277346,
      "value_rrmse": 0.12803535322388448,
      "mean_consumption_relerr": 0.14133726218904658,
      "portfolio_mean_rmse": 0.2542451853505982,
      "portfolio_var_relerr": 0.28110713516322655
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.3903623139995034,
      "kl": 0.2237157360979653,
      "kl_consumption": 0.1556666884411115,
      "kl_portfolio": 0.0680490476568538,
      "value_rrmse": 0.11685957549908896,
      "mean_consumption_relerr": 0.13205287827449083,
      "portfolio_mean_rmse": 0.2301539752009968,
      "portfolio_var_relerr": 0.26617377188429325
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.42844604900164995,
      "kl": 0.1923605988718374,
      "kl_consumption": 0.1343372506417795,
      "kl_portfolio": 0.05802334823005794,
      "value_rrmse": 0.11011453277655076,
      "mean_consumption_relerr": 0.12495187204729989,
      "portfolio_mean_rmse": 0.21167326588259222,
      "portfolio_var_relerr": 0.25319131163126546
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.46605936100240797,
      "kl": 0.17003224297937058,
      "kl_consumption": 0.11771853617591535,
      "kl_portfolio": 0.052313706803455255,
      "value_rrmse": 0.10250394401354579,
      "mean_consumption_relerr": 0.11846204998792473,
      "portfolio_mean_rmse": 0.19405288486427402,
      "portfolio_var_relerr": 0.24540794762077775
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5091559819993563,
      "kl": 0.13966356819011538,
      "kl_consumption": 0.09363475313202048,
      "kl_portfolio": 0.04602881505809489,
      "value_rrmse": 0.09455825260765885,
      "mean_consumption_relerr": 0.10802685905845641,
      "portfolio_mean_rmse": 0.17245907841525898,
      "portfolio_var_relerr": 0.2373096116842976
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5469592469999043,
      "kl": 0.11511952510539933,
      "kl_consumption": 0.07474411780910357,
      "kl_portfolio": 0.04037540729629576,
      "value_rrmse": 0.08962745594983994,
      "mean_consumption_relerr": 0.09866367708118262,
      "portfolio_mean_rmse": 0.15536169319214735,
      "portfolio_var_relerr": 0.22833297109582923
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5875989599990135,
      "kl": 0.09172812372457517,
      "kl_consumption": 0.05462361878342747,
      "kl_portfolio": 0.0371045049411477,
      "value_rrmse": 0.08420439893718956,
      "mean_consumption_relerr": 0.08664354706198643,
      "portfolio_mean_rmse": 0.13588636087546463,
      "portfolio_var_relerr": 0.2240394842271554
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.624774874002469,
      "kl": 0.06900664765242927,
      "kl_consumption": 0.03688857290895049,
      "kl_portfolio": 0.03211807474347877,
      "value_rrmse": 0.07919579820222934,
      "mean_consumption_relerr": 0.07317601260390255,
      "portfolio_mean_rmse": 0.12215649030184317,
      "portfolio_var_relerr": 0.21517087018694006
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6617391210020287,
      "kl": 0.055797505983261546,
      "kl_consumption": 0.027278925072869872,
      "kl_portfolio": 0.028518580910391684,
      "value_rrmse": 0.07435686668715831,
      "mean_consumption_relerr": 0.06403576196477448,
      "portfolio_mean_rmse": 0.108435131937257,
      "portfolio_var_relerr": 0.20816743469437127
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.701984025999991,
      "kl": 0.04349549487662998,
      "kl_consumption": 0.01811452669917599,
      "kl_portfolio": 0.02538096817745399,
      "value_rrmse": 0.0704505241580266,
      "mean_consumption_relerr": 0.05337433925273499,
      "portfolio_mean_rmse": 0.09672078596482532,
      "portfolio_var_relerr": 0.20055813278924395
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7407017820005422,
      "kl": 0.03311665057949212,
      "kl_consumption": 0.011472677808753651,
      "kl_portfolio": 0.021643972770738464,
      "value_rrmse": 0.06503689939911263,
      "mean_consumption_relerr": 0.04321437025203724,
      "portfolio_mean_rmse": 0.08515140357606474,
      "portfolio_var_relerr": 0.1906455648166424
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7796252070002083,
      "kl": 0.025478954578590264,
      "kl_consumption": 0.006044950852848081,
      "kl_portfolio": 0.01943400372574218,
      "value_rrmse": 0.06188071602237248,
      "mean_consumption_relerr": 0.03212686584834546,
      "portfolio_mean_rmse": 0.07444089722642576,
      "portfolio_var_relerr": 0.18454856883920415
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8185382980009308,
      "kl": 0.019103771270502546,
      "kl_consumption": 0.0023779726613715226,
      "kl_portfolio": 0.016725798609131023,
      "value_rrmse": 0.05793151866335984,
      "mean_consumption_relerr": 0.020649520880789893,
      "portfolio_mean_rmse": 0.06302707724129146,
      "portfolio_var_relerr": 0.17616495579384492
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8558310850021371,
      "kl": 0.01525788698131777,
      "kl_consumption": 0.0006416121315693943,
      "kl_portfolio": 0.014616274849748378,
      "value_rrmse": 0.0541285176391959,
      "mean_consumption_relerr": 0.010893323769905887,
      "portfolio_mean_rmse": 0.052603641025067906,
      "portfolio_var_relerr": 0.169118752171155
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.8946735079989594,
      "kl": 0.012998613062227379,
      "kl_consumption": 0.0002927979907524707,
      "kl_portfolio": 0.012705815071474906,
      "value_rrmse": 0.05145817770509861,
      "mean_consumption_relerr": 0.007392611576774722,
      "portfolio_mean_rmse": 0.04663776984052049,
      "portfolio_var_relerr": 0.16050473803596266
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9336469260015292,
      "kl": 0.0110738176899477,
      "kl_consumption": 0.00044534537106862373,
      "kl_portfolio": 0.010628472318879078,
      "value_rrmse": 0.04721140068604175,
      "mean_consumption_relerr": 0.009317990345006405,
      "portfolio_mean_rmse": 0.038065254636945975,
      "portfolio_var_relerr": 0.15112010161074027
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9697318979997362,
      "kl": 0.01031133454558974,
      "kl_consumption": 0.0013447586924673302,
      "kl_portfolio": 0.00896657585312241,
      "value_rrmse": 0.044826734784267935,
      "mean_consumption_relerr": 0.016216490416400282,
      "portfolio_mean_rmse": 0.03117454232402748,
      "portfolio_var_relerr": 0.14179100603045694
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0078241740011435,
      "kl": 0.009145790869011136,
      "kl_consumption": 0.0014680678913239372,
      "kl_portfolio": 0.007677722977687199,
      "value_rrmse": 0.042226520318561896,
      "mean_consumption_relerr": 0.017146020519033373,
      "portfolio_mean_rmse": 0.023789240344434012,
      "portfolio_var_relerr": 0.13398144247886581
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0471989200013923,
      "kl": 0.00870945036037897,
      "kl_consumption": 0.0019221783696488268,
      "kl_portfolio": 0.006787271990730143,
      "value_rrmse": 0.03821480675801222,
      "mean_consumption_relerr": 0.01969916598452673,
      "portfolio_mean_rmse": 0.018301109775980918,
      "portfolio_var_relerr": 0.12829349170915452
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.0837332920018525,
      "kl": 0.007638762460772625,
      "kl_consumption": 0.0020901421344357916,
      "kl_portfolio": 0.005548620326336835,
      "value_rrmse": 0.036819222218827184,
      "mean_consumption_relerr": 0.020477265006578975,
      "portfolio_mean_rmse": 0.01557706957595705,
      "portfolio_var_relerr": 0.1184802447156911
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.123862068001472,
      "kl": 0.007399073260121247,
      "kl_consumption": 0.0026099492025112164,
      "kl_portfolio": 0.004789124057610031,
      "value_rrmse": 0.03370050689516088,
      "mean_consumption_relerr": 0.0229893618224953,
      "portfolio_mean_rmse": 0.012226980195714525,
      "portfolio_var_relerr": 0.11171484072802192
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.1632560830003058,
      "kl": 0.006435977207349306,
      "kl_consumption": 0.002290373436579532,
      "kl_portfolio": 0.004145603770769774,
      "value_rrmse": 0.029917638075904435,
      "mean_consumption_relerr": 0.021588374107543627,
      "portfolio_mean_rmse": 0.010714551143350967,
      "portfolio_var_relerr": 0.10528464314056825
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2028391490021022,
      "kl": 0.006157711419648284,
      "kl_consumption": 0.002527267246928632,
      "kl_portfolio": 0.0036304441727196502,
      "value_rrmse": 0.02756980068660828,
      "mean_consumption_relerr": 0.022681643295771693,
      "portfolio_mean_rmse": 0.0054883994468919155,
      "portfolio_var_relerr": 0.1000739533451078
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2445782249997137,
      "kl": 0.004787951711868168,
      "kl_consumption": 0.0018003091776137954,
      "kl_portfolio": 0.0029876425342543716,
      "value_rrmse": 0.025807019444574527,
      "mean_consumption_relerr": 0.019024121179961745,
      "portfolio_mean_rmse": 0.0058920143118459745,
      "portfolio_var_relerr": 0.09209528376626153
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.2828887489995395,
      "kl": 0.004436808002794529,
      "kl_consumption": 0.0018875080621347103,
      "kl_portfolio": 0.002549299940659819,
      "value_rrmse": 0.025899174764408704,
      "mean_consumption_relerr": 0.019324382635465723,
      "portfolio_mean_rmse": 0.004859019892368623,
      "portfolio_var_relerr": 0.08577756929142107
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3244732019993535,
      "kl": 0.0034826495029751086,
      "kl_consumption": 0.001363555199868563,
      "kl_portfolio": 0.002119094303106546,
      "value_rrmse": 0.023694637264439093,
      "mean_consumption_relerr": 0.016407124778654466,
      "portfolio_mean_rmse": 0.002370318912815235,
      "portfolio_var_relerr": 0.07942211813441377
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.363474543999473,
      "kl": 0.002870663735013848,
      "kl_consumption": 0.0010583276089092925,
      "kl_portfolio": 0.0018123361261045555,
      "value_rrmse": 0.02180845333756511,
      "mean_consumption_relerr": 0.014485868199475959,
      "portfolio_mean_rmse": 0.0002517586988140169,
      "portfolio_var_relerr": 0.07417557504896108
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.4032309499998519,
      "kl": 0.0024044209385247323,
      "kl_consumption": 0.0008935542083340427,
      "kl_portfolio": 0.0015108667301906896,
      "value_rrmse": 0.019856971058902953,
      "mean_consumption_relerr": 0.013281827134008814,
      "portfolio_mean_rmse": 0.0017627864998425412,
      "portfolio_var_relerr": 0.06839899239140226
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4442473990020517,
      "kl": 0.0023850997742779845,
      "kl_consumption": 0.0010938300563967868,
      "kl_portfolio": 0.0012912697178811975,
      "value_rrmse": 0.016891968516355275,
      "mean_consumption_relerr": 0.014608646555650794,
      "portfolio_mean_rmse": 0.004971440050605304,
      "portfolio_var_relerr": 0.06335977786266388
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.481740773000638,
      "kl": 0.001757154561399154,
      "kl_consumption": 0.0006104155574985335,
      "kl_portfolio": 0.0011467390039006208,
      "value_rrmse": 0.017644087021750545,
      "mean_consumption_relerr": 0.010899679979138524,
      "portfolio_mean_rmse": 0.007473700232452837,
      "portfolio_var_relerr": 0.05936966480653075
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5214577860024292,
      "kl": 0.0014975467603113516,
      "kl_consumption": 0.0004889744965094202,
      "kl_portfolio": 0.0010085722638019316,
      "value_rrmse": 0.015236878496273705,
      "mean_consumption_relerr": 0.009779638984457852,
      "portfolio_mean_rmse": 0.008363402897626104,
      "portfolio_var_relerr": 0.05559186379391792
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.5606481450013234,
      "kl": 0.0015394468344659675,
      "kl_consumption": 0.0007657348139069988,
      "kl_portfolio": 0.0007737120205589688,
      "value_rrmse": 0.014171907386063115,
      "mean_consumption_relerr": 0.012088341466755897,
      "portfolio_mean_rmse": 0.003270727676390393,
      "portfolio_var_relerr": 0.050482247734808736
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.598872955000843,
      "kl": 0.0011321326110587003,
      "kl_consumption": 0.0004378548473692399,
      "kl_portfolio": 0.0006942777636894604,
      "value_rrmse": 0.013684508900218398,
      "mean_consumption_relerr": 0.009160487223145511,
      "portfolio_mean_rmse": 0.001163032347910513,
      "portfolio_var_relerr": 0.04844876421380086
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6337064030012698,
      "kl": 0.0009542920045796637,
      "kl_consumption": 0.0003956229969772108,
      "kl_portfolio": 0.0005586690076024529,
      "value_rrmse": 0.012254978227896158,
      "mean_consumption_relerr": 0.008746015977286279,
      "portfolio_mean_rmse": 0.001668828456143878,
      "portfolio_var_relerr": 0.043618936090983586
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.6722089610011608,
      "kl": 0.0010136011096979756,
      "kl_consumption": 0.0005287154781114325,
      "kl_portfolio": 0.00048488563158654305,
      "value_rrmse": 0.009966834222469115,
      "mean_consumption_relerr": 0.010049942426482952,
      "portfolio_mean_rmse": 0.006498006609169887,
      "portfolio_var_relerr": 0.0395860921966004
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.7147836000003736,
      "kl": 0.0009161723272079695,
      "kl_consumption": 0.0004508183528587366,
      "kl_portfolio": 0.0004653539743492328,
      "value_rrmse": 0.008489919739749042,
      "mean_consumption_relerr": 0.009291486061380052,
      "portfolio_mean_rmse": 0.009239934051869724,
      "portfolio_var_relerr": 0.037926420043837804
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.7551882219995605,
      "kl": 0.0007533826159711301,
      "kl_consumption": 0.0003767304961181694,
      "kl_portfolio": 0.0003766521198529608,
      "value_rrmse": 0.010836984471626407,
      "mean_consumption_relerr": 0.008503725392362547,
      "portfolio_mean_rmse": 0.0031941503386031275,
      "portfolio_var_relerr": 0.036557724367140186
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.7948542459998862,
      "kl": 0.0014790095752495276,
      "kl_consumption": 0.001181978529809064,
      "kl_portfolio": 0.0002970310454404637,
      "value_rrmse": 0.011333803312473786,
      "mean_consumption_relerr": 0.014981715930470159,
      "portfolio_mean_rmse": 0.004547701597276087,
      "portfolio_var_relerr": 0.03216524908033845
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8297554090022459,
      "kl": 0.0004970634138621683,
      "kl_consumption": 0.00026165238163059786,
      "kl_portfolio": 0.00023541103223157056,
      "value_rrmse": 0.0071173730530611065,
      "mean_consumption_relerr": 0.007079371898523104,
      "portfolio_mean_rmse": 0.0023800408956201813,
      "portfolio_var_relerr": 0.028769417881305128
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.8677330690006784,
      "kl": 0.0005842658402757834,
      "kl_consumption": 0.0003827533699021182,
      "kl_portfolio": 0.00020151247037366517,
      "value_rrmse": 0.009164328394507287,
      "mean_consumption_relerr": 0.008534734705619234,
      "portfolio_mean_rmse": 0.003182735885401764,
      "portfolio_var_relerr": 0.026944101443519056
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.9068516510014888,
      "kl": 0.00034033642214328105,
      "kl_consumption": 0.0001692805284705482,
      "kl_portfolio": 0.00017105589367273288,
      "value_rrmse": 0.005622711656275643,
      "mean_consumption_relerr": 0.005692556001119653,
      "portfolio_mean_rmse": 0.0043454872921463395,
      "portfolio_var_relerr": 0.02450564871665194
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.9440299039997626,
      "kl": 0.0008511099628094381,
      "kl_consumption": 0.0006961579982628745,
      "kl_portfolio": 0.00015495196454656362,
      "value_rrmse": 0.007584688686680647,
      "mean_consumption_relerr": 0.01147146352191936,
      "portfolio_mean_rmse": 0.005753304833940413,
      "portfolio_var_relerr": 0.022250577172859526
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 1.9825699110006099,
      "kl": 0.0003735733470140193,
      "kl_consumption": 0.00026202668572971493,
      "kl_portfolio": 0.00011154666128430431,
      "value_rrmse": 0.004261279863268182,
      "mean_consumption_relerr": 0.007080081200636228,
      "portfolio_mean_rmse": 0.004229832438755701,
      "portfolio_var_relerr": 0.01969946508094925
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.024131772999681,
      "kl": 0.0005686848850048235,
      "kl_consumption": 0.0004430789408378248,
      "kl_portfolio": 0.00012560594416699875,
      "value_rrmse": 0.006188768051339684,
      "mean_consumption_relerr": 0.009178550531903853,
      "portfolio_mean_rmse": 0.008569748667982479,
      "portfolio_var_relerr": 0.0199354871576468
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.062467865001963,
      "kl": 0.00041438122963345886,
      "kl_consumption": 0.0002624360613967671,
      "kl_portfolio": 0.00015194516823669176,
      "value_rrmse": 0.004026286058740946,
      "mean_consumption_relerr": 0.007084192257319144,
      "portfolio_mean_rmse": 0.009140451246258204,
      "portfolio_var_relerr": 0.01773378557675645
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.0997681690023455,
      "kl": 0.00041888821681892465,
      "kl_consumption": 0.00029450299360923496,
      "kl_portfolio": 0.0001243852232096897,
      "value_rrmse": 0.004694932656539902,
      "mean_consumption_relerr": 0.0074843614130529635,
      "portfolio_mean_rmse": 0.0077150085044718625,
      "portfolio_var_relerr": 0.017446296132726948
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.140103788002307,
      "kl": 0.0007176161087572435,
      "kl_consumption": 0.0005851999785390532,
      "kl_portfolio": 0.00013241613021819034,
      "value_rrmse": 0.006350092431466727,
      "mean_consumption_relerr": 0.010529505449347373,
      "portfolio_mean_rmse": 0.008521740780343855,
      "portfolio_var_relerr": 0.018819274837673334
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.1810367250000127,
      "kl": 0.0008672058977658055,
      "kl_consumption": 0.0007436694938655111,
      "kl_portfolio": 0.00012353640390029439,
      "value_rrmse": 0.005180908115586905,
      "mean_consumption_relerr": 0.011860743733608506,
      "portfolio_mean_rmse": 0.0070623598781938265,
      "portfolio_var_relerr": 0.01942168272527622
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.219461233002221,
      "kl": 0.0002928719496655621,
      "kl_consumption": 0.00022780470442519224,
      "kl_portfolio": 6.506724524036987e-05,
      "value_rrmse": 0.007464080823635102,
      "mean_consumption_relerr": 0.006576679142165476,
      "portfolio_mean_rmse": 0.002978715236388814,
      "portfolio_var_relerr": 0.01583810354987047
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.259145104999334,
      "kl": 0.00032967548004510363,
      "kl_consumption": 0.00029036062532505707,
      "kl_portfolio": 3.9314854720046526e-05,
      "value_rrmse": 0.0032783580174542493,
      "mean_consumption_relerr": 0.007421346588071446,
      "portfolio_mean_rmse": 0.00317402615534453,
      "portfolio_var_relerr": 0.010884384757198771
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.3021322320018953,
      "kl": 0.0003695039957195491,
      "kl_consumption": 0.00031562554746879294,
      "kl_portfolio": 5.387844825075615e-05,
      "value_rrmse": 0.004246765888556316,
      "mean_consumption_relerr": 0.0077453561061684665,
      "portfolio_mean_rmse": 0.004346395206150529,
      "portfolio_var_relerr": 0.013164886560930632
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.3415884070018365,
      "kl": 0.0007771090929069812,
      "kl_consumption": 0.0007369899296610637,
      "kl_portfolio": 4.011916324591751e-05,
      "value_rrmse": 0.007547050569704159,
      "mean_consumption_relerr": 0.0118504428248762,
      "portfolio_mean_rmse": 0.005397011854531358,
      "portfolio_var_relerr": 0.010887863398991086
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.3810623079989455,
      "kl": 0.0004573974560123412,
      "kl_consumption": 0.00043042964118160875,
      "kl_portfolio": 2.6967814830732443e-05,
      "value_rrmse": 0.004346680912589376,
      "mean_consumption_relerr": 0.00903758907271888,
      "portfolio_mean_rmse": 0.006106983657844865,
      "portfolio_var_relerr": 0.007767631065547594
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.419502877000923,
      "kl": 0.00028594078617006415,
      "kl_consumption": 0.0002691150817159649,
      "kl_portfolio": 1.6825704454099304e-05,
      "value_rrmse": 0.0030946726990406003,
      "mean_consumption_relerr": 0.007143789621131595,
      "portfolio_mean_rmse": 0.001313890141741867,
      "portfolio_var_relerr": 0.008097520058876219
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.456875066000066,
      "kl": 0.0004555932572514328,
      "kl_consumption": 0.00042716883857807613,
      "kl_portfolio": 2.8424418673356652e-05,
      "value_rrmse": 0.003325875328642423,
      "mean_consumption_relerr": 0.00900852328003263,
      "portfolio_mean_rmse": 0.004488197691982137,
      "portfolio_var_relerr": 0.008656383887535117
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.4962811110017356,
      "kl": 0.0002293372109762361,
      "kl_consumption": 0.00020179711171168657,
      "kl_portfolio": 2.754009926454954e-05,
      "value_rrmse": 0.003181193331812549,
      "mean_consumption_relerr": 0.006147376656907698,
      "portfolio_mean_rmse": 0.00784986662766809,
      "portfolio_var_relerr": 0.005764748057149802
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.5358545830022194,
      "kl": 0.00036756097365753113,
      "kl_consumption": 0.00031961519005426,
      "kl_portfolio": 4.794578360327111e-05,
      "value_rrmse": 0.0029238872583371815,
      "mean_consumption_relerr": 0.007731673947847694,
      "portfolio_mean_rmse": 0.009558315901031237,
      "portfolio_var_relerr": 0.005252688246286573
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.5735035659999994,
      "kl": 0.0003177902870065625,
      "kl_consumption": 0.00026779286521138874,
      "kl_portfolio": 4.999742179517379e-05,
      "value_rrmse": 0.002767729369183644,
      "mean_consumption_relerr": 0.007124476701357076,
      "portfolio_mean_rmse": 0.00898274325465377,
      "portfolio_var_relerr": 0.006464156700124807
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.6121269079994818,
      "kl": 0.0009302375789665305,
      "kl_consumption": 0.0008824891423861829,
      "kl_portfolio": 4.77484365803476e-05,
      "value_rrmse": 0.008101801291536051,
      "mean_consumption_relerr": 0.01291572314574628,
      "portfolio_mean_rmse": 0.008720816209932859,
      "portfolio_var_relerr": 0.010146270909221865
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6482080499990843,
      "kl": 0.000217537822376014,
      "kl_consumption": 0.0001594997846704426,
      "kl_portfolio": 5.803803770557142e-05,
      "value_rrmse": 0.005335983034775765,
      "mean_consumption_relerr": 0.005501244284363021,
      "portfolio_mean_rmse": 0.002355137237035709,
      "portfolio_var_relerr": 0.014692485334225862
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.686394240001391,
      "kl": 0.0005930142971567459,
      "kl_consumption": 0.0005783656051029583,
      "kl_portfolio": 1.4648692053787708e-05,
      "value_rrmse": 0.0038388694556785205,
      "mean_consumption_relerr": 0.010427357608384638,
      "portfolio_mean_rmse": 0.0022665363866688094,
      "portfolio_var_relerr": 0.006524178554101489
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.724918464999064,
      "kl": 0.0004339412523002766,
      "kl_consumption": 0.0003905748451286715,
      "kl_portfolio": 4.336640717160514e-05,
      "value_rrmse": 0.007728531411089171,
      "mean_consumption_relerr": 0.008588488296414544,
      "portfolio_mean_rmse": 0.0039678740434995145,
      "portfolio_var_relerr": 0.011630484751039361
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.7651715720021457,
      "kl": 0.0003989927508767553,
      "kl_consumption": 0.0003471149416985512,
      "kl_portfolio": 5.187780917820404e-05,
      "value_rrmse": 0.003915322319614912,
      "mean_consumption_relerr": 0.008093694632510327,
      "portfolio_mean_rmse": 0.008029964607266477,
      "portfolio_var_relerr": 0.007460471940713464
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.8056748550006887,
      "kl": 0.0005706456028032946,
      "kl_consumption": 0.0005513839416878525,
      "kl_portfolio": 1.926166111544216e-05,
      "value_rrmse": 0.004331619168250611,
      "mean_consumption_relerr": 0.010176059086430923,
      "portfolio_mean_rmse": 0.003983382974043497,
      "portfolio_var_relerr": 0.007290384141621985
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.8415776920010103,
      "kl": 0.00030389505122280447,
      "kl_consumption": 0.0002932617888020194,
      "kl_portfolio": 1.063326242078504e-05,
      "value_rrmse": 0.003959860806597207,
      "mean_consumption_relerr": 0.0074304975305087345,
      "portfolio_mean_rmse": 0.001830595965998393,
      "portfolio_var_relerr": 0.005677440848340344
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.878223331001209,
      "kl": 0.000292459309014016,
      "kl_consumption": 0.00023354663543055296,
      "kl_portfolio": 5.891267358346301e-05,
      "value_rrmse": 0.004164188358312116,
      "mean_consumption_relerr": 0.0066504837753319345,
      "portfolio_mean_rmse": 0.008783017196720592,
      "portfolio_var_relerr": 0.011194020565800263
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.9163982850004686,
      "kl": 0.0003202748813050023,
      "kl_consumption": 0.00024140637304473253,
      "kl_portfolio": 7.886850826026977e-05,
      "value_rrmse": 0.001874975045488725,
      "mean_consumption_relerr": 0.0067604533727545395,
      "portfolio_mean_rmse": 0.01129394833918122,
      "portfolio_var_relerr": 0.01301001521078375
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 2.955465073002415,
      "kl": 0.0002772353114004084,
      "kl_consumption": 0.00024564501453098726,
      "kl_portfolio": 3.159029686942117e-05,
      "value_rrmse": 0.00225816686105127,
      "mean_consumption_relerr": 0.006839877386850401,
      "portfolio_mean_rmse": 0.005524128917497098,
      "portfolio_var_relerr": 0.006556141671671184
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 2.9932255660023657,
      "kl": 0.0005789530342459389,
      "kl_consumption": 0.0005422404742674806,
      "kl_portfolio": 3.671255997845834e-05,
      "value_rrmse": 0.0018592719887274318,
      "mean_consumption_relerr": 0.010186521285501248,
      "portfolio_mean_rmse": 0.0018764549634251125,
      "portfolio_var_relerr": 0.01164789803119095
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.0354390159991453,
      "kl": 0.0010637136004501817,
      "kl_consumption": 0.0010375506745002587,
      "kl_portfolio": 2.616292594992299e-05,
      "value_rrmse": 0.0032149739599571033,
      "mean_consumption_relerr": 0.014019744991950842,
      "portfolio_mean_rmse": 0.004433314025891931,
      "portfolio_var_relerr": 0.008560715523344685
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.0712410000014643,
      "kl": 0.0006968071236205575,
      "kl_consumption": 0.0006559744855426353,
      "kl_portfolio": 4.083263807792218e-05,
      "value_rrmse": 0.002526054097921963,
      "mean_consumption_relerr": 0.011124077893655899,
      "portfolio_mean_rmse": 0.0057443017897830274,
      "portfolio_var_relerr": 0.0075427218254832855
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.1107091800004127,
      "kl": 0.0002104604110197901,
      "kl_consumption": 0.0001555193547947393,
      "kl_portfolio": 5.494105622505079e-05,
      "value_rrmse": 0.0013441874230960544,
      "mean_consumption_relerr": 0.005423623941423327,
      "portfolio_mean_rmse": 0.006166221312746708,
      "portfolio_var_relerr": 0.009916734345237072
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.1523365100001683,
      "kl": 0.0008455661474283323,
      "kl_consumption": 0.0008077427852984853,
      "kl_portfolio": 3.78233621298471e-05,
      "value_rrmse": 0.0038873910650615135,
      "mean_consumption_relerr": 0.012351006301598508,
      "portfolio_mean_rmse": 0.004352743197003564,
      "portfolio_var_relerr": 0.009341113908998151
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.1895203009989928,
      "kl": 0.00031254443055875683,
      "kl_consumption": 0.000240232312893271,
      "kl_portfolio": 7.231211766548583e-05,
      "value_rrmse": 0.005173818342555309,
      "mean_consumption_relerr": 0.006714259620752577,
      "portfolio_mean_rmse": 0.008208820879331235,
      "portfolio_var_relerr": 0.010752496318040329
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.228948414001934,
      "kl": 0.00020491533652619096,
      "kl_consumption": 0.00018028183086713783,
      "kl_portfolio": 2.463350565905311e-05,
      "value_rrmse": 0.003422108446750953,
      "mean_consumption_relerr": 0.005828956152314985,
      "portfolio_mean_rmse": 0.0031435332711220463,
      "portfolio_var_relerr": 0.008578454469901232
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.268901135001215,
      "kl": 0.00018800038489291836,
      "kl_consumption": 0.00015117716319382318,
      "kl_portfolio": 3.682322169909519e-05,
      "value_rrmse": 0.002896782612782089,
      "mean_consumption_relerr": 0.005334507180212987,
      "portfolio_mean_rmse": 0.005769215712496113,
      "portfolio_var_relerr": 0.007517509318806482
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.31161392300055,
      "kl": 0.0003092786925137026,
      "kl_consumption": 0.0002578391349644943,
      "kl_portfolio": 5.143955754920833e-05,
      "value_rrmse": 0.0035083771214988167,
      "mean_consumption_relerr": 0.006995746401492329,
      "portfolio_mean_rmse": 0.006188686678859167,
      "portfolio_var_relerr": 0.011275618437520642
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.351151705999655,
      "kl": 0.00043758483855522843,
      "kl_consumption": 0.0003939993357678941,
      "kl_portfolio": 4.358550278733432e-05,
      "value_rrmse": 0.003420980790647779,
      "mean_consumption_relerr": 0.00861802568686775,
      "portfolio_mean_rmse": 0.004086487653575246,
      "portfolio_var_relerr": 0.011935024673368108
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.38737336000122,
      "kl": 0.0002467042655640717,
      "kl_consumption": 0.00020635594463573194,
      "kl_portfolio": 4.034832092833974e-05,
      "value_rrmse": 0.004408832597694657,
      "mean_consumption_relerr": 0.006261253168206987,
      "portfolio_mean_rmse": 0.004422027216578968,
      "portfolio_var_relerr": 0.011828333082739572
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.4269145500002196,
      "kl": 0.0008986436298746936,
      "kl_consumption": 0.0008522397144594741,
      "kl_portfolio": 4.640391541521957e-05,
      "value_rrmse": 0.005249553947997224,
      "mean_consumption_relerr": 0.012692513380852056,
      "portfolio_mean_rmse": 0.007810844676605792,
      "portfolio_var_relerr": 0.010607569993022304
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.4657748989993706,
      "kl": 0.00040733994228383104,
      "kl_consumption": 0.0003061420618264392,
      "kl_portfolio": 0.00010119788045739188,
      "value_rrmse": 0.00295546733665654,
      "mean_consumption_relerr": 0.007619217024456235,
      "portfolio_mean_rmse": 0.010700134222993613,
      "portfolio_var_relerr": 0.013009939757695994
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.502782384999591,
      "kl": 0.000480571673214122,
      "kl_consumption": 0.0004150726651217254,
      "kl_portfolio": 6.54990080923966e-05,
      "value_rrmse": 0.001554306520198097,
      "mean_consumption_relerr": 0.008850831027892234,
      "portfolio_mean_rmse": 0.007444553733206912,
      "portfolio_var_relerr": 0.012518990250952823
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.5448288330007927,
      "kl": 0.0007978674056227683,
      "kl_consumption": 0.0007641604725867616,
      "kl_portfolio": 3.370693303600678e-05,
      "value_rrmse": 0.0030552437777593327,
      "mean_consumption_relerr": 0.012026022201610472,
      "portfolio_mean_rmse": 0.005091800068543011,
      "portfolio_var_relerr": 0.009992172819281553
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.5867970819999755,
      "kl": 0.00048737569447200666,
      "kl_consumption": 0.000399608822444448,
      "kl_portfolio": 8.776687202755864e-05,
      "value_rrmse": 0.0034668056094404875,
      "mean_consumption_relerr": 0.00869146406722142,
      "portfolio_mean_rmse": 0.004557066929321343,
      "portfolio_var_relerr": 0.017390117146148357
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.623724940000102,
      "kl": 0.0008142145265568837,
      "kl_consumption": 0.000708957455466873,
      "kl_portfolio": 0.00010525707109001063,
      "value_rrmse": 0.00510525125180001,
      "mean_consumption_relerr": 0.011574357640146924,
      "portfolio_mean_rmse": 0.0074169594332073535,
      "portfolio_var_relerr": 0.018132524163411788
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.6627441359996737,
      "kl": 0.00022116278026220495,
      "kl_consumption": 0.0001926571976878538,
      "kl_portfolio": 2.850558257435115e-05,
      "value_rrmse": 0.0021670311405636703,
      "mean_consumption_relerr": 0.006047753524027636,
      "portfolio_mean_rmse": 0.0023434345851491814,
      "portfolio_var_relerr": 0.010448019603186313
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.70437199799926,
      "kl": 0.0005496974567994443,
      "kl_consumption": 0.0005171285151524973,
      "kl_portfolio": 3.256894164694703e-05,
      "value_rrmse": 0.0028044209242183826,
      "mean_consumption_relerr": 0.009887643100990724,
      "portfolio_mean_rmse": 0.003124957377248075,
      "portfolio_var_relerr": 0.010707550285171506
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.747983457000373,
      "kl": 0.00044488870166050357,
      "kl_consumption": 0.000378778943681213,
      "kl_portfolio": 6.610975797929055e-05,
      "value_rrmse": 0.0028330221082270984,
      "mean_consumption_relerr": 0.008458408187600876,
      "portfolio_mean_rmse": 0.004617360216995804,
      "portfolio_var_relerr": 0.01462258512998287
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.7932516610017046,
      "kl": 0.0008050264666684999,
      "kl_consumption": 0.0007265713432484398,
      "kl_portfolio": 7.845512342006003e-05,
      "value_rrmse": 0.005799528211023644,
      "mean_consumption_relerr": 0.011731370815367917,
      "portfolio_mean_rmse": 0.0035733497880688107,
      "portfolio_var_relerr": 0.017473190207686243
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.832157659002405,
      "kl": 0.00022051976685246122,
      "kl_consumption": 0.00014700696384245621,
      "kl_portfolio": 7.351280301000503e-05,
      "value_rrmse": 0.00466475102048722,
      "mean_consumption_relerr": 0.005278818742483373,
      "portfolio_mean_rmse": 0.012618367267725339,
      "portfolio_var_relerr": 0.00586604817818274
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.872730680999666,
      "kl": 0.0006596419017764071,
      "kl_consumption": 0.00060763335207599,
      "kl_portfolio": 5.200854970041718e-05,
      "value_rrmse": 0.00458640315338347,
      "mean_consumption_relerr": 0.010691093954882347,
      "portfolio_mean_rmse": 0.007842562412745177,
      "portfolio_var_relerr": 0.011653068728636948
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.909372803002043,
      "kl": 0.0003619449617145378,
      "kl_consumption": 0.00029119763031960574,
      "kl_portfolio": 7.074733139493212e-05,
      "value_rrmse": 0.0037875546108067496,
      "mean_consumption_relerr": 0.007385449993846422,
      "portfolio_mean_rmse": 0.011627905526052022,
      "portfolio_var_relerr": 0.00788424899657847
    }
  ]
}

==> numerics/fixed/seed_20261127_h_0.01.json <==
{
  "seed": 20261127,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0697701177009156,
    -0.017314798614970095,
    -0.0027374376935633445,
    0.008309609741367716,
    -1.025081342356662,
    0.24097865894070536,
    0.010289008197125795,
    0.004145308844913912,
    -1.117851189735198,
    0.23114205578046707,
    0.009602292263986397,
    -0.0021801474980457417
  ],
  "w": [
    0.29816845608949627,
    -0.35759617957139245,
    -0.034604412791916964,
    -0.00961956435465523,
    1.4952902244509185,
    0.24176821197500334,
    0.5479292171161629,
    0.3809781124671796,
    0.04156639868263199,
    0.00855490607475688,
    -0.570716517875026,
    0.3795503048863661,
    0.045314730268043314,
    0.005957297845321428
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.03709780399731244,
      "kl": 0.542195914427175,
      "kl_consumption": 0.10705495232649818,
      "kl_portfolio": 0.4351409621006768,
      "value_rrmse": 0.4587854844968904,
      "mean_consumption_relerr": 0.1281133095001127,
      "portfolio_mean_rmse": 0.6288166880570589,
      "portfolio_var_relerr": 0.4694424388669339
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.07462043199848267,
      "kl": 0.6749776921102143,
      "kl_consumption": 0.21058994781842727,
      "kl_portfolio": 0.4643877442917868,
      "value_rrmse": 0.3614224376650991,
      "mean_consumption_relerr": 0.17226991757159352,
      "portfolio_mean_rmse": 0.6312451660943734,
      "portfolio_var_relerr": 0.4351494368955071
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11486581899953308,
      "kl": 0.6659603765331832,
      "kl_consumption": 0.2613263881802699,
      "kl_portfolio": 0.4046339883529133,
      "value_rrmse": 0.30138470994099936,
      "mean_consumption_relerr": 0.19058188718913,
      "portfolio_mean_rmse": 0.5914511430822716,
      "portfolio_var_relerr": 0.40599450520427394
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.15602715099885245,
      "kl": 0.5690584176152597,
      "kl_consumption": 0.25349567670386763,
      "kl_portfolio": 0.3155627409113921,
      "value_rrmse": 0.2547718980831858,
      "mean_consumption_relerr": 0.18371178847432143,
      "portfolio_mean_rmse": 0.518980460777749,
      "portfolio_var_relerr": 0.3799768675378721
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.1959792939996987,
      "kl": 0.4929897969093156,
      "kl_consumption": 0.26172343616204496,
      "kl_portfolio": 0.23126636074727056,
      "value_rrmse": 0.2135218425983405,
      "mean_consumption_relerr": 0.17784477412845898,
      "portfolio_mean_rmse": 0.4382593669111959,
      "portfolio_var_relerr": 0.3552017456123278
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.23398797999834642,
      "kl": 0.4131211431662946,
      "kl_consumption": 0.24658906033218916,
      "kl_portfolio": 0.16653208283410542,
      "value_rrmse": 0.18214466866786522,
      "mean_consumption_relerr": 0.16553628020521072,
      "portfolio_mean_rmse": 0.37355137238174113,
      "portfolio_var_relerr": 0.3317771330118073
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.27183078399684746,
      "kl": 0.34800622068641585,
      "kl_consumption": 0.22207046785481438,
      "kl_portfolio": 0.12593575283160144,
      "value_rrmse": 0.15872189143421037,
      "mean_consumption_relerr": 0.15449084327051382,
      "portfolio_mean_rmse": 0.3209459352498193,
      "portfolio_var_relerr": 0.31285004133292776
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3128404729977774,
      "kl": 0.29673232234063723,
      "kl_consumption": 0.19698533234585058,
      "kl_portfolio": 0.09974698999478665,
      "value_rrmse": 0.13994333138550097,
      "mean_consumption_relerr": 0.14575408448135083,
      "portfolio_mean_rmse": 0.2855444364709745,
      "portfolio_var_relerr": 0.29743018391932635
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.35089176599649363,
      "kl": 0.2554214754258537,
      "kl_consumption": 0.17340293729767361,
      "kl_portfolio": 0.0820185381281801,
      "value_rrmse": 0.12660892829481332,
      "mean_consumption_relerr": 0.13784691169884875,
      "portfolio_mean_rmse": 0.2607523819189799,
      "portfolio_var_relerr": 0.28267826002291113
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.38977553399672615,
      "kl": 0.2241155167015439,
      "kl_consumption": 0.15293194237094868,
      "kl_portfolio": 0.07118357433059526,
      "value_rrmse": 0.1159189156848553,
      "mean_consumption_relerr": 0.13107694919587268,
      "portfolio_mean_rmse": 0.23757907941760795,
      "portfolio_var_relerr": 0.2721883178769944
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4268330579980102,
      "kl": 0.19262779194841087,
      "kl_consumption": 0.1320333160026578,
      "kl_portfolio": 0.06059447594575303,
      "value_rrmse": 0.10694491147653437,
      "mean_consumption_relerr": 0.12370162138877489,
      "portfolio_mean_rmse": 0.21660571611474597,
      "portfolio_var_relerr": 0.2598229693508866
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.46570968299784,
      "kl": 0.17006790780568867,
      "kl_consumption": 0.11554231572521786,
      "kl_portfolio": 0.054525592080470774,
      "value_rrmse": 0.09988374380027264,
      "mean_consumption_relerr": 0.11750561468845742,
      "portfolio_mean_rmse": 0.19817486643993953,
      "portfolio_var_relerr": 0.2521450542357087
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5034203369978059,
      "kl": 0.13919966469082973,
      "kl_consumption": 0.09100823439014402,
      "kl_portfolio": 0.048191430300685734,
      "value_rrmse": 0.09495636867766535,
      "mean_consumption_relerr": 0.10694014628013786,
      "portfolio_mean_rmse": 0.1802536466133208,
      "portfolio_var_relerr": 0.24377263106038316
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5427688209965709,
      "kl": 0.11158403090066768,
      "kl_consumption": 0.06983571625459206,
      "kl_portfolio": 0.041748314646075604,
      "value_rrmse": 0.08641171628786183,
      "mean_consumption_relerr": 0.09576724064800822,
      "portfolio_mean_rmse": 0.16450809106369454,
      "portfolio_var_relerr": 0.23248248577171945
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.579683619998832,
      "kl": 0.08999582829916507,
      "kl_consumption": 0.052281209700697384,
      "kl_portfolio": 0.0377146185984677,
      "value_rrmse": 0.08342515440425478,
      "mean_consumption_relerr": 0.08486322744402965,
      "portfolio_mean_rmse": 0.15138624120277794,
      "portfolio_var_relerr": 0.22471011053777512
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6200945069977024,
      "kl": 0.07077835001765427,
      "kl_consumption": 0.0378836767104617,
      "kl_portfolio": 0.03289467330719256,
      "value_rrmse": 0.07753949663322715,
      "mean_consumption_relerr": 0.07388774371701581,
      "portfolio_mean_rmse": 0.13503989157963595,
      "portfolio_var_relerr": 0.2156227014702368
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6583427549994667,
      "kl": 0.055787532554464454,
      "kl_consumption": 0.027262140905646506,
      "kl_portfolio": 0.028525391648817944,
      "value_rrmse": 0.07308262500127786,
      "mean_consumption_relerr": 0.06395722027629135,
      "portfolio_mean_rmse": 0.12090531421484971,
      "portfolio_var_relerr": 0.20689949494562052
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.6948458809965814,
      "kl": 0.04474805121737358,
      "kl_consumption": 0.01902915389849148,
      "kl_portfolio": 0.0257188973188821,
      "value_rrmse": 0.06910342382770075,
      "mean_consumption_relerr": 0.05448875024635261,
      "portfolio_mean_rmse": 0.10656499313940809,
      "portfolio_var_relerr": 0.20043974271833526
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7338212789982208,
      "kl": 0.034884383115601963,
      "kl_consumption": 0.012254866125021928,
      "kl_portfolio": 0.022629516990580033,
      "value_rrmse": 0.06337014384565597,
      "mean_consumption_relerr": 0.04456817631391381,
      "portfolio_mean_rmse": 0.09324032948757836,
      "portfolio_var_relerr": 0.1933058770424951
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7755065729979833,
      "kl": 0.025787253243077603,
      "kl_consumption": 0.005646315157031427,
      "kl_portfolio": 0.020140938086046174,
      "value_rrmse": 0.06008970445418667,
      "mean_consumption_relerr": 0.03109930804445029,
      "portfolio_mean_rmse": 0.086264117967369,
      "portfolio_var_relerr": 0.18493899681335124
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8167951129980793,
      "kl": 0.02076830460268186,
      "kl_consumption": 0.0030535124308649175,
      "kl_portfolio": 0.017714792171816946,
      "value_rrmse": 0.0564111761667423,
      "mean_consumption_relerr": 0.02316637929820389,
      "portfolio_mean_rmse": 0.07468971434676583,
      "portfolio_var_relerr": 0.1782771159283131
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8560929709965421,
      "kl": 0.016107043362776404,
      "kl_consumption": 0.0009608239466616602,
      "kl_portfolio": 0.015146219416114748,
      "value_rrmse": 0.05344784075763169,
      "mean_consumption_relerr": 0.013248333933691226,
      "portfolio_mean_rmse": 0.06608760001361057,
      "portfolio_var_relerr": 0.16884306472098481
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.8915122529979271,
      "kl": 0.012807005029441446,
      "kl_consumption": 0.00010782068289667503,
      "kl_portfolio": 0.012699184346544769,
      "value_rrmse": 0.05109512386386141,
      "mean_consumption_relerr": 0.00447107377647911,
      "portfolio_mean_rmse": 0.056379429380917126,
      "portfolio_var_relerr": 0.15876128050426788
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9304994919984892,
      "kl": 0.011387152360469298,
      "kl_consumption": 0.00034310984820801714,
      "kl_portfolio": 0.011044042512261279,
      "value_rrmse": 0.04743120190029126,
      "mean_consumption_relerr": 0.008138135164492976,
      "portfolio_mean_rmse": 0.04649733093800458,
      "portfolio_var_relerr": 0.15162063865136066
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.97095438299948,
      "kl": 0.01059823019404861,
      "kl_consumption": 0.0007211167025613632,
      "kl_portfolio": 0.009877113491487247,
      "value_rrmse": 0.04398896232762205,
      "mean_consumption_relerr": 0.011822784568223737,
      "portfolio_mean_rmse": 0.0410328109484131,
      "portfolio_var_relerr": 0.1461106915058679
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0075339959985286,
      "kl": 0.009510718225132058,
      "kl_consumption": 0.0010782132467298984,
      "kl_portfolio": 0.00843250497840216,
      "value_rrmse": 0.04250004320969618,
      "mean_consumption_relerr": 0.014621574018037459,
      "portfolio_mean_rmse": 0.03791841167557001,
      "portfolio_var_relerr": 0.137405015751447
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0525278569984948,
      "kl": 0.008705951337393302,
      "kl_consumption": 0.0014930917622100535,
      "kl_portfolio": 0.007212859575183249,
      "value_rrmse": 0.03871513251275847,
      "mean_consumption_relerr": 0.01722837499135985,
      "portfolio_mean_rmse": 0.03140896314620206,
      "portfolio_var_relerr": 0.129541297446428
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1022388499986846,
      "kl": 0.007964415005127968,
      "kl_consumption": 0.0017422205872417995,
      "kl_portfolio": 0.006222194417886167,
      "value_rrmse": 0.03564010330319639,
      "mean_consumption_relerr": 0.018672387916073493,
      "portfolio_mean_rmse": 0.025769491452266684,
      "portfolio_var_relerr": 0.1225609398345614
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.1436562829985633,
      "kl": 0.007031006817441737,
      "kl_consumption": 0.0016689526902561765,
      "kl_portfolio": 0.0053620541271855605,
      "value_rrmse": 0.03267416603993829,
      "mean_consumption_relerr": 0.01829471751730174,
      "portfolio_mean_rmse": 0.020445366080575653,
      "portfolio_var_relerr": 0.11621748786340134
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.182791899998847,
      "kl": 0.006113763891206547,
      "kl_consumption": 0.0015369731001493197,
      "kl_portfolio": 0.004576790791057227,
      "value_rrmse": 0.029584009180804515,
      "mean_consumption_relerr": 0.01757179031140655,
      "portfolio_mean_rmse": 0.018007486947083887,
      "portfolio_var_relerr": 0.10870868310443808
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2223565770000278,
      "kl": 0.005745586031678209,
      "kl_consumption": 0.001859814399280594,
      "kl_portfolio": 0.0038857716323976144,
      "value_rrmse": 0.028563113265735778,
      "mean_consumption_relerr": 0.0192284227533145,
      "portfolio_mean_rmse": 0.018011259400126663,
      "portfolio_var_relerr": 0.10154857586398187
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2654507669976738,
      "kl": 0.004766531932649798,
      "kl_consumption": 0.001455722886806009,
      "kl_portfolio": 0.003310809045843789,
      "value_rrmse": 0.02762379006022996,
      "mean_consumption_relerr": 0.01698596220101599,
      "portfolio_mean_rmse": 0.015552929765477367,
      "portfolio_var_relerr": 0.09535332044322455
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.305957437998586,
      "kl": 0.004112951498953867,
      "kl_consumption": 0.0012674362653899577,
      "kl_portfolio": 0.002845515233563909,
      "value_rrmse": 0.024605300173749085,
      "mean_consumption_relerr": 0.015718023093977858,
      "portfolio_mean_rmse": 0.009620047922235619,
      "portfolio_var_relerr": 0.09007814372661076
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3463469609996537,
      "kl": 0.003606671054316781,
      "kl_consumption": 0.0012094768456365622,
      "kl_portfolio": 0.002397194208680219,
      "value_rrmse": 0.02365035168879973,
      "mean_consumption_relerr": 0.015289350102274963,
      "portfolio_mean_rmse": 0.009922297800284786,
      "portfolio_var_relerr": 0.08361326310772957
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.3887274479966436,
      "kl": 0.0026289460553958056,
      "kl_consumption": 0.0006419997824562618,
      "kl_portfolio": 0.0019869462729395436,
      "value_rrmse": 0.020722244413497622,
      "mean_consumption_relerr": 0.01121482113779976,
      "portfolio_mean_rmse": 0.006638612221190581,
      "portfolio_var_relerr": 0.07703031598979686
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.42384586299886,
      "kl": 0.0023019880402567624,
      "kl_consumption": 0.0006229737859518754,
      "kl_portfolio": 0.001679014254304887,
      "value_rrmse": 0.01867125066286484,
      "mean_consumption_relerr": 0.011058216773029159,
      "portfolio_mean_rmse": 0.005228339607660659,
      "portfolio_var_relerr": 0.07174923541791452
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4635256490000756,
      "kl": 0.002290251373849074,
      "kl_consumption": 0.0008347491915780923,
      "kl_portfolio": 0.0014555021822709817,
      "value_rrmse": 0.01607571135025415,
      "mean_consumption_relerr": 0.012667679064631121,
      "portfolio_mean_rmse": 0.008567156426126,
      "portfolio_var_relerr": 0.06661398551724665
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5014251729990065,
      "kl": 0.001704088151281123,
      "kl_consumption": 0.0004890780372315236,
      "kl_portfolio": 0.001215010114049599,
      "value_rrmse": 0.015666206722015137,
      "mean_consumption_relerr": 0.009779815836993576,
      "portfolio_mean_rmse": 0.009329272070912898,
      "portfolio_var_relerr": 0.061555200015119986
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5354098869975132,
      "kl": 0.0015732462350880197,
      "kl_consumption": 0.0005509603490377584,
      "kl_portfolio": 0.0010222858860502613,
      "value_rrmse": 0.014048779861083592,
      "mean_consumption_relerr": 0.010311941358654318,
      "portfolio_mean_rmse": 0.006761836236455518,
      "portfolio_var_relerr": 0.05717831494327399
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.577573112997925,
      "kl": 0.0012450796418896797,
      "kl_consumption": 0.00040665584010633515,
      "kl_portfolio": 0.0008384238017833445,
      "value_rrmse": 0.013160031812141986,
      "mean_consumption_relerr": 0.008894356324007341,
      "portfolio_mean_rmse": 0.0026244366063658763,
      "portfolio_var_relerr": 0.052471350047489373
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6156220719967678,
      "kl": 0.0022123638652684395,
      "kl_consumption": 0.0014960715737888897,
      "kl_portfolio": 0.0007162922914795496,
      "value_rrmse": 0.016036494348301254,
      "mean_consumption_relerr": 0.016864605185040082,
      "portfolio_mean_rmse": 0.0032772565811088387,
      "portfolio_var_relerr": 0.04885403799585644
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.653443087998312,
      "kl": 0.0008557452847197529,
      "kl_consumption": 0.0002762490292759727,
      "kl_portfolio": 0.00057949625544378,
      "value_rrmse": 0.013436681303731999,
      "mean_consumption_relerr": 0.00731211687447635,
      "portfolio_mean_rmse": 0.0012664621396486127,
      "portfolio_var_relerr": 0.04443899428155545
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.6905096949994913,
      "kl": 0.0008268557307798321,
      "kl_consumption": 0.0003251644718286823,
      "kl_portfolio": 0.0005016912589511498,
      "value_rrmse": 0.011781467544930879,
      "mean_consumption_relerr": 0.007893599167656381,
      "portfolio_mean_rmse": 0.008320402314875464,
      "portfolio_var_relerr": 0.04012381782438458
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.7288049419985327,
      "kl": 0.0007784900391662058,
      "kl_consumption": 0.00035114983347418527,
      "kl_portfolio": 0.00042734020569202056,
      "value_rrmse": 0.009929371017647598,
      "mean_consumption_relerr": 0.008164601474782195,
      "portfolio_mean_rmse": 0.00773595612708546,
      "portfolio_var_relerr": 0.03771361173753253
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.7705899169995973,
      "kl": 0.0006321984963985158,
      "kl_consumption": 0.00024609213000110895,
      "kl_portfolio": 0.0003861063663974068,
      "value_rrmse": 0.009848707478785624,
      "mean_consumption_relerr": 0.006866674698038341,
      "portfolio_mean_rmse": 0.009405805113239765,
      "portfolio_var_relerr": 0.03566687609198055
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.808458712999709,
      "kl": 0.0005466379987070856,
      "kl_consumption": 0.00023985924063380884,
      "kl_portfolio": 0.00030677875807327674,
      "value_rrmse": 0.0072334569375127125,
      "mean_consumption_relerr": 0.006767309901260655,
      "portfolio_mean_rmse": 0.007110975678580767,
      "portfolio_var_relerr": 0.031250641724788794
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8440754989969719,
      "kl": 0.0006368068273488445,
      "kl_consumption": 0.00040140711567539635,
      "kl_portfolio": 0.00023539971167344816,
      "value_rrmse": 0.009046407620834536,
      "mean_consumption_relerr": 0.008726604718443342,
      "portfolio_mean_rmse": 0.0018234768693114107,
      "portfolio_var_relerr": 0.0293473330889478
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.8832093099990743,
      "kl": 0.0006503532725600272,
      "kl_consumption": 0.0004514840998729394,
      "kl_portfolio": 0.0001988691726870877,
      "value_rrmse": 0.0074773969952178655,
      "mean_consumption_relerr": 0.00926844780373198,
      "portfolio_mean_rmse": 0.004978648509416993,
      "portfolio_var_relerr": 0.02559526169588831
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.919992947998253,
      "kl": 0.000489741288751852,
      "kl_consumption": 0.00033894835524565423,
      "kl_portfolio": 0.0001507929335061978,
      "value_rrmse": 0.009222562531894594,
      "mean_consumption_relerr": 0.00803095086328673,
      "portfolio_mean_rmse": 0.00028908103526194127,
      "portfolio_var_relerr": 0.02359630215281355
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.958426265999151,
      "kl": 0.0005757106211134785,
      "kl_consumption": 0.00044932041018650197,
      "kl_portfolio": 0.00012639021092697653,
      "value_rrmse": 0.008659911297646828,
      "mean_consumption_relerr": 0.009212088134951692,
      "portfolio_mean_rmse": 0.002372053561865631,
      "portfolio_var_relerr": 0.021331226820536512
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.0006388949987013,
      "kl": 0.0005737130994045481,
      "kl_consumption": 0.0004668660992695206,
      "kl_portfolio": 0.00010684700013502742,
      "value_rrmse": 0.004574264132994818,
      "mean_consumption_relerr": 0.009391583944803364,
      "portfolio_mean_rmse": 0.002766681225465187,
      "portfolio_var_relerr": 0.01943486027448178
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.038582000997849,
      "kl": 0.000246521316254913,
      "kl_consumption": 0.0001676452678934486,
      "kl_portfolio": 7.887604836146445e-05,
      "value_rrmse": 0.005559026118081274,
      "mean_consumption_relerr": 0.0056332767287809535,
      "portfolio_mean_rmse": 0.0021251497626669216,
      "portfolio_var_relerr": 0.01713997901273625
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.079512092997902,
      "kl": 0.0005375141159018384,
      "kl_consumption": 0.0004576657690621587,
      "kl_portfolio": 7.984834683967971e-05,
      "value_rrmse": 0.00639687195164544,
      "mean_consumption_relerr": 0.009315278898504165,
      "portfolio_mean_rmse": 0.004683583434148416,
      "portfolio_var_relerr": 0.015390390301018186
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.1161384129991347,
      "kl": 0.000203961751622675,
      "kl_consumption": 0.00015138424449528015,
      "kl_portfolio": 5.257750712739483e-05,
      "value_rrmse": 0.005497543645270375,
      "mean_consumption_relerr": 0.005369391185023184,
      "portfolio_mean_rmse": 0.0021979978156211485,
      "portfolio_var_relerr": 0.013745026473459064
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.1548471129972313,
      "kl": 0.0004916533438817924,
      "kl_consumption": 0.00043856745288889517,
      "kl_portfolio": 5.3085890992897197e-05,
      "value_rrmse": 0.004795517316642212,
      "mean_consumption_relerr": 0.008965888556675525,
      "portfolio_mean_rmse": 0.0038979148968688736,
      "portfolio_var_relerr": 0.012617294957526125
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.1984741569976904,
      "kl": 0.00029898989385681484,
      "kl_consumption": 0.000233698672515144,
      "kl_portfolio": 6.529122134167084e-05,
      "value_rrmse": 0.004779318675741509,
      "mean_consumption_relerr": 0.006681214385589497,
      "portfolio_mean_rmse": 0.00599055404322641,
      "portfolio_var_relerr": 0.013878517665982444
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.2355731399984506,
      "kl": 0.0008325696995480328,
      "kl_consumption": 0.0007772126463967242,
      "kl_portfolio": 5.535705315130854e-05,
      "value_rrmse": 0.003418226631089947,
      "mean_consumption_relerr": 0.012116960195714144,
      "portfolio_mean_rmse": 0.004221225068144261,
      "portfolio_var_relerr": 0.012603935960767264
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.2735856699982833,
      "kl": 0.00041663454957310006,
      "kl_consumption": 0.0003602380299125942,
      "kl_portfolio": 5.639651966050586e-05,
      "value_rrmse": 0.0041915064540302745,
      "mean_consumption_relerr": 0.008139291797044253,
      "portfolio_mean_rmse": 0.006011705741664519,
      "portfolio_var_relerr": 0.009752430469281561
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.3138399589988694,
      "kl": 0.0010767153884547115,
      "kl_consumption": 0.001037952280587858,
      "kl_portfolio": 3.876310786685348e-05,
      "value_rrmse": 0.00575173981387057,
      "mean_consumption_relerr": 0.014018678757487765,
      "portfolio_mean_rmse": 0.0060425798868996156,
      "portfolio_var_relerr": 0.009794705454500773
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.352271234998625,
      "kl": 0.0003117668209320856,
      "kl_consumption": 0.00030232325948094363,
      "kl_portfolio": 9.443561451141973e-06,
      "value_rrmse": 0.0035270590699651586,
      "mean_consumption_relerr": 0.007589555827097946,
      "portfolio_mean_rmse": 0.001088965406344793,
      "portfolio_var_relerr": 0.005855096513957169
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.3943923959996027,
      "kl": 0.0005595578094267782,
      "kl_consumption": 0.0005010248613243593,
      "kl_portfolio": 5.8532948102418936e-05,
      "value_rrmse": 0.004811160251357113,
      "mean_consumption_relerr": 0.009744021331431848,
      "portfolio_mean_rmse": 0.0058773923025523,
      "portfolio_var_relerr": 0.011685222723004306
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.429467059999297,
      "kl": 0.00012506061726193094,
      "kl_consumption": 0.00010381198283336339,
      "kl_portfolio": 2.124863442856755e-05,
      "value_rrmse": 0.0053874924690336555,
      "mean_consumption_relerr": 0.0044151674155760165,
      "portfolio_mean_rmse": 0.0019841722517869404,
      "portfolio_var_relerr": 0.008450353773372651
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.4674735839980713,
      "kl": 0.0006783785659161231,
      "kl_consumption": 0.0006345943187197931,
      "kl_portfolio": 4.378424719632992e-05,
      "value_rrmse": 0.007532681750972265,
      "mean_consumption_relerr": 0.01095914993073168,
      "portfolio_mean_rmse": 0.0055759930385174085,
      "portfolio_var_relerr": 0.009696013911130345
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.5071392499994545,
      "kl": 0.00020213296166174887,
      "kl_consumption": 0.00016319901140704105,
      "kl_portfolio": 3.8933950254707774e-05,
      "value_rrmse": 0.003400991898985969,
      "mean_consumption_relerr": 0.005528431534892453,
      "portfolio_mean_rmse": 0.0070620738163904954,
      "portfolio_var_relerr": 0.009354983438552168
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.541479265997623,
      "kl": 0.0008126363718666453,
      "kl_consumption": 0.0007819104145495787,
      "kl_portfolio": 3.072595731706653e-05,
      "value_rrmse": 0.005013326675845992,
      "mean_consumption_relerr": 0.012143721935946776,
      "portfolio_mean_rmse": 0.0012303795673606964,
      "portfolio_var_relerr": 0.011114400634184549
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.5792012120000436,
      "kl": 0.00023491813630936563,
      "kl_consumption": 0.00022414441836096608,
      "kl_portfolio": 1.0773717948399526e-05,
      "value_rrmse": 0.004366850617384616,
      "mean_consumption_relerr": 0.006495933085129678,
      "portfolio_mean_rmse": 0.0021648044116509522,
      "portfolio_var_relerr": 0.005746530695302817
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.628190523999365,
      "kl": 0.00033896057714458247,
      "kl_consumption": 0.000323899864087331,
      "kl_portfolio": 1.5060713057251492e-05,
      "value_rrmse": 0.002680611737813491,
      "mean_consumption_relerr": 0.007807086559753796,
      "portfolio_mean_rmse": 0.0020905270594690803,
      "portfolio_var_relerr": 0.006782127917927528
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.666001259996847,
      "kl": 0.0010159256011694256,
      "kl_consumption": 0.000983572875290678,
      "kl_portfolio": 3.235272587874772e-05,
      "value_rrmse": 0.006875463596603015,
      "mean_consumption_relerr": 0.013631849511627298,
      "portfolio_mean_rmse": 0.005355650988128278,
      "portfolio_var_relerr": 0.007983821412351967
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.704973126998084,
      "kl": 6.880280569590071e-05,
      "kl_consumption": 6.487967125123327e-05,
      "kl_portfolio": 3.923134444667456e-06,
      "value_rrmse": 0.006522728378676283,
      "mean_consumption_relerr": 0.003473854572461772,
      "portfolio_mean_rmse": 0.0017405775781473504,
      "portfolio_var_relerr": 0.002481198353042246
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.7410675159990205,
      "kl": 0.0005805493638735213,
      "kl_consumption": 0.0005653788102875318,
      "kl_portfolio": 1.5170553585989473e-05,
      "value_rrmse": 0.003460380173954876,
      "mean_consumption_relerr": 0.010323190215419128,
      "portfolio_mean_rmse": 0.004448764119429432,
      "portfolio_var_relerr": 0.005836091549621291
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.7793949609986157,
      "kl": 0.0005579280552164348,
      "kl_consumption": 0.0005218829127035126,
      "kl_portfolio": 3.6045142512922204e-05,
      "value_rrmse": 0.00284437033448576,
      "mean_consumption_relerr": 0.009934329100131565,
      "portfolio_mean_rmse": 0.006788699932181653,
      "portfolio_var_relerr": 0.008971602678655464
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.820068868997623,
      "kl": 0.0007129226921690348,
      "kl_consumption": 0.0005915334447180353,
      "kl_portfolio": 0.00012138924745099954,
      "value_rrmse": 0.005594527243541194,
      "mean_consumption_relerr": 0.010576140861639017,
      "portfolio_mean_rmse": 0.014899933347374309,
      "portfolio_var_relerr": 0.013733589506328117
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.858086646996526,
      "kl": 0.00013497070122274186,
      "kl_consumption": 8.590668379633921e-05,
      "kl_portfolio": 4.906401742640266e-05,
      "value_rrmse": 0.002315636064966479,
      "mean_consumption_relerr": 0.0040246202094703955,
      "portfolio_mean_rmse": 0.010107985662626258,
      "portfolio_var_relerr": 0.008761998277438303
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.8935555379975995,
      "kl": 0.00027935021750058854,
      "kl_consumption": 0.00023673538573226196,
      "kl_portfolio": 4.261483176832661e-05,
      "value_rrmse": 0.0029454934366078996,
      "mean_consumption_relerr": 0.006695413281589362,
      "portfolio_mean_rmse": 0.00888264678068011,
      "portfolio_var_relerr": 0.008094498673456246
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.93445298000006,
      "kl": 0.0005232041398360397,
      "kl_consumption": 0.000495889577885197,
      "kl_portfolio": 2.73145619508428e-05,
      "value_rrmse": 0.002792780996342426,
      "mean_consumption_relerr": 0.009689042509191304,
      "portfolio_mean_rmse": 0.003565235985730387,
      "portfolio_var_relerr": 0.009561533171288964
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 2.972558716999629,
      "kl": 0.00045106183002602436,
      "kl_consumption": 0.00041432385803545976,
      "kl_portfolio": 3.67379719905646e-05,
      "value_rrmse": 0.0017535943185263147,
      "mean_consumption_relerr": 0.008859103090189845,
      "portfolio_mean_rmse": 0.007411688961399454,
      "portfolio_var_relerr": 0.008515357282474469
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.0183323189994553,
      "kl": 0.00025865476130966064,
      "kl_consumption": 0.00016161275509338574,
      "kl_portfolio": 9.70420062162749e-05,
      "value_rrmse": 0.0028388086135665916,
      "mean_consumption_relerr": 0.0055479534661634945,
      "portfolio_mean_rmse": 0.010333300802764437,
      "portfolio_var_relerr": 0.01239336851093398
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.0566259089973755,
      "kl": 0.00035050757772123235,
      "kl_consumption": 0.00028145155979451977,
      "kl_portfolio": 6.90560179267126e-05,
      "value_rrmse": 0.00473513012756396,
      "mean_consumption_relerr": 0.007289143389048621,
      "portfolio_mean_rmse": 0.010473969588719618,
      "portfolio_var_relerr": 0.012165764873966053
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.096314137997979,
      "kl": 0.00033280154253384893,
      "kl_consumption": 0.0003058741781681386,
      "kl_portfolio": 2.692736436571034e-05,
      "value_rrmse": 0.0027277853087300454,
      "mean_consumption_relerr": 0.007589331486859233,
      "portfolio_mean_rmse": 0.005721578390988696,
      "portfolio_var_relerr": 0.008329666950063614
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.1387495739982114,
      "kl": 0.0002413874417226821,
      "kl_consumption": 0.00017073906733189377,
      "kl_portfolio": 7.064837439078834e-05,
      "value_rrmse": 0.0033127604936291732,
      "mean_consumption_relerr": 0.005670302602220931,
      "portfolio_mean_rmse": 0.010336092468232364,
      "portfolio_var_relerr": 0.008181471945552748
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.1753314469970064,
      "kl": 0.0010876864959818322,
      "kl_consumption": 0.0010467271844286981,
      "kl_portfolio": 4.0959311553134154e-05,
      "value_rrmse": 0.005577949216050006,
      "mean_consumption_relerr": 0.014063589545907314,
      "portfolio_mean_rmse": 0.008596004943030226,
      "portfolio_var_relerr": 0.007628979342024342
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.217720640997868,
      "kl": 0.0004814860287938812,
      "kl_consumption": 0.0004663698295640348,
      "kl_portfolio": 1.5116199229846429e-05,
      "value_rrmse": 0.003746684458816394,
      "mean_consumption_relerr": 0.009362050692481208,
      "portfolio_mean_rmse": 0.0037590878624076955,
      "portfolio_var_relerr": 0.005567871211216034
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.2580163279999397,
      "kl": 0.00019159091800743686,
      "kl_consumption": 0.00017009896944986883,
      "kl_portfolio": 2.149194855756802e-05,
      "value_rrmse": 0.003374634560874306,
      "mean_consumption_relerr": 0.005659277200484918,
      "portfolio_mean_rmse": 0.00336032792039945,
      "portfolio_var_relerr": 0.00761390053275511
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.3003487969981506,
      "kl": 0.0002819954333635707,
      "kl_consumption": 0.00024323534584442735,
      "kl_portfolio": 3.876008751914337e-05,
      "value_rrmse": 0.0010678243616939356,
      "mean_consumption_relerr": 0.00677734137897014,
      "portfolio_mean_rmse": 0.00520996720904259,
      "portfolio_var_relerr": 0.0076073167979975875
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.3475079769996228,
      "kl": 0.0011795118144130564,
      "kl_consumption": 0.0010765244162531256,
      "kl_portfolio": 0.0001029873981599307,
      "value_rrmse": 0.004236044802333663,
      "mean_consumption_relerr": 0.014265313689256745,
      "portfolio_mean_rmse": 0.00924121579189166,
      "portfolio_var_relerr": 0.014131462064643828
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.3879654639968066,
      "kl": 0.0001932050121343611,
      "kl_consumption": 8.372349355241106e-05,
      "kl_portfolio": 0.00010948151858195004,
      "value_rrmse": 0.002741691669114934,
      "mean_consumption_relerr": 0.003972365913206924,
      "portfolio_mean_rmse": 0.009333612841986373,
      "portfolio_var_relerr": 0.017046168744836023
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.4277551939994737,
      "kl": 0.0003110279691643471,
      "kl_consumption": 0.0002458985275600919,
      "kl_portfolio": 6.512944160425522e-05,
      "value_rrmse": 0.0033317807878945763,
      "mean_consumption_relerr": 0.006815156823948245,
      "portfolio_mean_rmse": 0.0057198007292514905,
      "portfolio_var_relerr": 0.01288413507840688
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.4666916399983165,
      "kl": 0.0003667944276551263,
      "kl_consumption": 0.00034950103187908986,
      "kl_portfolio": 1.729339577603644e-05,
      "value_rrmse": 0.00464671601518507,
      "mean_consumption_relerr": 0.008140802515453762,
      "portfolio_mean_rmse": 0.0035390151007656887,
      "portfolio_var_relerr": 0.0060689948605840704
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.505434514998342,
      "kl": 0.0009815140960618013,
      "kl_consumption": 0.0008818919725849697,
      "kl_portfolio": 9.96221234768316e-05,
      "value_rrmse": 0.007319863019769796,
      "mean_consumption_relerr": 0.012911224479638845,
      "portfolio_mean_rmse": 0.009585844196306623,
      "portfolio_var_relerr": 0.009759793123547241
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.5413981349993264,
      "kl": 0.000308034308643825,
      "kl_consumption": 0.00027437774727637784,
      "kl_portfolio": 3.3656561367447194e-05,
      "value_rrmse": 0.006915731062820175,
      "mean_consumption_relerr": 0.007192863238565005,
      "portfolio_mean_rmse": 0.0035769200975281066,
      "portfolio_var_relerr": 0.010637525728637664
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.5780714439970325,
      "kl": 0.0009949755136082262,
      "kl_consumption": 0.0009701228658990353,
      "kl_portfolio": 2.4852647709190863e-05,
      "value_rrmse": 0.0037420132668388507,
      "mean_consumption_relerr": 0.01354139321545728,
      "portfolio_mean_rmse": 0.004168651924046422,
      "portfolio_var_relerr": 0.008911321543847231
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.6239498169998114,
      "kl": 0.00025839167141997296,
      "kl_consumption": 0.00021408546291138743,
      "kl_portfolio": 4.430620850858554e-05,
      "value_rrmse": 0.002098838439868766,
      "mean_consumption_relerr": 0.0063586697873325064,
      "portfolio_mean_rmse": 0.004423532574288085,
      "portfolio_var_relerr": 0.010928225859583156
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.680852244997368,
      "kl": 0.0009333765615060043,
      "kl_consumption": 0.0008614752981380776,
      "kl_portfolio": 7.190126336792666e-05,
      "value_rrmse": 0.0026846553191659183,
      "mean_consumption_relerr": 0.012757373389064214,
      "portfolio_mean_rmse": 0.00824546546165967,
      "portfolio_var_relerr": 0.014121001061736773
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.7188495119989966,
      "kl": 0.00022630323562011803,
      "kl_consumption": 0.0001900533543493276,
      "kl_portfolio": 3.624988127079042e-05,
      "value_rrmse": 0.0025616085082320376,
      "mean_consumption_relerr": 0.006010536834175657,
      "portfolio_mean_rmse": 0.006129977733307853,
      "portfolio_var_relerr": 0.009828375486441492
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.759834903998126,
      "kl": 0.000283135237825181,
      "kl_consumption": 0.00019348979203940127,
      "kl_portfolio": 8.964544578577971e-05,
      "value_rrmse": 0.004731457914946793,
      "mean_consumption_relerr": 0.006036763347779849,
      "portfolio_mean_rmse": 0.009485750598230721,
      "portfolio_var_relerr": 0.012949360805427988
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.802581731997634,
      "kl": 0.0002286967390268996,
      "kl_consumption": 0.00018421572139998323,
      "kl_portfolio": 4.448101762691638e-05,
      "value_rrmse": 0.002172201656003415,
      "mean_consumption_relerr": 0.005889297528768134,
      "portfolio_mean_rmse": 0.004215900716788868,
      "portfolio_var_relerr": 0.010949739029642816
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.839846499999112,
      "kl": 0.0003577174667785595,
      "kl_consumption": 0.00029861054292672164,
      "kl_portfolio": 5.9106923851837905e-05,
      "value_rrmse": 0.006081270708524807,
      "mean_consumption_relerr": 0.007523082102328883,
      "portfolio_mean_rmse": 0.004633176925338083,
      "portfolio_var_relerr": 0.014729788820051298
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.8799093659981736,
      "kl": 0.0012504700671350604,
      "kl_consumption": 0.0012096998330670835,
      "kl_portfolio": 4.0770234067976973e-05,
      "value_rrmse": 0.006449032722523476,
      "mean_consumption_relerr": 0.015133336476084188,
      "portfolio_mean_rmse": 0.00791080473439553,
      "portfolio_var_relerr": 0.00895449684277237
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.9191864199965494,
      "kl": 0.0006467831185970333,
      "kl_consumption": 0.0005985896927728411,
      "kl_portfolio": 4.8193425824192196e-05,
      "value_rrmse": 0.006983808073611047,
      "mean_consumption_relerr": 0.01061027096450126,
      "portfolio_mean_rmse": 0.003027809471915108,
      "portfolio_var_relerr": 0.012874610506999848
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.9578970379989187,
      "kl": 0.0002718605276183321,
      "kl_consumption": 0.0002524439278996561,
      "kl_portfolio": 1.9416599718676082e-05,
      "value_rrmse": 0.005127224507040989,
      "mean_consumption_relerr": 0.006797850531301514,
      "portfolio_mean_rmse": 0.003998581205434006,
      "portfolio_var_relerr": 0.006880730334501235
    }
  ]
}

==> numerics/fixed/seed_20261128_h_0.01.json <==
{
  "seed": 20261128,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0651034892012472,
    -0.014823593626652698,
    0.001959087595191717,
    -0.005383498293816753,
    -1.026218855469965,
    0.24814922427398292,
    0.014574101227995935,
    -0.0018319545613725112,
    -1.1074258075701737,
    0.21889226973242346,
    0.021188990531727132,
    -0.0009379915120069859
  ],
  "w": [
    0.3009370883613569,
    -0.35835881232956096,
    -0.04678051035241209,
    0.0002844600698299885,
    1.5012970299770165,
    0.23951267055339928,
    0.5395788551290394,
    0.3846140258646387,
    0.03402015696829273,
    -0.004283171661024983,
    -0.5732276544215745,
    0.3769757789890628,
    0.043575210149306064,
    0.008751725435093742
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.03736783000204014,
      "kl": 0.5521093065457934,
      "kl_consumption": 0.11567750259498298,
      "kl_portfolio": 0.4364318039508103,
      "value_rrmse": 0.4559551030210737,
      "mean_consumption_relerr": 0.12710384725004106,
      "portfolio_mean_rmse": 0.6291808029485894,
      "portfolio_var_relerr": 0.46987440908236455
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08117732300161151,
      "kl": 0.683371340420202,
      "kl_consumption": 0.22052713605728583,
      "kl_portfolio": 0.4628442043629162,
      "value_rrmse": 0.35984039289057446,
      "mean_consumption_relerr": 0.17551116893705657,
      "portfolio_mean_rmse": 0.6310297454682894,
      "portfolio_var_relerr": 0.4350078461346815
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.1180406720013707,
      "kl": 0.7105137848951785,
      "kl_consumption": 0.3016003643309315,
      "kl_portfolio": 0.40891342056424707,
      "value_rrmse": 0.30036736456678137,
      "mean_consumption_relerr": 0.20056163530547547,
      "portfolio_mean_rmse": 0.5923755110868507,
      "portfolio_var_relerr": 0.4056499702953773
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.15787677000116673,
      "kl": 0.6280819615483068,
      "kl_consumption": 0.312690189735655,
      "kl_portfolio": 0.31539177181265166,
      "value_rrmse": 0.25306862812707853,
      "mean_consumption_relerr": 0.19591118057523862,
      "portfolio_mean_rmse": 0.5218702350122832,
      "portfolio_var_relerr": 0.37895631628346244
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.19806695000079344,
      "kl": 0.5371532622738093,
      "kl_consumption": 0.3038962440208895,
      "kl_portfolio": 0.23325701825291983,
      "value_rrmse": 0.2138853920949499,
      "mean_consumption_relerr": 0.1852585168343792,
      "portfolio_mean_rmse": 0.44586825153713505,
      "portfolio_var_relerr": 0.35607499471129556
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2393122110006516,
      "kl": 0.4341692532386945,
      "kl_consumption": 0.26505816321819015,
      "kl_portfolio": 0.16911109002050434,
      "value_rrmse": 0.1822699622868761,
      "mean_consumption_relerr": 0.16930134378391157,
      "portfolio_mean_rmse": 0.378976370225637,
      "portfolio_var_relerr": 0.33247362229484845
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.27706811200187076,
      "kl": 0.37293397760163055,
      "kl_consumption": 0.24578381675072294,
      "kl_portfolio": 0.1271501608509076,
      "value_rrmse": 0.1589694091315127,
      "mean_consumption_relerr": 0.15948869067417254,
      "portfolio_mean_rmse": 0.3290820896117392,
      "portfolio_var_relerr": 0.3108607155892451
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3142828609998105,
      "kl": 0.31521449678737357,
      "kl_consumption": 0.21636724946530536,
      "kl_portfolio": 0.09884724732206811,
      "value_rrmse": 0.14002885614862662,
      "mean_consumption_relerr": 0.15038042744406466,
      "portfolio_mean_rmse": 0.2878286752013017,
      "portfolio_var_relerr": 0.2956268982755998
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.35579987200253527,
      "kl": 0.2763532448568494,
      "kl_consumption": 0.19479993709605342,
      "kl_portfolio": 0.08155330776079599,
      "value_rrmse": 0.12643302254550423,
      "mean_consumption_relerr": 0.14387921938851977,
      "portfolio_mean_rmse": 0.25865670386438416,
      "portfolio_var_relerr": 0.28202704382368954
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.39417878099993686,
      "kl": 0.23121560702863042,
      "kl_consumption": 0.16008738878591747,
      "kl_portfolio": 0.07112821824271297,
      "value_rrmse": 0.11599298376317543,
      "mean_consumption_relerr": 0.13336751179374287,
      "portfolio_mean_rmse": 0.23880407603526158,
      "portfolio_var_relerr": 0.27105993673405937
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.43039398200198775,
      "kl": 0.21135749239056728,
      "kl_consumption": 0.1484238814602712,
      "kl_portfolio": 0.06293361093029609,
      "value_rrmse": 0.10703689927210175,
      "mean_consumption_relerr": 0.12945028487943055,
      "portfolio_mean_rmse": 0.2194316382974605,
      "portfolio_var_relerr": 0.2599734206992999
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4707820180010458,
      "kl": 0.1730428952643319,
      "kl_consumption": 0.11753810122006794,
      "kl_portfolio": 0.05550479404426398,
      "value_rrmse": 0.10101256747709485,
      "mean_consumption_relerr": 0.11837955152288979,
      "portfolio_mean_rmse": 0.20359720354734642,
      "portfolio_var_relerr": 0.24959520598743087
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5102894480005489,
      "kl": 0.15205799909467171,
      "kl_consumption": 0.10270612382326222,
      "kl_portfolio": 0.04935187527140953,
      "value_rrmse": 0.0946054234485832,
      "mean_consumption_relerr": 0.11210803419580836,
      "portfolio_mean_rmse": 0.18576821118705505,
      "portfolio_var_relerr": 0.24064311201258412
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5470017469997401,
      "kl": 0.1264109980453221,
      "kl_consumption": 0.08206357968387973,
      "kl_portfolio": 0.04434741836144239,
      "value_rrmse": 0.08884486765873302,
      "mean_consumption_relerr": 0.10238196433114978,
      "portfolio_mean_rmse": 0.1696809432325615,
      "portfolio_var_relerr": 0.23471987406457262
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5870758780001779,
      "kl": 0.10058768483156798,
      "kl_consumption": 0.06128425185275498,
      "kl_portfolio": 0.03930343297881299,
      "value_rrmse": 0.08317415987160787,
      "mean_consumption_relerr": 0.0909217052030859,
      "portfolio_mean_rmse": 0.15276174571013967,
      "portfolio_var_relerr": 0.2271954533463886
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6260926420000033,
      "kl": 0.08111507739960815,
      "kl_consumption": 0.04652462807128655,
      "kl_portfolio": 0.03459044932832161,
      "value_rrmse": 0.07867378932906144,
      "mean_consumption_relerr": 0.08079563109222757,
      "portfolio_mean_rmse": 0.13714223805977216,
      "portfolio_var_relerr": 0.2182617802166667
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6638053720016615,
      "kl": 0.06040393945584332,
      "kl_consumption": 0.030143359030648773,
      "kl_portfolio": 0.030260580425194555,
      "value_rrmse": 0.07482051958122446,
      "mean_consumption_relerr": 0.06711407830959813,
      "portfolio_mean_rmse": 0.12219967838894465,
      "portfolio_var_relerr": 0.20977659965128928
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7016736280020268,
      "kl": 0.04746162489089027,
      "kl_consumption": 0.019938533988767607,
      "kl_portfolio": 0.02752309090212268,
      "value_rrmse": 0.06906994293911005,
      "mean_consumption_relerr": 0.0557751000199747,
      "portfolio_mean_rmse": 0.10784752428719803,
      "portfolio_var_relerr": 0.2056832690820167
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7384024890016008,
      "kl": 0.035219005648287824,
      "kl_consumption": 0.01150354256467342,
      "kl_portfolio": 0.023715463083614406,
      "value_rrmse": 0.06666973793673105,
      "mean_consumption_relerr": 0.04340941535008425,
      "portfolio_mean_rmse": 0.0978006215005267,
      "portfolio_var_relerr": 0.19487858673615344
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7769211980012187,
      "kl": 0.02652206387217522,
      "kl_consumption": 0.005418925067845808,
      "kl_portfolio": 0.02110313880432941,
      "value_rrmse": 0.061174922882117296,
      "mean_consumption_relerr": 0.03047801938429866,
      "portfolio_mean_rmse": 0.0860738811813506,
      "portfolio_var_relerr": 0.1884112995681511
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8208154210005887,
      "kl": 0.020243845980535045,
      "kl_consumption": 0.002108013973701392,
      "kl_portfolio": 0.018135832006833653,
      "value_rrmse": 0.05789252306668881,
      "mean_consumption_relerr": 0.019430395661027115,
      "portfolio_mean_rmse": 0.07696100125923877,
      "portfolio_var_relerr": 0.17917119280039312
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8609886710000865,
      "kl": 0.016449335535491463,
      "kl_consumption": 0.0005404861717409077,
      "kl_portfolio": 0.015908849363750557,
      "value_rrmse": 0.05584526775070238,
      "mean_consumption_relerr": 0.010002887206376126,
      "portfolio_mean_rmse": 0.07118010156711625,
      "portfolio_var_relerr": 0.17140310978888898
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9057225920005294,
      "kl": 0.014120614209408562,
      "kl_consumption": 8.676880692453783e-05,
      "kl_portfolio": 0.014033845402484023,
      "value_rrmse": 0.05177478101736243,
      "mean_consumption_relerr": 0.0040055537588630325,
      "portfolio_mean_rmse": 0.06173242294684714,
      "portfolio_var_relerr": 0.1647561706370546
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9458345150014793,
      "kl": 0.012104719927404944,
      "kl_consumption": 0.0003361206830877559,
      "kl_portfolio": 0.011768599244317189,
      "value_rrmse": 0.04791741753928806,
      "mean_consumption_relerr": 0.008042023694706711,
      "portfolio_mean_rmse": 0.05162968689177694,
      "portfolio_var_relerr": 0.15549389176496806
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9890967730025295,
      "kl": 0.010942824030187193,
      "kl_consumption": 0.0008254634493781077,
      "kl_portfolio": 0.010117360580809085,
      "value_rrmse": 0.04458372646250891,
      "mean_consumption_relerr": 0.012709599554137689,
      "portfolio_mean_rmse": 0.043363541330753035,
      "portfolio_var_relerr": 0.14801444881129508
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0317759400022624,
      "kl": 0.010436419448977814,
      "kl_consumption": 0.001700426282182648,
      "kl_portfolio": 0.008735993166795167,
      "value_rrmse": 0.042409271809103116,
      "mean_consumption_relerr": 0.01850133642122938,
      "portfolio_mean_rmse": 0.03695456636784794,
      "portfolio_var_relerr": 0.13990542424671945
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0780217259998608,
      "kl": 0.00955924573764889,
      "kl_consumption": 0.0019168565670380174,
      "kl_portfolio": 0.007642389170610872,
      "value_rrmse": 0.03827079598323731,
      "mean_consumption_relerr": 0.01965182315297019,
      "portfolio_mean_rmse": 0.032948437758541706,
      "portfolio_var_relerr": 0.13284069607597895
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1202470810021623,
      "kl": 0.00883402444485928,
      "kl_consumption": 0.002256323662032965,
      "kl_portfolio": 0.006577700782826317,
      "value_rrmse": 0.03458023799939972,
      "mean_consumption_relerr": 0.02134804714103074,
      "portfolio_mean_rmse": 0.023682879870294743,
      "portfolio_var_relerr": 0.12641952733333373
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.163500885002577,
      "kl": 0.00805655351536087,
      "kl_consumption": 0.0024480555533188298,
      "kl_portfolio": 0.0056084979620420385,
      "value_rrmse": 0.035187946590219815,
      "mean_consumption_relerr": 0.02210077501241231,
      "portfolio_mean_rmse": 0.025798195271138375,
      "portfolio_var_relerr": 0.11767781785346655
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2055795570013288,
      "kl": 0.007069673376640652,
      "kl_consumption": 0.002082209252647455,
      "kl_portfolio": 0.004987464123993196,
      "value_rrmse": 0.03131874645125454,
      "mean_consumption_relerr": 0.02042110959942203,
      "portfolio_mean_rmse": 0.0195691746732628,
      "portfolio_var_relerr": 0.11307469710322798
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.257039590000204,
      "kl": 0.005610440314209336,
      "kl_consumption": 0.0015061357051279166,
      "kl_portfolio": 0.004104304609081419,
      "value_rrmse": 0.027716490396903604,
      "mean_consumption_relerr": 0.01734705694164232,
      "portfolio_mean_rmse": 0.01546762498719325,
      "portfolio_var_relerr": 0.10463994445215946
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2945893590003834,
      "kl": 0.004952730662645403,
      "kl_consumption": 0.001457394104900144,
      "kl_portfolio": 0.0034953365577452588,
      "value_rrmse": 0.027427583465853493,
      "mean_consumption_relerr": 0.01703929395093368,
      "portfolio_mean_rmse": 0.014867034317932336,
      "portfolio_var_relerr": 0.09779807060074579
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3354199740024342,
      "kl": 0.004158362451300474,
      "kl_consumption": 0.001134191680255992,
      "kl_portfolio": 0.0030241707710444822,
      "value_rrmse": 0.024197162930624582,
      "mean_consumption_relerr": 0.01500300400410913,
      "portfolio_mean_rmse": 0.00916317197129852,
      "portfolio_var_relerr": 0.09243047740899163
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3767293529999733,
      "kl": 0.003842078429891034,
      "kl_consumption": 0.0013176337218985955,
      "kl_portfolio": 0.0025244447079924384,
      "value_rrmse": 0.024209913980012168,
      "mean_consumption_relerr": 0.0160367705072913,
      "portfolio_mean_rmse": 0.00689633528225395,
      "portfolio_var_relerr": 0.08548244649201138
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.413870765001775,
      "kl": 0.003273431183152345,
      "kl_consumption": 0.0011186504163569167,
      "kl_portfolio": 0.0021547807667954277,
      "value_rrmse": 0.02186130881809467,
      "mean_consumption_relerr": 0.014722115141094482,
      "portfolio_mean_rmse": 0.00730507080751858,
      "portfolio_var_relerr": 0.0799220121314975
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.4541255370022554,
      "kl": 0.003207788602587079,
      "kl_consumption": 0.0013444454524840937,
      "kl_portfolio": 0.0018633431501029847,
      "value_rrmse": 0.019711482531778193,
      "mean_consumption_relerr": 0.016160655737641905,
      "portfolio_mean_rmse": 0.00595813343290331,
      "portfolio_var_relerr": 0.0751563913016851
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4921379700026591,
      "kl": 0.0024728903424323006,
      "kl_consumption": 0.0009072058507367943,
      "kl_portfolio": 0.0015656844916955067,
      "value_rrmse": 0.021712443201230256,
      "mean_consumption_relerr": 0.01330363658052587,
      "portfolio_mean_rmse": 0.006762100285378421,
      "portfolio_var_relerr": 0.06914408989650782
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5322753010004817,
      "kl": 0.002059030748779915,
      "kl_consumption": 0.0007570491313143586,
      "kl_portfolio": 0.0013019816174655566,
      "value_rrmse": 0.01730564444492211,
      "mean_consumption_relerr": 0.012108896859410568,
      "portfolio_mean_rmse": 0.0012647684974721974,
      "portfolio_var_relerr": 0.06432902761352761
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5699023440029123,
      "kl": 0.0017404234540580124,
      "kl_consumption": 0.0006729155600552654,
      "kl_portfolio": 0.001067507894002747,
      "value_rrmse": 0.015408456580903663,
      "mean_consumption_relerr": 0.011385372411692405,
      "portfolio_mean_rmse": 0.002893461311355044,
      "portfolio_var_relerr": 0.05842962463736553
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.607906555000227,
      "kl": 0.001983113188910933,
      "kl_consumption": 0.0010744180889203276,
      "kl_portfolio": 0.0009086950999906049,
      "value_rrmse": 0.015236739790180611,
      "mean_consumption_relerr": 0.01432438957052046,
      "portfolio_mean_rmse": 0.005940884920114102,
      "portfolio_var_relerr": 0.05399571232085453
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.648422649002896,
      "kl": 0.0012345240823065046,
      "kl_consumption": 0.000488902678287674,
      "kl_portfolio": 0.0007456214040188305,
      "value_rrmse": 0.011814420462482987,
      "mean_consumption_relerr": 0.009712502979091655,
      "portfolio_mean_rmse": 0.005689050847134696,
      "portfolio_var_relerr": 0.049362912517476834
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6841101820027689,
      "kl": 0.001068042310823837,
      "kl_consumption": 0.00043488010649746374,
      "kl_portfolio": 0.0006331622043263733,
      "value_rrmse": 0.011133005826905741,
      "mean_consumption_relerr": 0.00915331745600276,
      "portfolio_mean_rmse": 0.007223726354883076,
      "portfolio_var_relerr": 0.045803282278367725
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7193653190006444,
      "kl": 0.0008622253740851059,
      "kl_consumption": 0.0003469194598726565,
      "kl_portfolio": 0.0005153059142124494,
      "value_rrmse": 0.009111148665469306,
      "mean_consumption_relerr": 0.008199989138625118,
      "portfolio_mean_rmse": 0.005109141546481816,
      "portfolio_var_relerr": 0.04138648872607675
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.7600433450024866,
      "kl": 0.0008914026490230447,
      "kl_consumption": 0.0004415283716057387,
      "kl_portfolio": 0.0004498742774173061,
      "value_rrmse": 0.01061707135935445,
      "mean_consumption_relerr": 0.009227953581418445,
      "portfolio_mean_rmse": 0.007349777769220235,
      "portfolio_var_relerr": 0.03773089399977303
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.7976852930005407,
      "kl": 0.000858954510129029,
      "kl_consumption": 0.0005003400719197557,
      "kl_portfolio": 0.0003586144382092733,
      "value_rrmse": 0.012349049191474303,
      "mean_consumption_relerr": 0.009777551616322759,
      "portfolio_mean_rmse": 0.0023947343690453367,
      "portfolio_var_relerr": 0.035535765617931925
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.8364825490025396,
      "kl": 0.0008897191610051487,
      "kl_consumption": 0.0005685333263094142,
      "kl_portfolio": 0.0003211858346957344,
      "value_rrmse": 0.011738503750197209,
      "mean_consumption_relerr": 0.010366674806387137,
      "portfolio_mean_rmse": 0.006575082907870991,
      "portfolio_var_relerr": 0.03301934009286518
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8821647590011708,
      "kl": 0.000509642064804515,
      "kl_consumption": 0.00024366105709642687,
      "kl_portfolio": 0.0002659810077080881,
      "value_rrmse": 0.008679778939241352,
      "mean_consumption_relerr": 0.00682455754227957,
      "portfolio_mean_rmse": 0.008199141261566593,
      "portfolio_var_relerr": 0.029716848334388552
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.9208300890022656,
      "kl": 0.0006077249792454146,
      "kl_consumption": 0.0003942793495879913,
      "kl_portfolio": 0.00021344562965742325,
      "value_rrmse": 0.007224363195588642,
      "mean_consumption_relerr": 0.008553284894419514,
      "portfolio_mean_rmse": 0.006560576826011967,
      "portfolio_var_relerr": 0.02667396475444862
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.960448781002924,
      "kl": 0.0008999009500365599,
      "kl_consumption": 0.0007319567467703709,
      "kl_portfolio": 0.00016794420326618899,
      "value_rrmse": 0.005780062221137166,
      "mean_consumption_relerr": 0.011497814075268934,
      "portfolio_mean_rmse": 0.0038324705916339213,
      "portfolio_var_relerr": 0.02388838533220814
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.000293649001833,
      "kl": 0.0008268584822163251,
      "kl_consumption": 0.0006645330018664052,
      "kl_portfolio": 0.00016232548034991992,
      "value_rrmse": 0.008314949290806692,
      "mean_consumption_relerr": 0.011204468645374464,
      "portfolio_mean_rmse": 0.00563441119823697,
      "portfolio_var_relerr": 0.02254628159722776
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.037385085001006,
      "kl": 0.0005780732980916866,
      "kl_consumption": 0.00046053310394322507,
      "kl_portfolio": 0.00011754019414846147,
      "value_rrmse": 0.007534233063862734,
      "mean_consumption_relerr": 0.009343847944629105,
      "portfolio_mean_rmse": 0.0013946036450780187,
      "portfolio_var_relerr": 0.020997873060863873
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.077250541002286,
      "kl": 0.0006648699883624932,
      "kl_consumption": 0.0005519235074139834,
      "kl_portfolio": 0.00011294648094850975,
      "value_rrmse": 0.005457723383817727,
      "mean_consumption_relerr": 0.010225499950576165,
      "portfolio_mean_rmse": 0.006108605797235748,
      "portfolio_var_relerr": 0.01792496926639862
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.112895677000779,
      "kl": 0.0004160632705452268,
      "kl_consumption": 0.0003213416760243728,
      "kl_portfolio": 9.472159452085392e-05,
      "value_rrmse": 0.004608247474221067,
      "mean_consumption_relerr": 0.007830500179590147,
      "portfolio_mean_rmse": 0.006084883731934767,
      "portfolio_var_relerr": 0.016496221879396332
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.153421438000805,
      "kl": 0.0003606741976396751,
      "kl_consumption": 0.0002528955221148261,
      "kl_portfolio": 0.000107778675524849,
      "value_rrmse": 0.004941606349905005,
      "mean_consumption_relerr": 0.006925184143422414,
      "portfolio_mean_rmse": 0.005063261619262051,
      "portfolio_var_relerr": 0.018031644187211805
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.190553026000998,
      "kl": 0.00039447539845763796,
      "kl_consumption": 0.000325817329736927,
      "kl_portfolio": 6.865806872071096e-05,
      "value_rrmse": 0.005526177964374646,
      "mean_consumption_relerr": 0.007873817241214168,
      "portfolio_mean_rmse": 0.0034967229742814353,
      "portfolio_var_relerr": 0.015702683707616898
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.230101733999618,
      "kl": 0.0005755404419595909,
      "kl_consumption": 0.0005181923702200663,
      "kl_portfolio": 5.7348071739524634e-05,
      "value_rrmse": 0.005793072554074152,
      "mean_consumption_relerr": 0.009868212088330271,
      "portfolio_mean_rmse": 0.0016501681666802248,
      "portfolio_var_relerr": 0.014656260004239361
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.272466173999419,
      "kl": 0.0003654947097169593,
      "kl_consumption": 0.0002632157231558255,
      "kl_portfolio": 0.00010227898656113387,
      "value_rrmse": 0.004747652568059936,
      "mean_consumption_relerr": 0.007035883390449151,
      "portfolio_mean_rmse": 0.008563955999702815,
      "portfolio_var_relerr": 0.0141398995851817
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.308572437003022,
      "kl": 0.0005104425243954215,
      "kl_consumption": 0.0004542473036284608,
      "kl_portfolio": 5.619522076696063e-05,
      "value_rrmse": 0.005278475730207301,
      "mean_consumption_relerr": 0.009259757233221463,
      "portfolio_mean_rmse": 0.007298480964562586,
      "portfolio_var_relerr": 0.01138843747835869
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.3462195480024093,
      "kl": 0.0006076030323899098,
      "kl_consumption": 0.0005341210091001642,
      "kl_portfolio": 7.348202328974567e-05,
      "value_rrmse": 0.007218797725851894,
      "mean_consumption_relerr": 0.010051230112753185,
      "portfolio_mean_rmse": 0.006663762025908522,
      "portfolio_var_relerr": 0.013923808944640926
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.386287467001239,
      "kl": 0.0004418801540547075,
      "kl_consumption": 0.0003690121710110653,
      "kl_portfolio": 7.28679830436422e-05,
      "value_rrmse": 0.00461126559031545,
      "mean_consumption_relerr": 0.008360105360797952,
      "portfolio_mean_rmse": 0.004879173769294946,
      "portfolio_var_relerr": 0.01437856210937325
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.4244456160013215,
      "kl": 0.00029282844452706465,
      "kl_consumption": 0.00025383944283466624,
      "kl_portfolio": 3.898900169239842e-05,
      "value_rrmse": 0.004670411644379836,
      "mean_consumption_relerr": 0.006929406734433209,
      "portfolio_mean_rmse": 0.00435794758931905,
      "portfolio_var_relerr": 0.011161563042998408
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.4625093970025773,
      "kl": 0.00048203098239551275,
      "kl_consumption": 0.00045778727845858835,
      "kl_portfolio": 2.42437039369244e-05,
      "value_rrmse": 0.004842334086837111,
      "mean_consumption_relerr": 0.00929035246674007,
      "portfolio_mean_rmse": 0.004136402385722857,
      "portfolio_var_relerr": 0.008648126763499877
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.500026670000807,
      "kl": 0.000519162753761335,
      "kl_consumption": 0.00047190655964320533,
      "kl_portfolio": 4.7256194118129634e-05,
      "value_rrmse": 0.0037572088086985107,
      "mean_consumption_relerr": 0.009453142709392542,
      "portfolio_mean_rmse": 0.004328814292696621,
      "portfolio_var_relerr": 0.011032596661488881
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.5369841040010215,
      "kl": 0.00105600997925248,
      "kl_consumption": 0.0010202198768134454,
      "kl_portfolio": 3.579010243903449e-05,
      "value_rrmse": 0.005808714274271397,
      "mean_consumption_relerr": 0.013903826689706241,
      "portfolio_mean_rmse": 0.0049043957750236076,
      "portfolio_var_relerr": 0.01063940448477983
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.579708836001373,
      "kl": 0.0003899927665127073,
      "kl_consumption": 0.0003444826070540432,
      "kl_portfolio": 4.5510159458664077e-05,
      "value_rrmse": 0.004866802270295927,
      "mean_consumption_relerr": 0.008106980429700528,
      "portfolio_mean_rmse": 0.008867172793199696,
      "portfolio_var_relerr": 0.00890986815538759
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.6176478850029525,
      "kl": 0.0006112009005683324,
      "kl_consumption": 0.0005735856044765865,
      "kl_portfolio": 3.761529609174593e-05,
      "value_rrmse": 0.004325323053233127,
      "mean_consumption_relerr": 0.010429404210203552,
      "portfolio_mean_rmse": 0.005730732409337364,
      "portfolio_var_relerr": 0.010625444024911883
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.6593080510028813,
      "kl": 0.00023889361638137113,
      "kl_consumption": 0.0001886509801884201,
      "kl_portfolio": 5.0242636192951026e-05,
      "value_rrmse": 0.003665879789423903,
      "mean_consumption_relerr": 0.005985198562796976,
      "portfolio_mean_rmse": 0.007062086575270209,
      "portfolio_var_relerr": 0.008680460034237584
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6977454830011993,
      "kl": 0.0004884058886233856,
      "kl_consumption": 0.0004576237300605116,
      "kl_portfolio": 3.0782158562873875e-05,
      "value_rrmse": 0.002655306537040677,
      "mean_consumption_relerr": 0.00929747016483676,
      "portfolio_mean_rmse": 0.0048038958283740186,
      "portfolio_var_relerr": 0.009823710264158758
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.734645527001703,
      "kl": 0.0009534282414850589,
      "kl_consumption": 0.0009371538169351782,
      "kl_portfolio": 1.627442454988079e-05,
      "value_rrmse": 0.0029273741360464657,
      "mean_consumption_relerr": 0.013319355425625965,
      "portfolio_mean_rmse": 0.003185818049938313,
      "portfolio_var_relerr": 0.0068108408376633175
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.7757712570019066,
      "kl": 0.0004779043358277097,
      "kl_consumption": 0.0004492490285768457,
      "kl_portfolio": 2.865530725086401e-05,
      "value_rrmse": 0.0032958590971092646,
      "mean_consumption_relerr": 0.009212790230336682,
      "portfolio_mean_rmse": 0.0043604004540613054,
      "portfolio_var_relerr": 0.008805764819280698
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.8163012670011085,
      "kl": 0.00016842278077662092,
      "kl_consumption": 0.00015556972071764858,
      "kl_portfolio": 1.2853060058972336e-05,
      "value_rrmse": 0.002289729774387969,
      "mean_consumption_relerr": 0.005437110674065831,
      "portfolio_mean_rmse": 0.0032009421073239197,
      "portfolio_var_relerr": 0.005506923280366177
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.862296190000052,
      "kl": 0.0005529686788492539,
      "kl_consumption": 0.0005251445131992477,
      "kl_portfolio": 2.782416565000609e-05,
      "value_rrmse": 0.004514708923278741,
      "mean_consumption_relerr": 0.009949565666734531,
      "portfolio_mean_rmse": 0.004160144369262524,
      "portfolio_var_relerr": 0.008121527277852482
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.9082528430008097,
      "kl": 0.0008492391661979778,
      "kl_consumption": 0.0008330877667056958,
      "kl_portfolio": 1.6151399492281942e-05,
      "value_rrmse": 0.004291446301741911,
      "mean_consumption_relerr": 0.012553045471425236,
      "portfolio_mean_rmse": 0.0033911667081996844,
      "portfolio_var_relerr": 0.007012345651216412
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.950391769001726,
      "kl": 0.0009810111811335174,
      "kl_consumption": 0.0009590975674374429,
      "kl_portfolio": 2.1913613696074622e-05,
      "value_rrmse": 0.004918192366958139,
      "mean_consumption_relerr": 0.013458110075158415,
      "portfolio_mean_rmse": 0.0057237479726705625,
      "portfolio_var_relerr": 0.007022305409345348
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.992143830000714,
      "kl": 0.0003084730721638333,
      "kl_consumption": 0.0002238504781954016,
      "kl_portfolio": 8.462259396843173e-05,
      "value_rrmse": 0.004327539389415129,
      "mean_consumption_relerr": 0.006501084652969196,
      "portfolio_mean_rmse": 0.014061712897020762,
      "portfolio_var_relerr": 0.009037822599570615
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.032788571999845,
      "kl": 0.00023632171055263805,
      "kl_consumption": 0.00017740340388345548,
      "kl_portfolio": 5.891830666918256e-05,
      "value_rrmse": 0.003055924378863042,
      "mean_consumption_relerr": 0.00581050067362162,
      "portfolio_mean_rmse": 0.011281937963261988,
      "portfolio_var_relerr": 0.008792032825767973
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.087029023001378,
      "kl": 0.00041566420232700926,
      "kl_consumption": 0.0003310568768291303,
      "kl_portfolio": 8.460732549787895e-05,
      "value_rrmse": 0.0039755859166252655,
      "mean_consumption_relerr": 0.007915650400736078,
      "portfolio_mean_rmse": 0.012282479254513076,
      "portfolio_var_relerr": 0.01181723631867998
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.1261634550028248,
      "kl": 0.00029439466378284684,
      "kl_consumption": 0.0001929640960731406,
      "kl_portfolio": 0.00010143056770970624,
      "value_rrmse": 0.0036125230068577148,
      "mean_consumption_relerr": 0.0060471565194634615,
      "portfolio_mean_rmse": 0.015209381095395215,
      "portfolio_var_relerr": 0.01126938168940966
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.1648335580030107,
      "kl": 0.00146254829401336,
      "kl_consumption": 0.0013564664909753677,
      "kl_portfolio": 0.00010608180303799243,
      "value_rrmse": 0.00659615218939679,
      "mean_consumption_relerr": 0.016050272590601586,
      "portfolio_mean_rmse": 0.014397868311080081,
      "portfolio_var_relerr": 0.013526859391655181
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.2058825780004554,
      "kl": 0.0005499776223385634,
      "kl_consumption": 0.00043258313386354444,
      "kl_portfolio": 0.000117394488475019,
      "value_rrmse": 0.004771666225685253,
      "mean_consumption_relerr": 0.009043913486022709,
      "portfolio_mean_rmse": 0.014925882737929348,
      "portfolio_var_relerr": 0.013497725328847916
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.2493111490002775,
      "kl": 0.0001771720375365234,
      "kl_consumption": 0.00011654357003881469,
      "kl_portfolio": 6.062846749770873e-05,
      "value_rrmse": 0.003437336829005353,
      "mean_consumption_relerr": 0.004704167231098301,
      "portfolio_mean_rmse": 0.009174408281730832,
      "portfolio_var_relerr": 0.010949284961077183
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.289533613002277,
      "kl": 0.00026209545699054366,
      "kl_consumption": 0.00023160395278184695,
      "kl_portfolio": 3.0491504208696723e-05,
      "value_rrmse": 0.0017360630953448845,
      "mean_consumption_relerr": 0.006614219032488742,
      "portfolio_mean_rmse": 0.006021698980730442,
      "portfolio_var_relerr": 0.008688357498086312
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.327876600000309,
      "kl": 0.0004876920676603343,
      "kl_consumption": 0.0004476061588428757,
      "kl_portfolio": 4.008590881745852e-05,
      "value_rrmse": 0.003453513968713333,
      "mean_consumption_relerr": 0.009207419551234886,
      "portfolio_mean_rmse": 0.007997247778843024,
      "portfolio_var_relerr": 0.009304562701194513
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.365431451002223,
      "kl": 0.0003826765813944815,
      "kl_consumption": 0.0003282527478353903,
      "kl_portfolio": 5.44238335590912e-05,
      "value_rrmse": 0.003434424647470255,
      "mean_consumption_relerr": 0.007809719522185681,
      "portfolio_mean_rmse": 0.007988219562667362,
      "portfolio_var_relerr": 0.011921745418831509
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.4054917780013056,
      "kl": 0.0010202989334008674,
      "kl_consumption": 0.0008584249057796192,
      "kl_portfolio": 0.00016187402762124823,
      "value_rrmse": 0.005718036413479352,
      "mean_consumption_relerr": 0.012749429275773595,
      "portfolio_mean_rmse": 0.015104211657978737,
      "portfolio_var_relerr": 0.017050956044436353
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.445395794002252,
      "kl": 0.00019895425532366417,
      "kl_consumption": 0.00017075204475651987,
      "kl_portfolio": 2.8202210567144303e-05,
      "value_rrmse": 0.0024764646599239304,
      "mean_consumption_relerr": 0.005663631628029721,
      "portfolio_mean_rmse": 0.004874218505109255,
      "portfolio_var_relerr": 0.0064081131367131625
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.4823549419998017,
      "kl": 0.0007205883268842077,
      "kl_consumption": 0.0007034816862980159,
      "kl_portfolio": 1.7106640586191858e-05,
      "value_rrmse": 0.0030082497301688296,
      "mean_consumption_relerr": 0.011542932270491548,
      "portfolio_mean_rmse": 0.0024802840963411388,
      "portfolio_var_relerr": 0.0076634238026275035
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.522176247999596,
      "kl": 0.00030515819568090744,
      "kl_consumption": 0.00027324081451302566,
      "kl_portfolio": 3.1917381167881756e-05,
      "value_rrmse": 0.002909999477069506,
      "mean_consumption_relerr": 0.007178087081482194,
      "portfolio_mean_rmse": 0.006749516404147554,
      "portfolio_var_relerr": 0.005739653126229453
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.559284105002007,
      "kl": 0.0004134011077813309,
      "kl_consumption": 0.0003681104502900969,
      "kl_portfolio": 4.5290657491233985e-05,
      "value_rrmse": 0.004417607113022002,
      "mean_consumption_relerr": 0.00835037830178369,
      "portfolio_mean_rmse": 0.008945302483994406,
      "portfolio_var_relerr": 0.009454428694877458
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.59829874800198,
      "kl": 0.0007272138957895959,
      "kl_consumption": 0.0006569768717551933,
      "kl_portfolio": 7.023702403440257e-05,
      "value_rrmse": 0.004953257707572273,
      "mean_consumption_relerr": 0.011134561287934898,
      "portfolio_mean_rmse": 0.008906815668783534,
      "portfolio_var_relerr": 0.013358415717807331
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.6412277449999237,
      "kl": 0.00041815495725432464,
      "kl_consumption": 0.00036073554777396334,
      "kl_portfolio": 5.741940948036131e-05,
      "value_rrmse": 0.002982639563277954,
      "mean_consumption_relerr": 0.008274208325998317,
      "portfolio_mean_rmse": 0.009615350144577518,
      "portfolio_var_relerr": 0.011030983428726455
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.68144594000114,
      "kl": 0.00048425709009903157,
      "kl_consumption": 0.00033383821375571206,
      "kl_portfolio": 0.00015041887634331948,
      "value_rrmse": 0.003712925064449097,
      "mean_consumption_relerr": 0.007957965255420344,
      "portfolio_mean_rmse": 0.015910550913313747,
      "portfolio_var_relerr": 0.014760791703703556
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.719680619000428,
      "kl": 0.00016448051335399318,
      "kl_consumption": 0.0001369052795518519,
      "kl_portfolio": 2.757523380214127e-05,
      "value_rrmse": 0.0033639622845797867,
      "mean_consumption_relerr": 0.005095109693272957,
      "portfolio_mean_rmse": 0.005772275631986912,
      "portfolio_var_relerr": 0.008360075978927869
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.7565817390022858,
      "kl": 0.0002957020110607628,
      "kl_consumption": 0.00019679708742005895,
      "kl_portfolio": 9.890492364070384e-05,
      "value_rrmse": 0.0021623748468702917,
      "mean_consumption_relerr": 0.006056738143170843,
      "portfolio_mean_rmse": 0.010523963218553388,
      "portfolio_var_relerr": 0.010969144529080144
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.79190572600055,
      "kl": 0.0005396628648602584,
      "kl_consumption": 0.0004669064287078186,
      "kl_portfolio": 7.27564361524398e-05,
      "value_rrmse": 0.003920236339184528,
      "mean_consumption_relerr": 0.009386765461241717,
      "portfolio_mean_rmse": 0.008860176998653933,
      "portfolio_var_relerr": 0.014079207653119636
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.8352216220009723,
      "kl": 0.0005623139535685818,
      "kl_consumption": 0.0004940248442409219,
      "kl_portfolio": 6.828910932765994e-05,
      "value_rrmse": 0.0015603715476455496,
      "mean_consumption_relerr": 0.009647958067804885,
      "portfolio_mean_rmse": 0.011064549447059735,
      "portfolio_var_relerr": 0.01079558053006188
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.8713179400001536,
      "kl": 0.0006532273808163699,
      "kl_consumption": 0.0005565746401300555,
      "kl_portfolio": 9.665274068631442e-05,
      "value_rrmse": 0.00403371585388375,
      "mean_consumption_relerr": 0.010247320834476395,
      "portfolio_mean_rmse": 0.013208315111766965,
      "portfolio_var_relerr": 0.011388945237118546
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.9111264890016173,
      "kl": 0.0005055586655244037,
      "kl_consumption": 0.0004690064231636518,
      "kl_portfolio": 3.6552242360751854e-05,
      "value_rrmse": 0.003971399390410649,
      "mean_consumption_relerr": 0.009388484808749934,
      "portfolio_mean_rmse": 0.008119481241411992,
      "portfolio_var_relerr": 0.008105751929298213
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.950397298001917,
      "kl": 0.0004294535984316488,
      "kl_consumption": 0.0003827577331272796,
      "kl_portfolio": 4.66958653043692e-05,
      "value_rrmse": 0.0036304050053872295,
      "mean_consumption_relerr": 0.008491077911551,
      "portfolio_mean_rmse": 0.009668002635859315,
      "portfolio_var_relerr": 0.008771230342632946
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.9863080240029376,
      "kl": 0.0002329792324095573,
      "kl_consumption": 0.00020414581848994106,
      "kl_portfolio": 2.883341391961624e-05,
      "value_rrmse": 0.0051048391132846975,
      "mean_consumption_relerr": 0.006154574461707303,
      "portfolio_mean_rmse": 0.003916862289680435,
      "portfolio_var_relerr": 0.007801271039360285
    }
  ]
}

==> numerics/fixed/seed_20261129_h_0.01.json <==
{
  "seed": 20261129,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0648598723706135,
    -0.016992832369421187,
    3.255962188884707e-05,
    0.005821294638852331,
    -1.0235898663390137,
    0.23659484530094516,
    0.011736792935909108,
    0.004301352913783731,
    -1.1080735137801334,
    0.22477768048914698,
    0.01098541982038511,
    0.0029558692617586034
  ],
  "w": [
    0.2902511446617461,
    -0.3501010031424488,
    -0.04749403905059842,
    -0.005749614088906172,
    1.4967393647416494,
    0.24700517383113985,
    0.5428374878560552,
    0.38494518587661686,
    0.05582210229538535,
    -0.0019663777154082986,
    -0.5649956397790593,
    0.3803808286807512,
    0.036293810629091205,
    0.006083269627823565
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.039577448998898035,
      "kl": 0.5464816375913951,
      "kl_consumption": 0.11107841000206087,
      "kl_portfolio": 0.43540322758933425,
      "value_rrmse": 0.4580651840236592,
      "mean_consumption_relerr": 0.12816579396974614,
      "portfolio_mean_rmse": 0.6280702896073229,
      "portfolio_var_relerr": 0.4685781313526555
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.07867375400019228,
      "kl": 0.6782192919543136,
      "kl_consumption": 0.2153783946167679,
      "kl_portfolio": 0.46284089733754574,
      "value_rrmse": 0.3636831262851112,
      "mean_consumption_relerr": 0.17369975928030174,
      "portfolio_mean_rmse": 0.6294766243687179,
      "portfolio_var_relerr": 0.4373014723316113
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11900288700053352,
      "kl": 0.7154442179074956,
      "kl_consumption": 0.31117788499076704,
      "kl_portfolio": 0.4042663329167285,
      "value_rrmse": 0.29954090621339313,
      "mean_consumption_relerr": 0.2028118639019608,
      "portfolio_mean_rmse": 0.5902126224348535,
      "portfolio_var_relerr": 0.4050311967789019
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.15920237899990752,
      "kl": 0.6283510221717931,
      "kl_consumption": 0.3191178959200958,
      "kl_portfolio": 0.30923312625169724,
      "value_rrmse": 0.2513942843575062,
      "mean_consumption_relerr": 0.19688889677602828,
      "portfolio_mean_rmse": 0.5180217919664803,
      "portfolio_var_relerr": 0.3762876691424496
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.1978139769998961,
      "kl": 0.5267080410922719,
      "kl_consumption": 0.2986161992894322,
      "kl_portfolio": 0.22809184180283948,
      "value_rrmse": 0.21133323546382157,
      "mean_consumption_relerr": 0.18379046261271786,
      "portfolio_mean_rmse": 0.44298553955157316,
      "portfolio_var_relerr": 0.35312944993680023
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2364152929985721,
      "kl": 0.4403534293583327,
      "kl_consumption": 0.2720001279998602,
      "kl_portfolio": 0.1683533013584725,
      "value_rrmse": 0.18108031419397871,
      "mean_consumption_relerr": 0.17017820217967508,
      "portfolio_mean_rmse": 0.37929311544326644,
      "portfolio_var_relerr": 0.331712875469193
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.27391848099796334,
      "kl": 0.3617587007390207,
      "kl_consumption": 0.2340639766104947,
      "kl_portfolio": 0.12769472412852603,
      "value_rrmse": 0.15819168865126199,
      "mean_consumption_relerr": 0.1573793737750645,
      "portfolio_mean_rmse": 0.32809567205652024,
      "portfolio_var_relerr": 0.31281860794983596
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3116366750000452,
      "kl": 0.30260952862052604,
      "kl_consumption": 0.2027355900043885,
      "kl_portfolio": 0.09987393861613754,
      "value_rrmse": 0.14131467166873035,
      "mean_consumption_relerr": 0.14730456375576792,
      "portfolio_mean_rmse": 0.2943543557412306,
      "portfolio_var_relerr": 0.29445440348514546
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3514600479975343,
      "kl": 0.2608884723853267,
      "kl_consumption": 0.1790441742060466,
      "kl_portfolio": 0.08184429817928006,
      "value_rrmse": 0.12869460426096413,
      "mean_consumption_relerr": 0.13995109837104572,
      "portfolio_mean_rmse": 0.2659666198317636,
      "portfolio_var_relerr": 0.27970736962614473
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.390039011999761,
      "kl": 0.23627840740542508,
      "kl_consumption": 0.16574751538306645,
      "kl_portfolio": 0.07053089202235863,
      "value_rrmse": 0.11630252222902568,
      "mean_consumption_relerr": 0.1353690412388051,
      "portfolio_mean_rmse": 0.24251772583655543,
      "portfolio_var_relerr": 0.26882027550567755
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.42579264199957834,
      "kl": 0.20066557012065653,
      "kl_consumption": 0.13735184647255833,
      "kl_portfolio": 0.06331372364809822,
      "value_rrmse": 0.10889196402852483,
      "mean_consumption_relerr": 0.12609408945598782,
      "portfolio_mean_rmse": 0.2204116793034714,
      "portfolio_var_relerr": 0.26176222861057685
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.46630645400000503,
      "kl": 0.16285495154810997,
      "kl_consumption": 0.10773947767963821,
      "kl_portfolio": 0.05511547386847177,
      "value_rrmse": 0.10096196217847196,
      "mean_consumption_relerr": 0.1144906911820291,
      "portfolio_mean_rmse": 0.20214963602734926,
      "portfolio_var_relerr": 0.2512662048571991
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5048314409978047,
      "kl": 0.1423949167945044,
      "kl_consumption": 0.09374392109471288,
      "kl_portfolio": 0.04865099569979154,
      "value_rrmse": 0.09589731382043962,
      "mean_consumption_relerr": 0.10835501683863914,
      "portfolio_mean_rmse": 0.1833781198016788,
      "portfolio_var_relerr": 0.24173212354286697
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5397667289980745,
      "kl": 0.12096829135852256,
      "kl_consumption": 0.07791969427088473,
      "kl_portfolio": 0.04304859708763785,
      "value_rrmse": 0.08831565002254359,
      "mean_consumption_relerr": 0.1002725734591807,
      "portfolio_mean_rmse": 0.16602592423119988,
      "portfolio_var_relerr": 0.23316776080545676
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5811293269980524,
      "kl": 0.09909071179178175,
      "kl_consumption": 0.06089849758667468,
      "kl_portfolio": 0.03819221420510706,
      "value_rrmse": 0.08404240356009635,
      "mean_consumption_relerr": 0.09058532808036099,
      "portfolio_mean_rmse": 0.14923800354026392,
      "portfolio_var_relerr": 0.2248203480768564
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6180831669989857,
      "kl": 0.07981059233569611,
      "kl_consumption": 0.04575775026408475,
      "kl_portfolio": 0.03405284207161137,
      "value_rrmse": 0.07889740954334264,
      "mean_consumption_relerr": 0.08018401859609821,
      "portfolio_mean_rmse": 0.13225829646581969,
      "portfolio_var_relerr": 0.2171711214494277
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6553864300003625,
      "kl": 0.06526670834552895,
      "kl_consumption": 0.035163463116041814,
      "kl_portfolio": 0.030103245229487114,
      "value_rrmse": 0.07482424405438955,
      "mean_consumption_relerr": 0.07158480602567122,
      "portfolio_mean_rmse": 0.1202120466535426,
      "portfolio_var_relerr": 0.20923626002114948
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.6934919839986833,
      "kl": 0.05169240501170509,
      "kl_consumption": 0.025364458357915783,
      "kl_portfolio": 0.02632794665378931,
      "value_rrmse": 0.06942996063380862,
      "mean_consumption_relerr": 0.061913583830587975,
      "portfolio_mean_rmse": 0.10649979100220629,
      "portfolio_var_relerr": 0.2016490980394591
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7315475989998959,
      "kl": 0.03965033355381841,
      "kl_consumption": 0.016389003096631903,
      "kl_portfolio": 0.023261330457186518,
      "value_rrmse": 0.06635805559196367,
      "mean_consumption_relerr": 0.050970278053407106,
      "portfolio_mean_rmse": 0.09369143004642101,
      "portfolio_var_relerr": 0.19492086641575862
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7725303989973327,
      "kl": 0.028788288726284826,
      "kl_consumption": 0.008983952623434627,
      "kl_portfolio": 0.019804336102850196,
      "value_rrmse": 0.06078176730943421,
      "mean_consumption_relerr": 0.038643608857996004,
      "portfolio_mean_rmse": 0.08300102977384063,
      "portfolio_var_relerr": 0.18499190112695904
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8108310909992724,
      "kl": 0.021547207436158965,
      "kl_consumption": 0.00412869386961913,
      "kl_portfolio": 0.017418513566539836,
      "value_rrmse": 0.05770185386882199,
      "mean_consumption_relerr": 0.026779973259593092,
      "portfolio_mean_rmse": 0.07425194443750206,
      "portfolio_var_relerr": 0.17682382568979654
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8485505049975473,
      "kl": 0.017612056688918996,
      "kl_consumption": 0.001854070057321542,
      "kl_portfolio": 0.015757986631597453,
      "value_rrmse": 0.05340318284519664,
      "mean_consumption_relerr": 0.01821836764238371,
      "portfolio_mean_rmse": 0.06360805972989973,
      "portfolio_var_relerr": 0.17176082396731124
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.888812468998367,
      "kl": 0.013871983678636674,
      "kl_consumption": 0.00046236372425103635,
      "kl_portfolio": 0.013409619954385636,
      "value_rrmse": 0.05080547615611975,
      "mean_consumption_relerr": 0.00924191410874729,
      "portfolio_mean_rmse": 0.058969167239608766,
      "portfolio_var_relerr": 0.16218358146061898
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9264077909974731,
      "kl": 0.011961591237061302,
      "kl_consumption": 0.00027004481742799193,
      "kl_portfolio": 0.011691546419633311,
      "value_rrmse": 0.04729235412035596,
      "mean_consumption_relerr": 0.007088561778525349,
      "portfolio_mean_rmse": 0.05101357242850046,
      "portfolio_var_relerr": 0.1549007622496486
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9650427809974644,
      "kl": 0.0103701239384877,
      "kl_consumption": 0.0001967768355808725,
      "kl_portfolio": 0.010173347102906823,
      "value_rrmse": 0.04452990507689502,
      "mean_consumption_relerr": 0.00612449222451183,
      "portfolio_mean_rmse": 0.04661167846399499,
      "portfolio_var_relerr": 0.14685537422716188
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0056826100008038,
      "kl": 0.009357602215534621,
      "kl_consumption": 0.00044322951012898615,
      "kl_portfolio": 0.008914372705405635,
      "value_rrmse": 0.04052007329522134,
      "mean_consumption_relerr": 0.009306561141067295,
      "portfolio_mean_rmse": 0.04037362713444526,
      "portfolio_var_relerr": 0.14025388549237397
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0422452130005695,
      "kl": 0.008821151297328439,
      "kl_consumption": 0.0010093103734714576,
      "kl_portfolio": 0.0078118409238569836,
      "value_rrmse": 0.03806904083830541,
      "mean_consumption_relerr": 0.014133962407028225,
      "portfolio_mean_rmse": 0.03570291335432097,
      "portfolio_var_relerr": 0.13369553403451742
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.083934264999698,
      "kl": 0.008402503251938333,
      "kl_consumption": 0.0016514111317139635,
      "kl_portfolio": 0.00675109212022437,
      "value_rrmse": 0.03524325635082258,
      "mean_consumption_relerr": 0.018072766773527746,
      "portfolio_mean_rmse": 0.030512948491963426,
      "portfolio_var_relerr": 0.1268822901293484
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.1228486410000187,
      "kl": 0.007836958284174732,
      "kl_consumption": 0.002006379944485823,
      "kl_portfolio": 0.005830578339688911,
      "value_rrmse": 0.03341085417766883,
      "mean_consumption_relerr": 0.019943471820113322,
      "portfolio_mean_rmse": 0.03044482261336549,
      "portfolio_var_relerr": 0.11878091998088726
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.1598705110009178,
      "kl": 0.006367567560027455,
      "kl_consumption": 0.0014976409358140247,
      "kl_portfolio": 0.004869926624213429,
      "value_rrmse": 0.029134155560173316,
      "mean_consumption_relerr": 0.01731165517843932,
      "portfolio_mean_rmse": 0.020925605931390225,
      "portfolio_var_relerr": 0.11186467736055519
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2019934839991038,
      "kl": 0.005692534310741919,
      "kl_consumption": 0.0016305159493536238,
      "kl_portfolio": 0.004062018361388294,
      "value_rrmse": 0.028082129099530936,
      "mean_consumption_relerr": 0.01807187071340012,
      "portfolio_mean_rmse": 0.018308929151843012,
      "portfolio_var_relerr": 0.10397282123520792
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.239560181998968,
      "kl": 0.004621930163726265,
      "kl_consumption": 0.0014017441684930397,
      "kl_portfolio": 0.0032201859952332257,
      "value_rrmse": 0.025517165742766013,
      "mean_consumption_relerr": 0.016688500051749263,
      "portfolio_mean_rmse": 0.017170094227847432,
      "portfolio_var_relerr": 0.09409193759251985
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.2768665420007892,
      "kl": 0.003802803505199725,
      "kl_consumption": 0.001158040196901737,
      "kl_portfolio": 0.002644763308297988,
      "value_rrmse": 0.023471914499193128,
      "mean_consumption_relerr": 0.015137026303547001,
      "portfolio_mean_rmse": 0.010188351306536978,
      "portfolio_var_relerr": 0.08722520341634521
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3162259540004015,
      "kl": 0.0036282456789824224,
      "kl_consumption": 0.0013266639250565473,
      "kl_portfolio": 0.0023015817539258753,
      "value_rrmse": 0.022606839112402608,
      "mean_consumption_relerr": 0.016144844125141087,
      "portfolio_mean_rmse": 0.01074432080430175,
      "portfolio_var_relerr": 0.08185638801840175
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.353242474997387,
      "kl": 0.0029226212460721672,
      "kl_consumption": 0.0009675911271704467,
      "kl_portfolio": 0.0019550301189017213,
      "value_rrmse": 0.021296785040620377,
      "mean_consumption_relerr": 0.013793877346174861,
      "portfolio_mean_rmse": 0.01062419411733797,
      "portfolio_var_relerr": 0.07596762171327227
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.3931544980005128,
      "kl": 0.0027869143278141124,
      "kl_consumption": 0.0011314387186725744,
      "kl_portfolio": 0.0016554756091415384,
      "value_rrmse": 0.019011089777743042,
      "mean_consumption_relerr": 0.014767690416473115,
      "portfolio_mean_rmse": 0.007243615287714318,
      "portfolio_var_relerr": 0.07088967189172665
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4291850739973597,
      "kl": 0.0021218275954167243,
      "kl_consumption": 0.0006748836859593362,
      "kl_portfolio": 0.001446943909457388,
      "value_rrmse": 0.017663292947366894,
      "mean_consumption_relerr": 0.011438952723160586,
      "portfolio_mean_rmse": 0.00711701034125073,
      "portfolio_var_relerr": 0.06689340644990999
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.4668268479981634,
      "kl": 0.00206335864498666,
      "kl_consumption": 0.0008339047257972833,
      "kl_portfolio": 0.0012294539191893767,
      "value_rrmse": 0.015478222296317888,
      "mean_consumption_relerr": 0.01272736152268578,
      "portfolio_mean_rmse": 0.005642745798472164,
      "portfolio_var_relerr": 0.062343004588225566
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5079059279996727,
      "kl": 0.002170868413098428,
      "kl_consumption": 0.0011999663013174393,
      "kl_portfolio": 0.0009709021117809888,
      "value_rrmse": 0.016446278408162544,
      "mean_consumption_relerr": 0.01518521919752147,
      "portfolio_mean_rmse": 0.0037709531211616407,
      "portfolio_var_relerr": 0.055937777162754956
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.543175118000363,
      "kl": 0.001811693948037628,
      "kl_consumption": 0.0009861595657991995,
      "kl_portfolio": 0.0008255343822384287,
      "value_rrmse": 0.01722076145705199,
      "mean_consumption_relerr": 0.013773515690877277,
      "portfolio_mean_rmse": 0.0029419278351783735,
      "portfolio_var_relerr": 0.05201951703330279
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.580466733998037,
      "kl": 0.0012029336759586278,
      "kl_consumption": 0.000507781753947276,
      "kl_portfolio": 0.0006951519220113518,
      "value_rrmse": 0.011806645370311751,
      "mean_consumption_relerr": 0.009914158082632777,
      "portfolio_mean_rmse": 0.0004767004471173234,
      "portfolio_var_relerr": 0.0482656620984787
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.620444159998442,
      "kl": 0.0009903175224509747,
      "kl_consumption": 0.00040547356633211803,
      "kl_portfolio": 0.0005848439561188568,
      "value_rrmse": 0.012095597146223202,
      "mean_consumption_relerr": 0.008851360250383432,
      "portfolio_mean_rmse": 0.004139995023423774,
      "portfolio_var_relerr": 0.04436400372616109
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.6560940039998968,
      "kl": 0.0010707388272216158,
      "kl_consumption": 0.0005614638250484276,
      "kl_portfolio": 0.0005092750021731884,
      "value_rrmse": 0.011812999586412956,
      "mean_consumption_relerr": 0.01034461441292575,
      "portfolio_mean_rmse": 0.004706095128665852,
      "portfolio_var_relerr": 0.041268916999413416
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.6963146319976659,
      "kl": 0.0010482825404872227,
      "kl_consumption": 0.0006077947270736514,
      "kl_portfolio": 0.00044048781341357124,
      "value_rrmse": 0.010574353344277898,
      "mean_consumption_relerr": 0.010763862749362517,
      "portfolio_mean_rmse": 0.004454112035193993,
      "portfolio_var_relerr": 0.03851664404385706
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.732633755000279,
      "kl": 0.0013346013008618928,
      "kl_consumption": 0.0009269937899831582,
      "kl_portfolio": 0.0004076075108787344,
      "value_rrmse": 0.011486951610360717,
      "mean_consumption_relerr": 0.013251556877342108,
      "portfolio_mean_rmse": 0.009415765965881121,
      "portfolio_var_relerr": 0.03730721443319633
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.77067454400094,
      "kl": 0.0007514272215907544,
      "kl_consumption": 0.00046468336818613926,
      "kl_portfolio": 0.00028674385340461504,
      "value_rrmse": 0.011109500443580621,
      "mean_consumption_relerr": 0.00937324910912312,
      "portfolio_mean_rmse": 0.0051469519715862475,
      "portfolio_var_relerr": 0.031604778883708246
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8145478650003497,
      "kl": 0.0009139102986296753,
      "kl_consumption": 0.0006078983348495878,
      "kl_portfolio": 0.0003060119637800875,
      "value_rrmse": 0.008477164726238657,
      "mean_consumption_relerr": 0.01070536063590028,
      "portfolio_mean_rmse": 0.012026863312371091,
      "portfolio_var_relerr": 0.02903072267727053
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.85177578299772,
      "kl": 0.0005217651830098015,
      "kl_consumption": 0.00027426828720760675,
      "kl_portfolio": 0.0002474968958021948,
      "value_rrmse": 0.007133175552716452,
      "mean_consumption_relerr": 0.007209475237843577,
      "portfolio_mean_rmse": 0.010187812346086627,
      "portfolio_var_relerr": 0.026070587964004403
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.8902915159997065,
      "kl": 0.0004503021874034882,
      "kl_consumption": 0.00027938937321543024,
      "kl_portfolio": 0.00017091281418805796,
      "value_rrmse": 0.005664647606233402,
      "mean_consumption_relerr": 0.007292060814249587,
      "portfolio_mean_rmse": 0.008079238223666383,
      "portfolio_var_relerr": 0.02358711561960367
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.930002182998578,
      "kl": 0.0006858702788546815,
      "kl_consumption": 0.0005326926117689132,
      "kl_portfolio": 0.0001531776670857683,
      "value_rrmse": 0.008542141140244982,
      "mean_consumption_relerr": 0.010037572933763329,
      "portfolio_mean_rmse": 0.009398372063824953,
      "portfolio_var_relerr": 0.02151284251825278
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 1.9670820879982784,
      "kl": 0.00039675825638144834,
      "kl_consumption": 0.0002426543137165572,
      "kl_portfolio": 0.00015410394266489119,
      "value_rrmse": 0.007450919695392644,
      "mean_consumption_relerr": 0.006796052376704972,
      "portfolio_mean_rmse": 0.010288084865131981,
      "portfolio_var_relerr": 0.019836986494375774
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.0107384379989526,
      "kl": 0.0006478632855467007,
      "kl_consumption": 0.0005328629315438408,
      "kl_portfolio": 0.0001150003540028599,
      "value_rrmse": 0.005058377509298257,
      "mean_consumption_relerr": 0.010071501485805628,
      "portfolio_mean_rmse": 0.008315611289104288,
      "portfolio_var_relerr": 0.01871525036102841
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.0460908979985106,
      "kl": 0.0008018261932407611,
      "kl_consumption": 0.0006871777596778248,
      "kl_portfolio": 0.0001146484335629363,
      "value_rrmse": 0.006590567460427117,
      "mean_consumption_relerr": 0.011426600137755597,
      "portfolio_mean_rmse": 0.006305492869703885,
      "portfolio_var_relerr": 0.019547934803490985
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.086436423000123,
      "kl": 0.0006461208005991052,
      "kl_consumption": 0.0004818114861160127,
      "kl_portfolio": 0.00016430931448309247,
      "value_rrmse": 0.0053938712802902725,
      "mean_consumption_relerr": 0.009550884172857925,
      "portfolio_mean_rmse": 0.012513249630400285,
      "portfolio_var_relerr": 0.019466377852987427
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.128152951998345,
      "kl": 0.0004259633378153254,
      "kl_consumption": 0.00028561331068410647,
      "kl_portfolio": 0.00014035002713121893,
      "value_rrmse": 0.004964380915294778,
      "mean_consumption_relerr": 0.007381177586459651,
      "portfolio_mean_rmse": 0.013479514321433704,
      "portfolio_var_relerr": 0.01829060300079324
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.16532050800015,
      "kl": 0.0006871485212235814,
      "kl_consumption": 0.0005326930532589375,
      "kl_portfolio": 0.0001544554679646439,
      "value_rrmse": 0.007909143682001357,
      "mean_consumption_relerr": 0.01003386477481644,
      "portfolio_mean_rmse": 0.01694811939903848,
      "portfolio_var_relerr": 0.01613490911328173
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.2056422479981848,
      "kl": 0.0003707214276073149,
      "kl_consumption": 0.00024792393378111763,
      "kl_portfolio": 0.00012279749382619734,
      "value_rrmse": 0.003441215244171718,
      "mean_consumption_relerr": 0.006853610790097931,
      "portfolio_mean_rmse": 0.015494097433449273,
      "portfolio_var_relerr": 0.014038712687024144
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.243641254997783,
      "kl": 0.0010645790917565318,
      "kl_consumption": 0.0009406065939109056,
      "kl_portfolio": 0.00012397249784562635,
      "value_rrmse": 0.008558077789287036,
      "mean_consumption_relerr": 0.013325986024491405,
      "portfolio_mean_rmse": 0.015410906392048888,
      "portfolio_var_relerr": 0.01339408962818729
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.2797590810005204,
      "kl": 0.00045710559680173636,
      "kl_consumption": 0.0003594432077653474,
      "kl_portfolio": 9.766238903638892e-05,
      "value_rrmse": 0.004372565045559784,
      "mean_consumption_relerr": 0.008253626937598305,
      "portfolio_mean_rmse": 0.01127056155807268,
      "portfolio_var_relerr": 0.015174628346429875
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.328028171999904,
      "kl": 0.0003368444631365785,
      "kl_consumption": 0.0002187033922114551,
      "kl_portfolio": 0.0001181410709251234,
      "value_rrmse": 0.0030560283157749736,
      "mean_consumption_relerr": 0.0064120203415886584,
      "portfolio_mean_rmse": 0.016070223734667044,
      "portfolio_var_relerr": 0.012823857465034163
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.3719720219996816,
      "kl": 0.0004852002997560285,
      "kl_consumption": 0.00033829441075188015,
      "kl_portfolio": 0.00014690588900414834,
      "value_rrmse": 0.004594601886438274,
      "mean_consumption_relerr": 0.008012835078331174,
      "portfolio_mean_rmse": 0.01842459629729573,
      "portfolio_var_relerr": 0.012617151173885765
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.41309725300016,
      "kl": 0.0003509111731538756,
      "kl_consumption": 0.0002726704647875441,
      "kl_portfolio": 7.824070836633153e-05,
      "value_rrmse": 0.004616736576113861,
      "mean_consumption_relerr": 0.007154654221917167,
      "portfolio_mean_rmse": 0.011968580868702674,
      "portfolio_var_relerr": 0.011507429617541596
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.453920822998043,
      "kl": 0.0004225300678467154,
      "kl_consumption": 0.00031827701033195545,
      "kl_portfolio": 0.00010425305751475998,
      "value_rrmse": 0.002614439964993638,
      "mean_consumption_relerr": 0.007730355286273395,
      "portfolio_mean_rmse": 0.016106678733685098,
      "portfolio_var_relerr": 0.010003380452400347
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.489756656999816,
      "kl": 0.001389137411349388,
      "kl_consumption": 0.0012341432754866333,
      "kl_portfolio": 0.00015499413586275465,
      "value_rrmse": 0.007484159222627212,
      "mean_consumption_relerr": 0.015273972661536949,
      "portfolio_mean_rmse": 0.01718067674887202,
      "portfolio_var_relerr": 0.015594603903097928
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.530182619997504,
      "kl": 0.00046907125704638596,
      "kl_consumption": 0.0003576540799709906,
      "kl_portfolio": 0.0001114171770753954,
      "value_rrmse": 0.0019369788579794115,
      "mean_consumption_relerr": 0.008079271632126595,
      "portfolio_mean_rmse": 0.014557759878075902,
      "portfolio_var_relerr": 0.008716153977564815
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.5679155590005394,
      "kl": 0.0009579622082559006,
      "kl_consumption": 0.0008404069079317157,
      "kl_portfolio": 0.00011755530032418487,
      "value_rrmse": 0.006184002599245612,
      "mean_consumption_relerr": 0.012597381259178708,
      "portfolio_mean_rmse": 0.016856191506137305,
      "portfolio_var_relerr": 0.009445126195034244
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.6059831679995114,
      "kl": 0.00014095275159101267,
      "kl_consumption": 0.00010771229800129203,
      "kl_portfolio": 3.324045358972063e-05,
      "value_rrmse": 0.002025727350309436,
      "mean_consumption_relerr": 0.004521720054565194,
      "portfolio_mean_rmse": 0.008673390374091145,
      "portfolio_var_relerr": 0.005970590688740589
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6444907959994453,
      "kl": 0.0003956757648645888,
      "kl_consumption": 0.0003525921798274074,
      "kl_portfolio": 4.308358503718138e-05,
      "value_rrmse": 0.0038824230641799533,
      "mean_consumption_relerr": 0.008138916794131344,
      "portfolio_mean_rmse": 0.006601294391928108,
      "portfolio_var_relerr": 0.009984989263239699
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.6819438919992535,
      "kl": 0.000552673371553198,
      "kl_consumption": 0.0005032530595685357,
      "kl_portfolio": 4.942031198466222e-05,
      "value_rrmse": 0.0052736926794666175,
      "mean_consumption_relerr": 0.009723981668539309,
      "portfolio_mean_rmse": 0.00820785437718564,
      "portfolio_var_relerr": 0.007358446348762195
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.7210273950004193,
      "kl": 0.00034073249538618927,
      "kl_consumption": 0.00030694005953815995,
      "kl_portfolio": 3.379243584802932e-05,
      "value_rrmse": 0.0029620549552125024,
      "mean_consumption_relerr": 0.007624820300742509,
      "portfolio_mean_rmse": 0.007502091502721889,
      "portfolio_var_relerr": 0.008256180140511485
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.7615618579984584,
      "kl": 0.00039607021890771747,
      "kl_consumption": 0.00033144229057871825,
      "kl_portfolio": 6.46279283289992e-05,
      "value_rrmse": 0.003605065317349013,
      "mean_consumption_relerr": 0.007796810639175627,
      "portfolio_mean_rmse": 0.009183696185337596,
      "portfolio_var_relerr": 0.007884349285940666
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.7988835199976165,
      "kl": 0.0005159847028756089,
      "kl_consumption": 0.0004814289514393531,
      "kl_portfolio": 3.455575143625582e-05,
      "value_rrmse": 0.00650741539668095,
      "mean_consumption_relerr": 0.009537138364966636,
      "portfolio_mean_rmse": 0.008638725092803745,
      "portfolio_var_relerr": 0.004034491422250239
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.843275259998336,
      "kl": 0.0009286387336448339,
      "kl_consumption": 0.0008952958862717541,
      "kl_portfolio": 3.334284737307985e-05,
      "value_rrmse": 0.006828414044205272,
      "mean_consumption_relerr": 0.013001053615779499,
      "portfolio_mean_rmse": 0.002147112413258441,
      "portfolio_var_relerr": 0.01100383399382272
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.881887644998642,
      "kl": 0.00034917004233420395,
      "kl_consumption": 0.0003238390859956714,
      "kl_portfolio": 2.5330956338532545e-05,
      "value_rrmse": 0.004214300091571112,
      "mean_consumption_relerr": 0.007829030137868002,
      "portfolio_mean_rmse": 0.005859632516339365,
      "portfolio_var_relerr": 0.006871965316105465
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.9211447609995957,
      "kl": 0.0002588400923187662,
      "kl_consumption": 0.0002439005696551763,
      "kl_portfolio": 1.4939522663589917e-05,
      "value_rrmse": 0.003350979237293937,
      "mean_consumption_relerr": 0.006815248437351973,
      "portfolio_mean_rmse": 0.0012043471685027494,
      "portfolio_var_relerr": 0.007482847780114564
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 2.961492971997359,
      "kl": 0.0005846652408499903,
      "kl_consumption": 0.0005202597297829962,
      "kl_portfolio": 6.440551106699405e-05,
      "value_rrmse": 0.005216601549790334,
      "mean_consumption_relerr": 0.00994539768210784,
      "portfolio_mean_rmse": 0.011144978850100604,
      "portfolio_var_relerr": 0.010513945103738005
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 2.997430750998319,
      "kl": 0.0002183603865478475,
      "kl_consumption": 0.00012772901720914048,
      "kl_portfolio": 9.063136933870702e-05,
      "value_rrmse": 0.004560514088410468,
      "mean_consumption_relerr": 0.004913335877764997,
      "portfolio_mean_rmse": 0.011996375867178083,
      "portfolio_var_relerr": 0.005877983756463437
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.037358031997428,
      "kl": 0.00012368410648541534,
      "kl_consumption": 9.116244864271051e-05,
      "kl_portfolio": 3.252165784270483e-05,
      "value_rrmse": 0.0016563752093195136,
      "mean_consumption_relerr": 0.004161026520340492,
      "portfolio_mean_rmse": 0.007180155960712972,
      "portfolio_var_relerr": 0.008091876857023943
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.080190855998808,
      "kl": 0.0008474842318137413,
      "kl_consumption": 0.0007606965710676002,
      "kl_portfolio": 8.678766074614113e-05,
      "value_rrmse": 0.004798101069094021,
      "mean_consumption_relerr": 0.011986112821866906,
      "portfolio_mean_rmse": 0.014187832715689035,
      "portfolio_var_relerr": 0.009295766170537552
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.1204246189990954,
      "kl": 0.00035474687656661267,
      "kl_consumption": 0.0002815182500592117,
      "kl_portfolio": 7.322862650740096e-05,
      "value_rrmse": 0.004321122323639353,
      "mean_consumption_relerr": 0.007319269665788102,
      "portfolio_mean_rmse": 0.01107620500266727,
      "portfolio_var_relerr": 0.011909304474272674
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.160646092997922,
      "kl": 0.00034209110264064196,
      "kl_consumption": 0.00027157535533084616,
      "kl_portfolio": 7.051574730979582e-05,
      "value_rrmse": 0.005108901843965003,
      "mean_consumption_relerr": 0.00705358925039381,
      "portfolio_mean_rmse": 0.009045440729727912,
      "portfolio_var_relerr": 0.010197975773561851
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.198160805997759,
      "kl": 0.0012387502284952172,
      "kl_consumption": 0.0011737439536841972,
      "kl_portfolio": 6.500627481101994e-05,
      "value_rrmse": 0.004916476057938661,
      "mean_consumption_relerr": 0.014944422784385887,
      "portfolio_mean_rmse": 0.010030143712833832,
      "portfolio_var_relerr": 0.010509768946741705
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.2391043299976445,
      "kl": 0.00022194561428468278,
      "kl_consumption": 0.00017275067231875183,
      "kl_portfolio": 4.9194941965930926e-05,
      "value_rrmse": 0.001959720846424767,
      "mean_consumption_relerr": 0.005730434123598497,
      "portfolio_mean_rmse": 0.01039010882551894,
      "portfolio_var_relerr": 0.007041218008216658
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.277997007997328,
      "kl": 0.00018269200186615947,
      "kl_consumption": 0.00010910302557410886,
      "kl_portfolio": 7.358897629205062e-05,
      "value_rrmse": 0.004390423579206712,
      "mean_consumption_relerr": 0.0045609205067379584,
      "portfolio_mean_rmse": 0.013547880413970719,
      "portfolio_var_relerr": 0.0065985982852288065
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.31976920300076,
      "kl": 0.0006527417832284491,
      "kl_consumption": 0.0005493348896082657,
      "kl_portfolio": 0.0001034068936201834,
      "value_rrmse": 0.007582913809103397,
      "mean_consumption_relerr": 0.010179459235982439,
      "portfolio_mean_rmse": 0.013908559730852602,
      "portfolio_var_relerr": 0.009800091359604123
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.359451486998296,
      "kl": 0.0002022212523070664,
      "kl_consumption": 0.00010121968261523207,
      "kl_portfolio": 0.00010100156969183432,
      "value_rrmse": 0.004394347245176662,
      "mean_consumption_relerr": 0.004389102022387679,
      "portfolio_mean_rmse": 0.01532301737163682,
      "portfolio_var_relerr": 0.00758484138532168
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.3972199259987974,
      "kl": 0.00029373034478403424,
      "kl_consumption": 0.0002467024502270004,
      "kl_portfolio": 4.702789455703387e-05,
      "value_rrmse": 0.0013663952611519606,
      "mean_consumption_relerr": 0.006835796049026494,
      "portfolio_mean_rmse": 0.007308710637865912,
      "portfolio_var_relerr": 0.010674542113232618
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.436331094999332,
      "kl": 0.0013421075810962893,
      "kl_consumption": 0.0012748021195318439,
      "kl_portfolio": 6.730546156444553e-05,
      "value_rrmse": 0.002183803292581881,
      "mean_consumption_relerr": 0.015542253516089804,
      "portfolio_mean_rmse": 0.011827581261719395,
      "portfolio_var_relerr": 0.008836593944317794
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.4804452059979667,
      "kl": 0.0007701248939016175,
      "kl_consumption": 0.0007014662409913161,
      "kl_portfolio": 6.86586529103015e-05,
      "value_rrmse": 0.004622055618404772,
      "mean_consumption_relerr": 0.011512368602872,
      "portfolio_mean_rmse": 0.01262481742816701,
      "portfolio_var_relerr": 0.007204915874659554
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.5186800029987353,
      "kl": 0.00030193987862095245,
      "kl_consumption": 0.00026609156022997047,
      "kl_portfolio": 3.5848318390981934e-05,
      "value_rrmse": 0.002972991216365818,
      "mean_consumption_relerr": 0.007101495531689421,
      "portfolio_mean_rmse": 0.004703868327224098,
      "portfolio_var_relerr": 0.009150668552097735
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.554390961999161,
      "kl": 0.00017386794137559246,
      "kl_consumption": 0.00014911065202404084,
      "kl_portfolio": 2.4757289351551634e-05,
      "value_rrmse": 0.00493106151536991,
      "mean_consumption_relerr": 0.005307469123919225,
      "portfolio_mean_rmse": 0.0054660761970290826,
      "portfolio_var_relerr": 0.007641080539201543
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.5936348059985903,
      "kl": 0.0005182663117440098,
      "kl_consumption": 0.00047836031761966353,
      "kl_portfolio": 3.990599412434624e-05,
      "value_rrmse": 0.003092730060847088,
      "mean_consumption_relerr": 0.00950662520512042,
      "portfolio_mean_rmse": 0.008586883879458012,
      "portfolio_var_relerr": 0.008051191154054017
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.654289981997863,
      "kl": 0.0005192702433123987,
      "kl_consumption": 0.00045286389029511044,
      "kl_portfolio": 6.640635301728827e-05,
      "value_rrmse": 0.005421600509639613,
      "mean_consumption_relerr": 0.00925103960462821,
      "portfolio_mean_rmse": 0.00859464560016133,
      "portfolio_var_relerr": 0.011908401806361116
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.6950254759976815,
      "kl": 0.00040126304178392334,
      "kl_consumption": 0.0003594427065240074,
      "kl_portfolio": 4.182033525991598e-05,
      "value_rrmse": 0.00525108151841033,
      "mean_consumption_relerr": 0.00826434975589062,
      "portfolio_mean_rmse": 0.007197156486163007,
      "portfolio_var_relerr": 0.010303881575955933
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.7329243380008847,
      "kl": 0.00032632603462316793,
      "kl_consumption": 0.0003038193853405691,
      "kl_portfolio": 2.2506649282598777e-05,
      "value_rrmse": 0.004294104948081312,
      "mean_consumption_relerr": 0.007580449758319633,
      "portfolio_mean_rmse": 0.004048674307520576,
      "portfolio_var_relerr": 0.008079479785439037
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.773579937998875,
      "kl": 0.0003436365745865437,
      "kl_consumption": 0.00031724174424675717,
      "kl_portfolio": 2.639483033978647e-05,
      "value_rrmse": 0.0030926700787821055,
      "mean_consumption_relerr": 0.007744509595986769,
      "portfolio_mean_rmse": 0.0037293123926725067,
      "portfolio_var_relerr": 0.0095208776978707
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.8122798660006083,
      "kl": 0.0003435791594429853,
      "kl_consumption": 0.0003347840335855246,
      "kl_portfolio": 8.795125857460702e-06,
      "value_rrmse": 0.004319157344627886,
      "mean_consumption_relerr": 0.007952099198378077,
      "portfolio_mean_rmse": 0.0009732328825887033,
      "portfolio_var_relerr": 0.005673678227111136
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.852613642997312,
      "kl": 0.0007141357146259478,
      "kl_consumption": 0.000689316126102217,
      "kl_portfolio": 2.4819588523730757e-05,
      "value_rrmse": 0.005746831901243695,
      "mean_consumption_relerr": 0.01141854437442071,
      "portfolio_mean_rmse": 0.004377184167854806,
      "portfolio_var_relerr": 0.007319886158375532
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.8917491549982515,
      "kl": 0.0001598055865166959,
      "kl_consumption": 0.00013781717151926533,
      "kl_portfolio": 2.1988414997430548e-05,
      "value_rrmse": 0.004312039984871901,
      "mean_consumption_relerr": 0.005113043476590721,
      "portfolio_mean_rmse": 0.002092607019503326,
      "portfolio_var_relerr": 0.00893755394902673
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.928025027998956,
      "kl": 0.000565536079221175,
      "kl_consumption": 0.0005313313904387772,
      "kl_portfolio": 3.420468878239773e-05,
      "value_rrmse": 0.0030231341506505353,
      "mean_consumption_relerr": 0.010019276246895107,
      "portfolio_mean_rmse": 0.002745186319586809,
      "portfolio_var_relerr": 0.011133866113046346
    }
  ]
}

==> numerics/fixed/seed_20261130_h_0.01.json <==
{
  "seed": 20261130,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0667551859849989,
    -0.012981943424088259,
    0.0014286899645898244,
    0.0004060819411970626,
    -1.0271118161244266,
    0.23702317718206029,
    0.01598552124282305,
    0.0044722421871512714,
    -1.1104636869710325,
    0.21785848708896552,
    0.0197440137676644,
    0.004626884143848739
  ],
  "w": [
    0.29360027456485077,
    -0.34465917252133843,
    -0.05221863181368804,
    -0.007265262431437023,
    1.5031242852128497,
    0.2548987960877072,
    0.5437314625795364,
    0.3733198932836018,
    0.03293156357408308,
    0.004077930852974118,
    -0.5645700935801198,
    0.37435105809054114,
    0.03743964197966836,
    0.008711110694271657
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04504525899756118,
      "kl": 0.5401964054035719,
      "kl_consumption": 0.1052244601064907,
      "kl_portfolio": 0.4349719452970812,
      "value_rrmse": 0.4576012231268875,
      "mean_consumption_relerr": 0.12554310799969093,
      "portfolio_mean_rmse": 0.6279663995808369,
      "portfolio_var_relerr": 0.46751485466159215
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.09003741599735804,
      "kl": 0.6716422223376531,
      "kl_consumption": 0.20499071946350733,
      "kl_portfolio": 0.46665150287414586,
      "value_rrmse": 0.35843734697357593,
      "mean_consumption_relerr": 0.17087673837583015,
      "portfolio_mean_rmse": 0.631494494656787,
      "portfolio_var_relerr": 0.4350083891613904
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.13687471099910908,
      "kl": 0.6830806873124604,
      "kl_consumption": 0.27412476525192175,
      "kl_portfolio": 0.4089559220605388,
      "value_rrmse": 0.3002712760885359,
      "mean_consumption_relerr": 0.19385775449027434,
      "portfolio_mean_rmse": 0.5905321371398847,
      "portfolio_var_relerr": 0.40834601209745075
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.17956617899835692,
      "kl": 0.5964770741394088,
      "kl_consumption": 0.2769987856091378,
      "kl_portfolio": 0.31947828853027094,
      "value_rrmse": 0.2536191917413171,
      "mean_consumption_relerr": 0.18841297462284445,
      "portfolio_mean_rmse": 0.5208946592007814,
      "portfolio_var_relerr": 0.3815909919814428
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.22460546299771522,
      "kl": 0.5059375073753257,
      "kl_consumption": 0.2719307472217607,
      "kl_portfolio": 0.23400676015356506,
      "value_rrmse": 0.21373693920771433,
      "mean_consumption_relerr": 0.17870607802054853,
      "portfolio_mean_rmse": 0.44736864856456915,
      "portfolio_var_relerr": 0.3549269231019228
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2677723029992194,
      "kl": 0.42342338291165244,
      "kl_consumption": 0.2510598449452591,
      "kl_portfolio": 0.1723635379663933,
      "value_rrmse": 0.18411957607714766,
      "mean_consumption_relerr": 0.1656403405116511,
      "portfolio_mean_rmse": 0.3841906511458741,
      "portfolio_var_relerr": 0.3317192404995053
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.30991447799897287,
      "kl": 0.3669550848014308,
      "kl_consumption": 0.23595923538550723,
      "kl_portfolio": 0.1309958494159236,
      "value_rrmse": 0.15953085907455256,
      "mean_consumption_relerr": 0.1576860918707114,
      "portfolio_mean_rmse": 0.3349229444670517,
      "portfolio_var_relerr": 0.31405666510575747
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3557735619979212,
      "kl": 0.29717910114311286,
      "kl_consumption": 0.19767791977503812,
      "kl_portfolio": 0.09950118136807475,
      "value_rrmse": 0.1415394636659443,
      "mean_consumption_relerr": 0.1458518855671385,
      "portfolio_mean_rmse": 0.2990824919919127,
      "portfolio_var_relerr": 0.29139014342858743
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.40468860199689516,
      "kl": 0.2627439594583378,
      "kl_consumption": 0.17998179401140632,
      "kl_portfolio": 0.08276216544693143,
      "value_rrmse": 0.12979387305971474,
      "mean_consumption_relerr": 0.1399229309555687,
      "portfolio_mean_rmse": 0.26979098535053925,
      "portfolio_var_relerr": 0.2797391832037242
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4476373319994309,
      "kl": 0.23287262204419182,
      "kl_consumption": 0.16128577641245687,
      "kl_portfolio": 0.07158684563173497,
      "value_rrmse": 0.11865789540287573,
      "mean_consumption_relerr": 0.1339656204626598,
      "portfolio_mean_rmse": 0.24369976845148514,
      "portfolio_var_relerr": 0.2696086798770635
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4880893109984754,
      "kl": 0.20661565646302707,
      "kl_consumption": 0.14302669444138794,
      "kl_portfolio": 0.06358896202163916,
      "value_rrmse": 0.10832995901377646,
      "mean_consumption_relerr": 0.12780061536030793,
      "portfolio_mean_rmse": 0.22649367383852045,
      "portfolio_var_relerr": 0.2596654388744443
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5282619270001305,
      "kl": 0.16813629691093446,
      "kl_consumption": 0.11276360450306899,
      "kl_portfolio": 0.05537269240786546,
      "value_rrmse": 0.10236931515155667,
      "mean_consumption_relerr": 0.11659310388324066,
      "portfolio_mean_rmse": 0.2086969051154991,
      "portfolio_var_relerr": 0.24867028786502357
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5767604309985472,
      "kl": 0.14220388082114566,
      "kl_consumption": 0.09192187472719193,
      "kl_portfolio": 0.05028200609395372,
      "value_rrmse": 0.09459383501043359,
      "mean_consumption_relerr": 0.10744532375528587,
      "portfolio_mean_rmse": 0.18901864722455758,
      "portfolio_var_relerr": 0.24309720273007981
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.6211078199994517,
      "kl": 0.11663548795611928,
      "kl_consumption": 0.07378065196867434,
      "kl_portfolio": 0.04285483598744493,
      "value_rrmse": 0.08869920562615734,
      "mean_consumption_relerr": 0.09814744960979367,
      "portfolio_mean_rmse": 0.1719836280802178,
      "portfolio_var_relerr": 0.23102837788964953
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6602495139995881,
      "kl": 0.09131149070145975,
      "kl_consumption": 0.053626731204233884,
      "kl_portfolio": 0.03768475949722587,
      "value_rrmse": 0.08442651828646403,
      "mean_consumption_relerr": 0.08608430625004072,
      "portfolio_mean_rmse": 0.15505792891224626,
      "portfolio_var_relerr": 0.22299461977085833
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.7009604529994249,
      "kl": 0.07566748714708642,
      "kl_consumption": 0.04104563297359994,
      "kl_portfolio": 0.03462185417348648,
      "value_rrmse": 0.07967524441126117,
      "mean_consumption_relerr": 0.07672673130284202,
      "portfolio_mean_rmse": 0.1402150826991205,
      "portfolio_var_relerr": 0.2171587108209105
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7403925499966135,
      "kl": 0.06115645345215668,
      "kl_consumption": 0.030338519714824746,
      "kl_portfolio": 0.030817933737331948,
      "value_rrmse": 0.07535947015503824,
      "mean_consumption_relerr": 0.06717281384085824,
      "portfolio_mean_rmse": 0.12560171582881308,
      "portfolio_var_relerr": 0.20994525999419883
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.781498329997703,
      "kl": 0.047551182651187,
      "kl_consumption": 0.01964948998503989,
      "kl_portfolio": 0.027901692666147112,
      "value_rrmse": 0.07071535248635707,
      "mean_consumption_relerr": 0.055490439709434465,
      "portfolio_mean_rmse": 0.11100711406863142,
      "portfolio_var_relerr": 0.20499925772905864
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.822157481998147,
      "kl": 0.03720089930831663,
      "kl_consumption": 0.012880344972336944,
      "kl_portfolio": 0.024320554335979697,
      "value_rrmse": 0.06555765589627628,
      "mean_consumption_relerr": 0.04560717428822191,
      "portfolio_mean_rmse": 0.09829834465865633,
      "portfolio_var_relerr": 0.19619799447674943
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8626076729997294,
      "kl": 0.02765337377037428,
      "kl_consumption": 0.006669418908628514,
      "kl_portfolio": 0.020983954861745768,
      "value_rrmse": 0.06198501034268596,
      "mean_consumption_relerr": 0.033555762381035505,
      "portfolio_mean_rmse": 0.08639519738335132,
      "portfolio_var_relerr": 0.18806967334023536
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.9094074989989167,
      "kl": 0.021659009399855683,
      "kl_consumption": 0.003425204142889155,
      "kl_portfolio": 0.018233805256966523,
      "value_rrmse": 0.05807995657242786,
      "mean_consumption_relerr": 0.024419809502782257,
      "portfolio_mean_rmse": 0.0769569804440668,
      "portfolio_var_relerr": 0.17927572982542403
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9485128589985834,
      "kl": 0.01794566646914774,
      "kl_consumption": 0.0017351473397897925,
      "kl_portfolio": 0.016210519129357948,
      "value_rrmse": 0.0540628053588313,
      "mean_consumption_relerr": 0.017672434417030758,
      "portfolio_mean_rmse": 0.0667985524183813,
      "portfolio_var_relerr": 0.17329864826142755
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9875295699966955,
      "kl": 0.014014874326553035,
      "kl_consumption": 0.00029406308373074115,
      "kl_portfolio": 0.013720811242822295,
      "value_rrmse": 0.05019236708223746,
      "mean_consumption_relerr": 0.007394136505618907,
      "portfolio_mean_rmse": 0.059524977318603615,
      "portfolio_var_relerr": 0.16341553902573439
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0271548559976509,
      "kl": 0.012023447956720723,
      "kl_consumption": 0.00011986414049694638,
      "kl_portfolio": 0.011903583816223778,
      "value_rrmse": 0.048035051303603575,
      "mean_consumption_relerr": 0.004711008981555258,
      "portfolio_mean_rmse": 0.048016447986145475,
      "portfolio_var_relerr": 0.15643254429870718
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0660164269975212,
      "kl": 0.010650378811332085,
      "kl_consumption": 0.0007239113376737435,
      "kl_portfolio": 0.009926467473658343,
      "value_rrmse": 0.044999336988944386,
      "mean_consumption_relerr": 0.011826507204868374,
      "portfolio_mean_rmse": 0.042609261113631385,
      "portfolio_var_relerr": 0.14622261854522534
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.1068062479971559,
      "kl": 0.009980906835754772,
      "kl_consumption": 0.0013231950463084487,
      "kl_portfolio": 0.008657711789446321,
      "value_rrmse": 0.04018534563638164,
      "mean_consumption_relerr": 0.016248948395775644,
      "portfolio_mean_rmse": 0.03663685154061376,
      "portfolio_var_relerr": 0.13909095991238465
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1445752619983978,
      "kl": 0.00903823956527864,
      "kl_consumption": 0.0017616955433456087,
      "kl_portfolio": 0.007276544021933032,
      "value_rrmse": 0.038003983156481916,
      "mean_consumption_relerr": 0.01883535264654326,
      "portfolio_mean_rmse": 0.030797398622006998,
      "portfolio_var_relerr": 0.1300640161124602
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1879782420000993,
      "kl": 0.008085903374175394,
      "kl_consumption": 0.0019403340916345107,
      "kl_portfolio": 0.006145569282540883,
      "value_rrmse": 0.03438818407786497,
      "mean_consumption_relerr": 0.019765624746212858,
      "portfolio_mean_rmse": 0.02539994191093616,
      "portfolio_var_relerr": 0.12197071572087502
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2281531619992165,
      "kl": 0.00752759695708489,
      "kl_consumption": 0.002136314514013753,
      "kl_portfolio": 0.005391282443071138,
      "value_rrmse": 0.03579088837460787,
      "mean_consumption_relerr": 0.020729156066038517,
      "portfolio_mean_rmse": 0.0266449962760935,
      "portfolio_var_relerr": 0.1154393646738749
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2671700669998245,
      "kl": 0.006761911540070834,
      "kl_consumption": 0.0020766051779418826,
      "kl_portfolio": 0.004685306362128952,
      "value_rrmse": 0.03167837113273242,
      "mean_consumption_relerr": 0.020513110456238163,
      "portfolio_mean_rmse": 0.02478818442016034,
      "portfolio_var_relerr": 0.10914906938619227
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.306045526998787,
      "kl": 0.005834277764467267,
      "kl_consumption": 0.0018814512870502088,
      "kl_portfolio": 0.003952826477417059,
      "value_rrmse": 0.029822691340580958,
      "mean_consumption_relerr": 0.01941302674965945,
      "portfolio_mean_rmse": 0.020807597695358247,
      "portfolio_var_relerr": 0.10204333304539817
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.342713490997994,
      "kl": 0.005200988572823,
      "kl_consumption": 0.0017338338396908019,
      "kl_portfolio": 0.003467154733132198,
      "value_rrmse": 0.026777609330115394,
      "mean_consumption_relerr": 0.018584785041355006,
      "portfolio_mean_rmse": 0.016678136086770948,
      "portfolio_var_relerr": 0.09685814328627522
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3844465509973816,
      "kl": 0.00462014010429364,
      "kl_consumption": 0.0016058357701522247,
      "kl_portfolio": 0.003014304334141415,
      "value_rrmse": 0.022983598963093783,
      "mean_consumption_relerr": 0.017909353867258723,
      "portfolio_mean_rmse": 0.011756440600376986,
      "portfolio_var_relerr": 0.09169809462903498
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4254971069967723,
      "kl": 0.003895743274017473,
      "kl_consumption": 0.0013937191235637674,
      "kl_portfolio": 0.0025020241504537053,
      "value_rrmse": 0.02065317060260969,
      "mean_consumption_relerr": 0.016704818858658762,
      "portfolio_mean_rmse": 0.00593416379515895,
      "portfolio_var_relerr": 0.08527119874467927
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.467856685998413,
      "kl": 0.0032798713270246783,
      "kl_consumption": 0.001194147997641196,
      "kl_portfolio": 0.002085723329383482,
      "value_rrmse": 0.02129307937854802,
      "mean_consumption_relerr": 0.015421181920272298,
      "portfolio_mean_rmse": 0.0076985386048251305,
      "portfolio_var_relerr": 0.07846728409371048
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.5054871819993423,
      "kl": 0.0029419284477491697,
      "kl_consumption": 0.0011232009800479956,
      "kl_portfolio": 0.0018187274677011734,
      "value_rrmse": 0.019947434469681405,
      "mean_consumption_relerr": 0.014850983991330476,
      "portfolio_mean_rmse": 0.010612092398585,
      "portfolio_var_relerr": 0.07350806420537442
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5445243260001007,
      "kl": 0.0024614453024657717,
      "kl_consumption": 0.0009145145259460779,
      "kl_portfolio": 0.0015469307765196938,
      "value_rrmse": 0.018133105742997913,
      "mean_consumption_relerr": 0.013397407563189618,
      "portfolio_mean_rmse": 0.007948580850249137,
      "portfolio_var_relerr": 0.068685992901637
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5845225649973145,
      "kl": 0.0020046632773005786,
      "kl_consumption": 0.0007502553232361474,
      "kl_portfolio": 0.001254407954064431,
      "value_rrmse": 0.016774300335645125,
      "mean_consumption_relerr": 0.01211211141843488,
      "portfolio_mean_rmse": 0.0031738113496835633,
      "portfolio_var_relerr": 0.06284335587380857
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.637821514999814,
      "kl": 0.0015468497789469795,
      "kl_consumption": 0.0004923324460810039,
      "kl_portfolio": 0.0010545173328659753,
      "value_rrmse": 0.01626375814431295,
      "mean_consumption_relerr": 0.009786252081583837,
      "portfolio_mean_rmse": 0.004032109356310577,
      "portfolio_var_relerr": 0.05788701179954608
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6797342259997095,
      "kl": 0.001307892673774289,
      "kl_consumption": 0.0004180623720197146,
      "kl_portfolio": 0.0008898303017545742,
      "value_rrmse": 0.013788459103006214,
      "mean_consumption_relerr": 0.00900970260014982,
      "portfolio_mean_rmse": 0.005664871636565088,
      "portfolio_var_relerr": 0.053179067478403806
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7217408910000813,
      "kl": 0.0014320149189406691,
      "kl_consumption": 0.0006538929205259641,
      "kl_portfolio": 0.0007781219984147048,
      "value_rrmse": 0.014548826032021433,
      "mean_consumption_relerr": 0.011173105884564823,
      "portfolio_mean_rmse": 0.0039009510927979474,
      "portfolio_var_relerr": 0.05031056403153828
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.760633746998792,
      "kl": 0.001288024685270884,
      "kl_consumption": 0.0006502048291988528,
      "kl_portfolio": 0.000637819856072031,
      "value_rrmse": 0.013761538887828254,
      "mean_consumption_relerr": 0.011147843516985488,
      "portfolio_mean_rmse": 0.003737379757141824,
      "portfolio_var_relerr": 0.04603319527302688
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.802385538998351,
      "kl": 0.0017119474979313597,
      "kl_consumption": 0.0011554273899744888,
      "kl_portfolio": 0.000556520107956871,
      "value_rrmse": 0.015231614631094964,
      "mean_consumption_relerr": 0.014824869905986561,
      "portfolio_mean_rmse": 0.008974449232251545,
      "portfolio_var_relerr": 0.04228435302512502
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.84381490299711,
      "kl": 0.0009755689258530957,
      "kl_consumption": 0.0004897001381010354,
      "kl_portfolio": 0.00048586878775206034,
      "value_rrmse": 0.010713676513648967,
      "mean_consumption_relerr": 0.00965882934262655,
      "portfolio_mean_rmse": 0.010077612818308757,
      "portfolio_var_relerr": 0.03930808905204276
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8837173479987541,
      "kl": 0.0008239761578938773,
      "kl_consumption": 0.0004290675223973311,
      "kl_portfolio": 0.00039490863549654614,
      "value_rrmse": 0.011310231768586688,
      "mean_consumption_relerr": 0.009063086520704538,
      "portfolio_mean_rmse": 0.005334398788276383,
      "portfolio_var_relerr": 0.03614462759033802
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9220874329985236,
      "kl": 0.000681994763166567,
      "kl_consumption": 0.00037663617148216394,
      "kl_portfolio": 0.0003053585916844031,
      "value_rrmse": 0.009254761929150769,
      "mean_consumption_relerr": 0.008488343095346313,
      "portfolio_mean_rmse": 0.002139722409468251,
      "portfolio_var_relerr": 0.032852216160692914
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9707569959973625,
      "kl": 0.0006364722980508943,
      "kl_consumption": 0.00038454624862297533,
      "kl_portfolio": 0.0002519260494279191,
      "value_rrmse": 0.007367944901926876,
      "mean_consumption_relerr": 0.008581030285692216,
      "portfolio_mean_rmse": 0.0027112747809194906,
      "portfolio_var_relerr": 0.02987311980850581
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.009986683999159,
      "kl": 0.0006946351461045035,
      "kl_consumption": 0.00048019141765501207,
      "kl_portfolio": 0.0002144437284494914,
      "value_rrmse": 0.007073953750199588,
      "mean_consumption_relerr": 0.009542692537884263,
      "portfolio_mean_rmse": 0.005416888872589439,
      "portfolio_var_relerr": 0.0271822010493567
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0502174199973524,
      "kl": 0.0005845467416815256,
      "kl_consumption": 0.00041588068629792754,
      "kl_portfolio": 0.00016866605538359809,
      "value_rrmse": 0.006560592440968797,
      "mean_consumption_relerr": 0.008909036484348912,
      "portfolio_mean_rmse": 0.003889317396720068,
      "portfolio_var_relerr": 0.02444131903436278
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.090516021999065,
      "kl": 0.0003407703429783616,
      "kl_consumption": 0.00020527840627678585,
      "kl_portfolio": 0.00013549193670157571,
      "value_rrmse": 0.008992530241844252,
      "mean_consumption_relerr": 0.006251082574107081,
      "portfolio_mean_rmse": 0.00234651309514281,
      "portfolio_var_relerr": 0.022062932527146008
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1291703289971338,
      "kl": 0.000546959417409237,
      "kl_consumption": 0.00042954327169351264,
      "kl_portfolio": 0.00011741614571572441,
      "value_rrmse": 0.006026687840048749,
      "mean_consumption_relerr": 0.009022524148041899,
      "portfolio_mean_rmse": 0.005228414703184796,
      "portfolio_var_relerr": 0.019071982219632272
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1733835749982973,
      "kl": 0.00036682122088777197,
      "kl_consumption": 0.00027696366478411315,
      "kl_portfolio": 8.985755610365884e-05,
      "value_rrmse": 0.008083274915189691,
      "mean_consumption_relerr": 0.007244293076734712,
      "portfolio_mean_rmse": 0.0009538665089821072,
      "portfolio_var_relerr": 0.018433607925557687
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.2137065999995684,
      "kl": 0.0009781846225983498,
      "kl_consumption": 0.0008969440795120252,
      "kl_portfolio": 8.124054308632456e-05,
      "value_rrmse": 0.0095116970493674,
      "mean_consumption_relerr": 0.013016292568516922,
      "portfolio_mean_rmse": 0.001724656188998516,
      "portfolio_var_relerr": 0.01755434900784694
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2546126299967,
      "kl": 0.0004321639349434913,
      "kl_consumption": 0.0003737728307178035,
      "kl_portfolio": 5.839110422568781e-05,
      "value_rrmse": 0.0066784500109855725,
      "mean_consumption_relerr": 0.0084280870800576,
      "portfolio_mean_rmse": 0.003100708810905114,
      "portfolio_var_relerr": 0.013902820322158773
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.2924023819978174,
      "kl": 0.0004386975308191327,
      "kl_consumption": 0.00038375980823526735,
      "kl_portfolio": 5.4937722583865355e-05,
      "value_rrmse": 0.005892147208629712,
      "mean_consumption_relerr": 0.008533073268309453,
      "portfolio_mean_rmse": 0.0025067818814631347,
      "portfolio_var_relerr": 0.013842396341802529
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3321152119970066,
      "kl": 0.000295236608344762,
      "kl_consumption": 0.00025017833796797066,
      "kl_portfolio": 4.5058270376791276e-05,
      "value_rrmse": 0.0032873226371352006,
      "mean_consumption_relerr": 0.00691538508061678,
      "portfolio_mean_rmse": 0.003955160373858008,
      "portfolio_var_relerr": 0.012391502498889583
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3739808119971713,
      "kl": 0.0003069845521017773,
      "kl_consumption": 0.0002592486437895792,
      "kl_portfolio": 4.7735908312198076e-05,
      "value_rrmse": 0.006480466836089744,
      "mean_consumption_relerr": 0.007050251255891379,
      "portfolio_mean_rmse": 0.004563355756779949,
      "portfolio_var_relerr": 0.01212105760931572
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4146310779979103,
      "kl": 0.00041659971899157285,
      "kl_consumption": 0.0003182763067150566,
      "kl_portfolio": 9.832341227651627e-05,
      "value_rrmse": 0.0035374720721930127,
      "mean_consumption_relerr": 0.0077985233483691945,
      "portfolio_mean_rmse": 0.006383396318361607,
      "portfolio_var_relerr": 0.015793857829442055
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.460456651999266,
      "kl": 0.00045318601387422627,
      "kl_consumption": 0.00042554745092099734,
      "kl_portfolio": 2.7638562953228933e-05,
      "value_rrmse": 0.00424866462541309,
      "mean_consumption_relerr": 0.008984433219856553,
      "portfolio_mean_rmse": 0.001987656188095373,
      "portfolio_var_relerr": 0.010179450355038406
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5003089569981967,
      "kl": 0.0004871351347645864,
      "kl_consumption": 0.0004275143766096597,
      "kl_portfolio": 5.962075815492668e-05,
      "value_rrmse": 0.0055039826535723535,
      "mean_consumption_relerr": 0.008998727323166852,
      "portfolio_mean_rmse": 0.005442882095785092,
      "portfolio_var_relerr": 0.011353979075997752
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5374609049977153,
      "kl": 0.0006120815059955736,
      "kl_consumption": 0.0005767917536645016,
      "kl_portfolio": 3.528975233107198e-05,
      "value_rrmse": 0.00798670682479928,
      "mean_consumption_relerr": 0.010380719044526029,
      "portfolio_mean_rmse": 0.003491806950094581,
      "portfolio_var_relerr": 0.010039802163657591
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5823336689973075,
      "kl": 0.0007214572141057586,
      "kl_consumption": 0.0006795494339495593,
      "kl_portfolio": 4.190778015619926e-05,
      "value_rrmse": 0.0037823204566960426,
      "mean_consumption_relerr": 0.011347037625497257,
      "portfolio_mean_rmse": 0.004785563656477816,
      "portfolio_var_relerr": 0.011898356832325634
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.621156011999119,
      "kl": 0.0007046442299645158,
      "kl_consumption": 0.0006103092362405352,
      "kl_portfolio": 9.433499372398054e-05,
      "value_rrmse": 0.0029539585907203737,
      "mean_consumption_relerr": 0.010746898579303181,
      "portfolio_mean_rmse": 0.009541614485942707,
      "portfolio_var_relerr": 0.011844800628838997
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6585834799989243,
      "kl": 0.0002684708454063328,
      "kl_consumption": 0.00023643581527194266,
      "kl_portfolio": 3.203503013439015e-05,
      "value_rrmse": 0.0028630468757874675,
      "mean_consumption_relerr": 0.006698609989597616,
      "portfolio_mean_rmse": 0.00471832691501269,
      "portfolio_var_relerr": 0.008023517700142174
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.6981467789992166,
      "kl": 0.0008638305666057895,
      "kl_consumption": 0.0007852340221909731,
      "kl_portfolio": 7.859654441481639e-05,
      "value_rrmse": 0.005316713600826495,
      "mean_consumption_relerr": 0.012169722108924322,
      "portfolio_mean_rmse": 0.008654506588566037,
      "portfolio_var_relerr": 0.011942836658767692
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.737220750997949,
      "kl": 0.000589656788609705,
      "kl_consumption": 0.00048429633019573116,
      "kl_portfolio": 0.00010536045841397389,
      "value_rrmse": 0.005711302058351141,
      "mean_consumption_relerr": 0.009560961032320868,
      "portfolio_mean_rmse": 0.009394966572308119,
      "portfolio_var_relerr": 0.01256906534052414
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.7773603559980984,
      "kl": 0.00015976674580863497,
      "kl_consumption": 0.00014884096112557286,
      "kl_portfolio": 1.0925784683062115e-05,
      "value_rrmse": 0.0027261767417387033,
      "mean_consumption_relerr": 0.005273999867298921,
      "portfolio_mean_rmse": 0.002178333142509395,
      "portfolio_var_relerr": 0.005989501651666341
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.817732151997916,
      "kl": 0.00035421629508602893,
      "kl_consumption": 0.0003458365227689011,
      "kl_portfolio": 8.379772317127794e-06,
      "value_rrmse": 0.0021053425043315067,
      "mean_consumption_relerr": 0.007995634388133728,
      "portfolio_mean_rmse": 0.0025387651643670904,
      "portfolio_var_relerr": 0.005016190161943908
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.858062847997644,
      "kl": 0.0011501363049657115,
      "kl_consumption": 0.0011183235870095855,
      "kl_portfolio": 3.181271795612594e-05,
      "value_rrmse": 0.004616478802434996,
      "mean_consumption_relerr": 0.014552377904558707,
      "portfolio_mean_rmse": 0.003638590463584888,
      "portfolio_var_relerr": 0.009229325930855561
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.900028083997313,
      "kl": 0.0005185033333549161,
      "kl_consumption": 0.00048346097340440554,
      "kl_portfolio": 3.504235995051052e-05,
      "value_rrmse": 0.0032207502757690765,
      "mean_consumption_relerr": 0.00952692893402961,
      "portfolio_mean_rmse": 0.006203960759899259,
      "portfolio_var_relerr": 0.009239112528518712
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.9371261019987287,
      "kl": 0.0009786245293386584,
      "kl_consumption": 0.000934146094712369,
      "kl_portfolio": 4.4478434626289463e-05,
      "value_rrmse": 0.004192382151896365,
      "mean_consumption_relerr": 0.013284265277659319,
      "portfolio_mean_rmse": 0.002116698684696045,
      "portfolio_var_relerr": 0.01308164096107858
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.976665258000139,
      "kl": 0.0002109637862958891,
      "kl_consumption": 0.00018010611729532384,
      "kl_portfolio": 3.0857669000565265e-05,
      "value_rrmse": 0.0021775205008307545,
      "mean_consumption_relerr": 0.005821498373977307,
      "portfolio_mean_rmse": 0.0032402077338986772,
      "portfolio_var_relerr": 0.010592507873513762
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0134573679970345,
      "kl": 0.0003439777715873027,
      "kl_consumption": 0.000304439353384842,
      "kl_portfolio": 3.953841820246069e-05,
      "value_rrmse": 0.006610835573945427,
      "mean_consumption_relerr": 0.007590963911874762,
      "portfolio_mean_rmse": 0.005725606256870043,
      "portfolio_var_relerr": 0.008502610702625993
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.0550745609980368,
      "kl": 9.758340707025517e-05,
      "kl_consumption": 7.400070264524235e-05,
      "kl_portfolio": 2.358270442501281e-05,
      "value_rrmse": 0.0016778492778833718,
      "mean_consumption_relerr": 0.0037394861924161284,
      "portfolio_mean_rmse": 0.004226972839431406,
      "portfolio_var_relerr": 0.008621902434697435
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.112781763997191,
      "kl": 0.0006905071449258317,
      "kl_consumption": 0.0006417282985361405,
      "kl_portfolio": 4.8778846389691155e-05,
      "value_rrmse": 0.0028242722251650356,
      "mean_consumption_relerr": 0.010998744324281773,
      "portfolio_mean_rmse": 0.0008622727297632184,
      "portfolio_var_relerr": 0.014143430241843714
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.163897560996702,
      "kl": 0.0003301564612011838,
      "kl_consumption": 0.00031082189339371266,
      "kl_portfolio": 1.933456780747112e-05,
      "value_rrmse": 0.00349901835536966,
      "mean_consumption_relerr": 0.007652078141259084,
      "portfolio_mean_rmse": 0.001039629048921967,
      "portfolio_var_relerr": 0.008659184775711216
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.208299656998861,
      "kl": 0.000660109504068329,
      "kl_consumption": 0.0006257154953741443,
      "kl_portfolio": 3.4394008694184834e-05,
      "value_rrmse": 0.0025541711124942154,
      "mean_consumption_relerr": 0.010891446356985456,
      "portfolio_mean_rmse": 0.006184078620005613,
      "portfolio_var_relerr": 0.009152920712147449
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.2446787049993873,
      "kl": 0.0008270057735305545,
      "kl_consumption": 0.0007374460373568871,
      "kl_portfolio": 8.955973617366746e-05,
      "value_rrmse": 0.010191772903107089,
      "mean_consumption_relerr": 0.011777821276502213,
      "portfolio_mean_rmse": 0.003919560743015074,
      "portfolio_var_relerr": 0.018016512849234983
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.283623521998379,
      "kl": 0.00016311908156764867,
      "kl_consumption": 0.00010934844261652316,
      "kl_portfolio": 5.3770638951125525e-05,
      "value_rrmse": 0.00355517244896738,
      "mean_consumption_relerr": 0.00453057428885376,
      "portfolio_mean_rmse": 0.006763236584567388,
      "portfolio_var_relerr": 0.011206386382711748
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.319917726999847,
      "kl": 0.0002259314964237772,
      "kl_consumption": 0.0001925291023495323,
      "kl_portfolio": 3.340239407424494e-05,
      "value_rrmse": 0.004522932865242938,
      "mean_consumption_relerr": 0.006032258169539273,
      "portfolio_mean_rmse": 0.007647573983355195,
      "portfolio_var_relerr": 0.007675474207810271
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.3586507309992157,
      "kl": 0.000740167236396413,
      "kl_consumption": 0.0006940844062485119,
      "kl_portfolio": 4.608283014790101e-05,
      "value_rrmse": 0.0025785674733582115,
      "mean_consumption_relerr": 0.011464365881585722,
      "portfolio_mean_rmse": 0.002903197204599224,
      "portfolio_var_relerr": 0.012845318769911985
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.398584476999531,
      "kl": 0.0004541929236515748,
      "kl_consumption": 0.0003980249224983729,
      "kl_portfolio": 5.616800115320185e-05,
      "value_rrmse": 0.001917944688955412,
      "mean_consumption_relerr": 0.008697573592572987,
      "portfolio_mean_rmse": 0.0030515716347679933,
      "portfolio_var_relerr": 0.014732498508899008
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4371497920001275,
      "kl": 0.00045898755602799063,
      "kl_consumption": 0.0004126835315285609,
      "kl_portfolio": 4.630402449942975e-05,
      "value_rrmse": 0.004488322625402657,
      "mean_consumption_relerr": 0.008809129393642727,
      "portfolio_mean_rmse": 0.0034727010308665284,
      "portfolio_var_relerr": 0.012134761229926795
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.4761419449969253,
      "kl": 0.0001430292515345171,
      "kl_consumption": 9.85240808447803e-05,
      "kl_portfolio": 4.450517068973679e-05,
      "value_rrmse": 0.0023964441719743386,
      "mean_consumption_relerr": 0.0042715626349453945,
      "portfolio_mean_rmse": 0.003509352430946737,
      "portfolio_var_relerr": 0.011892307475927429
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.517148899998574,
      "kl": 0.0007078545575076007,
      "kl_consumption": 0.0006493881947475068,
      "kl_portfolio": 5.8466362760093834e-05,
      "value_rrmse": 0.003743193632360607,
      "mean_consumption_relerr": 0.011052931185731139,
      "portfolio_mean_rmse": 0.0038112851694669415,
      "portfolio_var_relerr": 0.014811216019327266
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.556051715997455,
      "kl": 0.001215311382577389,
      "kl_consumption": 0.0010992703058534579,
      "kl_portfolio": 0.00011604107672393101,
      "value_rrmse": 0.00429307496949227,
      "mean_consumption_relerr": 0.01442936600935106,
      "portfolio_mean_rmse": 0.008258757016492693,
      "portfolio_var_relerr": 0.01828230176870171
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.5963555839989567,
      "kl": 0.00031263942533591815,
      "kl_consumption": 0.0002948549309871458,
      "kl_portfolio": 1.7784494348772375e-05,
      "value_rrmse": 0.005209253952339015,
      "mean_consumption_relerr": 0.0074674352856508915,
      "portfolio_mean_rmse": 0.0016228443043024038,
      "portfolio_var_relerr": 0.008128903894727594
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.632693138999457,
      "kl": 0.0007878899162018516,
      "kl_consumption": 0.0007444349812919762,
      "kl_portfolio": 4.3454934909875564e-05,
      "value_rrmse": 0.005455566631586624,
      "mean_consumption_relerr": 0.011841428738490202,
      "portfolio_mean_rmse": 0.003190081535015981,
      "portfolio_var_relerr": 0.012414329141431745
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.669986547996814,
      "kl": 0.00037239840363397213,
      "kl_consumption": 0.0002904102975071631,
      "kl_portfolio": 8.198810612680904e-05,
      "value_rrmse": 0.004185812975575285,
      "mean_consumption_relerr": 0.007392315971802474,
      "portfolio_mean_rmse": 0.008874317168724334,
      "portfolio_var_relerr": 0.01471563886815792
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.710750016998645,
      "kl": 0.001227753728346989,
      "kl_consumption": 0.0010982658905142571,
      "kl_portfolio": 0.00012948783783273186,
      "value_rrmse": 0.004022183233662774,
      "mean_consumption_relerr": 0.014413058409394563,
      "portfolio_mean_rmse": 0.012951843616969072,
      "portfolio_var_relerr": 0.016167885700958878
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.7476234559981094,
      "kl": 0.0004818483949117974,
      "kl_consumption": 0.00037820240214870904,
      "kl_portfolio": 0.0001036459927630883,
      "value_rrmse": 0.004699482144566435,
      "mean_consumption_relerr": 0.008434429237743755,
      "portfolio_mean_rmse": 0.012782349258107222,
      "portfolio_var_relerr": 0.011426417946440559
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.783469692996732,
      "kl": 0.00016481267258615685,
      "kl_consumption": 0.00014308072890724564,
      "kl_portfolio": 2.1731943678911224e-05,
      "value_rrmse": 0.00330896377732989,
      "mean_consumption_relerr": 0.005216834487895541,
      "portfolio_mean_rmse": 0.004965578291346075,
      "portfolio_var_relerr": 0.006672991608692557
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.823201490999054,
      "kl": 0.0005991908460600418,
      "kl_consumption": 0.000566837644693935,
      "kl_portfolio": 3.235320136610677e-05,
      "value_rrmse": 0.005120002593259543,
      "mean_consumption_relerr": 0.010336020268327181,
      "portfolio_mean_rmse": 0.006541261288765401,
      "portfolio_var_relerr": 0.008827776801359722
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.8629012329984107,
      "kl": 0.0005859197509909189,
      "kl_consumption": 0.0005570721301497169,
      "kl_portfolio": 2.8847620841202043e-05,
      "value_rrmse": 0.002282400030794696,
      "mean_consumption_relerr": 0.010260009554566053,
      "portfolio_mean_rmse": 0.006913216488634005,
      "portfolio_var_relerr": 0.007229286161996965
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9039603839992196,
      "kl": 0.0005062198118860758,
      "kl_consumption": 0.0004703089547545974,
      "kl_portfolio": 3.591085713147839e-05,
      "value_rrmse": 0.006567103495683987,
      "mean_consumption_relerr": 0.00938876022419655,
      "portfolio_mean_rmse": 0.0037535864797013925,
      "portfolio_var_relerr": 0.010662232348539979
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.9419069179966755,
      "kl": 0.0005790428250701463,
      "kl_consumption": 0.0005406972617500021,
      "kl_portfolio": 3.834556332014424e-05,
      "value_rrmse": 0.0037837938279277005,
      "mean_consumption_relerr": 0.010094768978200388,
      "portfolio_mean_rmse": 0.005122869213373565,
      "portfolio_var_relerr": 0.009012600706935402
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.978964107998763,
      "kl": 0.0002617691063011193,
      "kl_consumption": 0.0002233617434633936,
      "kl_portfolio": 3.840736283772569e-05,
      "value_rrmse": 0.0022158732511516222,
      "mean_consumption_relerr": 0.006501288925573548,
      "portfolio_mean_rmse": 0.006335903252436224,
      "portfolio_var_relerr": 0.007398472056336295
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.018498339999496,
      "kl": 0.0003776997538130687,
      "kl_consumption": 0.00030067319807183037,
      "kl_portfolio": 7.702655574123835e-05,
      "value_rrmse": 0.003994778562824259,
      "mean_consumption_relerr": 0.007529801536453104,
      "portfolio_mean_rmse": 0.0021321978007492713,
      "portfolio_var_relerr": 0.017025835576131423
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.056215908000013,
      "kl": 0.0014241414427760368,
      "kl_consumption": 0.0013055820285657288,
      "kl_portfolio": 0.0001185594142103079,
      "value_rrmse": 0.008443176868123764,
      "mean_consumption_relerr": 0.01571426122540903,
      "portfolio_mean_rmse": 0.010467850756580502,
      "portfolio_var_relerr": 0.015604709881391128
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.093417066997063,
      "kl": 0.0004146068150156504,
      "kl_consumption": 0.0003488705346473817,
      "kl_portfolio": 6.573628036826872e-05,
      "value_rrmse": 0.0031269484977232056,
      "mean_consumption_relerr": 0.008080342591781541,
      "portfolio_mean_rmse": 0.007408707609034008,
      "portfolio_var_relerr": 0.008839150118586853
    }
  ]
}

==> numerics/fixed/seed_20261131_h_0.01.json <==
{
  "seed": 20261131,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0660287835053206,
    -0.012090882964902296,
    0.003065366347850186,
    -4.3954892022280713e-07,
    -1.0235401836405014,
    0.2340546448617894,
    0.017586463687470806,
    0.0033466994016625134,
    -1.1119752855861658,
    0.22177402103625904,
    0.0118775906988074,
    -0.0018356530498813482
  ],
  "w": [
    0.30261368248889614,
    -0.35720058522609466,
    -0.04268159501540217,
    -0.0032788735391191927,
    1.4966999003495869,
    0.24884236825752776,
    0.5555123959372354,
    0.37267974650196767,
    0.049414477452996444,
    -0.00012252886449360366,
    -0.5728582841606428,
    0.38201998819637545,
    0.040640614661810265,
    0.010877335712635505
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.037040494000393664,
      "kl": 0.5602268561069216,
      "kl_consumption": 0.12584515178971759,
      "kl_portfolio": 0.434381704317204,
      "value_rrmse": 0.4574342728429516,
      "mean_consumption_relerr": 0.1300188959428168,
      "portfolio_mean_rmse": 0.6263429321593901,
      "portfolio_var_relerr": 0.46859621293467996
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.07264350100012962,
      "kl": 0.7019798831144664,
      "kl_consumption": 0.24036283290418356,
      "kl_portfolio": 0.4616170502102827,
      "value_rrmse": 0.3591603146320272,
      "mean_consumption_relerr": 0.17981599929615502,
      "portfolio_mean_rmse": 0.6309642770089481,
      "portfolio_var_relerr": 0.43291879269098277
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11375614100325038,
      "kl": 0.7356267255181952,
      "kl_consumption": 0.33461137501110144,
      "kl_portfolio": 0.40101535050709386,
      "value_rrmse": 0.30015305557089716,
      "mean_consumption_relerr": 0.20599561409230316,
      "portfolio_mean_rmse": 0.5931925437252568,
      "portfolio_var_relerr": 0.4009231192938179
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.15457094900193624,
      "kl": 0.6616905201592649,
      "kl_consumption": 0.3540236498693202,
      "kl_portfolio": 0.3076668702899446,
      "value_rrmse": 0.25135404384043636,
      "mean_consumption_relerr": 0.2031327070195453,
      "portfolio_mean_rmse": 0.5198441978403341,
      "portfolio_var_relerr": 0.374951426767878
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.1967463230030262,
      "kl": 0.5483260302892394,
      "kl_consumption": 0.32159608428939035,
      "kl_portfolio": 0.2267299459998491,
      "value_rrmse": 0.21131751938667498,
      "mean_consumption_relerr": 0.18770392170760636,
      "portfolio_mean_rmse": 0.4446071034844563,
      "portfolio_var_relerr": 0.34978654766190076
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.23793058400042355,
      "kl": 0.43978338804717737,
      "kl_consumption": 0.27427333907159174,
      "kl_portfolio": 0.1655100489755856,
      "value_rrmse": 0.18221404356061624,
      "mean_consumption_relerr": 0.17076459914436587,
      "portfolio_mean_rmse": 0.37886412842293304,
      "portfolio_var_relerr": 0.32820277370848816
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2803783540002769,
      "kl": 0.3615979528962495,
      "kl_consumption": 0.23618623659674104,
      "kl_portfolio": 0.1254117162995085,
      "value_rrmse": 0.15738972126070977,
      "mean_consumption_relerr": 0.15794552878133392,
      "portfolio_mean_rmse": 0.32500786606048643,
      "portfolio_var_relerr": 0.3117807029226958
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.32071030299994163,
      "kl": 0.31817555050317914,
      "kl_consumption": 0.21977987349281455,
      "kl_portfolio": 0.09839567701036454,
      "value_rrmse": 0.14102847172780372,
      "mean_consumption_relerr": 0.1510942700132239,
      "portfolio_mean_rmse": 0.28744967579602804,
      "portfolio_var_relerr": 0.2956433948096807
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.35966490100327064,
      "kl": 0.26402596911387805,
      "kl_consumption": 0.18092404624244476,
      "kl_portfolio": 0.08310192287143321,
      "value_rrmse": 0.12896521565651703,
      "mean_consumption_relerr": 0.14016147453682318,
      "portfolio_mean_rmse": 0.2627434379043026,
      "portfolio_var_relerr": 0.28111292051791475
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.3954583770027966,
      "kl": 0.2355865727771234,
      "kl_consumption": 0.16391659543449977,
      "kl_portfolio": 0.07166997734262362,
      "value_rrmse": 0.116060759346993,
      "mean_consumption_relerr": 0.13467070168426445,
      "portfolio_mean_rmse": 0.2362749949805341,
      "portfolio_var_relerr": 0.2718270966025943
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4365045850026945,
      "kl": 0.2039658562841546,
      "kl_consumption": 0.14119099353254724,
      "kl_portfolio": 0.06277486275160733,
      "value_rrmse": 0.10770478947610142,
      "mean_consumption_relerr": 0.1270013492249409,
      "portfolio_mean_rmse": 0.21762993751182586,
      "portfolio_var_relerr": 0.2629038187422876
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.47255962300187093,
      "kl": 0.16095941214542006,
      "kl_consumption": 0.10681457868608389,
      "kl_portfolio": 0.05414483345933616,
      "value_rrmse": 0.10143361995988484,
      "mean_consumption_relerr": 0.1140192031932838,
      "portfolio_mean_rmse": 0.2000182509613602,
      "portfolio_var_relerr": 0.2507245758513557
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5098118030000478,
      "kl": 0.13312735050983637,
      "kl_consumption": 0.08500679210460074,
      "kl_portfolio": 0.04812055840523562,
      "value_rrmse": 0.09656643674323809,
      "mean_consumption_relerr": 0.1043916993738349,
      "portfolio_mean_rmse": 0.18059361877873512,
      "portfolio_var_relerr": 0.24219431531693497
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5517355370029691,
      "kl": 0.10843916622820482,
      "kl_consumption": 0.06597881343827622,
      "kl_portfolio": 0.04246035278992859,
      "value_rrmse": 0.0896702421581968,
      "mean_consumption_relerr": 0.0936840485056794,
      "portfolio_mean_rmse": 0.16297600165282689,
      "portfolio_var_relerr": 0.2347553018277476
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5906743820014526,
      "kl": 0.08855148765345636,
      "kl_consumption": 0.051258434769124964,
      "kl_portfolio": 0.03729305288433139,
      "value_rrmse": 0.08447370172031776,
      "mean_consumption_relerr": 0.08430472135863816,
      "portfolio_mean_rmse": 0.14528551556781563,
      "portfolio_var_relerr": 0.22544787421144125
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6296481740027957,
      "kl": 0.07230004643396701,
      "kl_consumption": 0.03953032646731837,
      "kl_portfolio": 0.03276971996664863,
      "value_rrmse": 0.07968692019383974,
      "mean_consumption_relerr": 0.07541890360105515,
      "portfolio_mean_rmse": 0.13233408097589247,
      "portfolio_var_relerr": 0.21609546757489134
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6689956879999954,
      "kl": 0.05735631128413481,
      "kl_consumption": 0.028014992226466195,
      "kl_portfolio": 0.02934131905766862,
      "value_rrmse": 0.07621150067844068,
      "mean_consumption_relerr": 0.06494589170119672,
      "portfolio_mean_rmse": 0.11785437945212815,
      "portfolio_var_relerr": 0.20902716898101653
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7069271680011298,
      "kl": 0.045048756446713856,
      "kl_consumption": 0.01941738984966628,
      "kl_portfolio": 0.025631366597047577,
      "value_rrmse": 0.07123750626882049,
      "mean_consumption_relerr": 0.055041018259606375,
      "portfolio_mean_rmse": 0.10510852075330532,
      "portfolio_var_relerr": 0.20058847113999365
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7469868110019888,
      "kl": 0.03511168329263386,
      "kl_consumption": 0.011827145819694096,
      "kl_portfolio": 0.02328453747293976,
      "value_rrmse": 0.06678304590449916,
      "mean_consumption_relerr": 0.04389147253892958,
      "portfolio_mean_rmse": 0.09042545995026284,
      "portfolio_var_relerr": 0.19609692176084095
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8016352340018784,
      "kl": 0.026269628441406585,
      "kl_consumption": 0.006261566919875298,
      "kl_portfolio": 0.02000806152153129,
      "value_rrmse": 0.06283794774540845,
      "mean_consumption_relerr": 0.03262089348483897,
      "portfolio_mean_rmse": 0.07930819267031969,
      "portfolio_var_relerr": 0.1861906023995992
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8396060390005005,
      "kl": 0.01966852604768945,
      "kl_consumption": 0.0021159413466580717,
      "kl_portfolio": 0.017552584701031375,
      "value_rrmse": 0.05834865673201698,
      "mean_consumption_relerr": 0.019469879178563198,
      "portfolio_mean_rmse": 0.07020331116926193,
      "portfolio_var_relerr": 0.1785100788945872
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8767713840024953,
      "kl": 0.01609303869214702,
      "kl_consumption": 0.0005619570846507485,
      "kl_portfolio": 0.015531081607496272,
      "value_rrmse": 0.05458761404026632,
      "mean_consumption_relerr": 0.010166248940159136,
      "portfolio_mean_rmse": 0.06328101564246455,
      "portfolio_var_relerr": 0.17058521905262417
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9149368230027903,
      "kl": 0.013513045824720212,
      "kl_consumption": 9.721369343111012e-05,
      "kl_portfolio": 0.013415832131289105,
      "value_rrmse": 0.05135208214893495,
      "mean_consumption_relerr": 0.004265901168846411,
      "portfolio_mean_rmse": 0.0532074496572778,
      "portfolio_var_relerr": 0.16242907549605745
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9577583760001289,
      "kl": 0.012300588380482898,
      "kl_consumption": 0.0005225809323655846,
      "kl_portfolio": 0.011778007448117314,
      "value_rrmse": 0.04651715400244089,
      "mean_consumption_relerr": 0.010059204566423398,
      "portfolio_mean_rmse": 0.04421105978349135,
      "portfolio_var_relerr": 0.1559428644488174
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9948700290005945,
      "kl": 0.011366586141778039,
      "kl_consumption": 0.0014200632157795239,
      "kl_portfolio": 0.009946522925998513,
      "value_rrmse": 0.045575271511003504,
      "mean_consumption_relerr": 0.01681291823814196,
      "portfolio_mean_rmse": 0.03676431678225549,
      "portfolio_var_relerr": 0.1470407669850449
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0363515950011788,
      "kl": 0.010402067713310712,
      "kl_consumption": 0.002260467603527151,
      "kl_portfolio": 0.00814160010978356,
      "value_rrmse": 0.04063583404902944,
      "mean_consumption_relerr": 0.021387286507517082,
      "portfolio_mean_rmse": 0.02581004651286617,
      "portfolio_var_relerr": 0.13794479038205434
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0752651900002093,
      "kl": 0.009497967989024794,
      "kl_consumption": 0.0025396239291160306,
      "kl_portfolio": 0.006958344059908764,
      "value_rrmse": 0.03894275531994888,
      "mean_consumption_relerr": 0.02276947393327506,
      "portfolio_mean_rmse": 0.02355543662813953,
      "portfolio_var_relerr": 0.12958791173175346
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1132616169998073,
      "kl": 0.0082433675106413,
      "kl_consumption": 0.0023041574310302543,
      "kl_portfolio": 0.005939210079611047,
      "value_rrmse": 0.036040689014553214,
      "mean_consumption_relerr": 0.02161737502525972,
      "portfolio_mean_rmse": 0.021272757441626572,
      "portfolio_var_relerr": 0.12169341494354932
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.1589062439998088,
      "kl": 0.007671306483104006,
      "kl_consumption": 0.0024891083682140906,
      "kl_portfolio": 0.005182198114889917,
      "value_rrmse": 0.0339314045048645,
      "mean_consumption_relerr": 0.022554174988077717,
      "portfolio_mean_rmse": 0.018217621873956848,
      "portfolio_var_relerr": 0.11519276800767358
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.1985754690031172,
      "kl": 0.006820875298407966,
      "kl_consumption": 0.0023372894042981234,
      "kl_portfolio": 0.004483585894109842,
      "value_rrmse": 0.030764954786503974,
      "mean_consumption_relerr": 0.021763201254838816,
      "portfolio_mean_rmse": 0.015765995270628864,
      "portfolio_var_relerr": 0.10869373932646531
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2380899920026422,
      "kl": 0.006218017640620852,
      "kl_consumption": 0.0022772033177013104,
      "kl_portfolio": 0.003940814322919542,
      "value_rrmse": 0.028698013616777242,
      "mean_consumption_relerr": 0.021500993911704673,
      "portfolio_mean_rmse": 0.009838874009368876,
      "portfolio_var_relerr": 0.10336115021938637
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2825081600021804,
      "kl": 0.0056520315480220445,
      "kl_consumption": 0.0022558861697645587,
      "kl_portfolio": 0.003396145378257486,
      "value_rrmse": 0.028545023025194363,
      "mean_consumption_relerr": 0.021178374503699495,
      "portfolio_mean_rmse": 0.010270849224912055,
      "portfolio_var_relerr": 0.0970102721449915
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3204934000023059,
      "kl": 0.004430593615009526,
      "kl_consumption": 0.001602081258404398,
      "kl_portfolio": 0.0028285123566051274,
      "value_rrmse": 0.024489410227002895,
      "mean_consumption_relerr": 0.01786195546336512,
      "portfolio_mean_rmse": 0.00438423797811453,
      "portfolio_var_relerr": 0.09009026290575696
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3652699510021193,
      "kl": 0.0038079499999180907,
      "kl_consumption": 0.0014479782718589942,
      "kl_portfolio": 0.0023599717280590967,
      "value_rrmse": 0.02316853642039736,
      "mean_consumption_relerr": 0.016963368626729848,
      "portfolio_mean_rmse": 0.008462494183883798,
      "portfolio_var_relerr": 0.08305899891895602
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.403354677000607,
      "kl": 0.003083750347917388,
      "kl_consumption": 0.001059711143805525,
      "kl_portfolio": 0.0020240392041118633,
      "value_rrmse": 0.020071964487781722,
      "mean_consumption_relerr": 0.014476971362576264,
      "portfolio_mean_rmse": 0.008307898327629466,
      "portfolio_var_relerr": 0.07789390949004038
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.4410051230006502,
      "kl": 0.0026786268410432424,
      "kl_consumption": 0.0010010968108807722,
      "kl_portfolio": 0.0016775300301624706,
      "value_rrmse": 0.018277825489555533,
      "mean_consumption_relerr": 0.014020907807264059,
      "portfolio_mean_rmse": 0.004828921336563203,
      "portfolio_var_relerr": 0.07196634010423564
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.479227167001227,
      "kl": 0.0022573083344298015,
      "kl_consumption": 0.0008316553695402545,
      "kl_portfolio": 0.0014256529648895473,
      "value_rrmse": 0.017036569453463546,
      "mean_consumption_relerr": 0.012781255339442365,
      "portfolio_mean_rmse": 0.006327771979708419,
      "portfolio_var_relerr": 0.06661007465618173
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5165545910022047,
      "kl": 0.001977850329653401,
      "kl_consumption": 0.0007333820459932952,
      "kl_portfolio": 0.0012444682836601061,
      "value_rrmse": 0.01562523560596722,
      "mean_consumption_relerr": 0.011977328326136606,
      "portfolio_mean_rmse": 0.007150648897851725,
      "portfolio_var_relerr": 0.06269199694957299
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5576947430017754,
      "kl": 0.001991002701904174,
      "kl_consumption": 0.0009074649373409913,
      "kl_portfolio": 0.001083537764563183,
      "value_rrmse": 0.015092671372311552,
      "mean_consumption_relerr": 0.013230698117150956,
      "portfolio_mean_rmse": 0.004763999941215067,
      "portfolio_var_relerr": 0.05860795259293296
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.5980319720001717,
      "kl": 0.001547872517831999,
      "kl_consumption": 0.0006166680522372578,
      "kl_portfolio": 0.0009312044655947411,
      "value_rrmse": 0.01695519808617312,
      "mean_consumption_relerr": 0.010909716206798115,
      "portfolio_mean_rmse": 0.0036476415494377076,
      "portfolio_var_relerr": 0.054949800948230425
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6355086470030074,
      "kl": 0.001649865709405652,
      "kl_consumption": 0.000918396597320039,
      "kl_portfolio": 0.000731469112085613,
      "value_rrmse": 0.01772775902128447,
      "mean_consumption_relerr": 0.013220917432452127,
      "portfolio_mean_rmse": 0.0034522945904522195,
      "portfolio_var_relerr": 0.049395183316340845
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6761919270029466,
      "kl": 0.0009906456994675061,
      "kl_consumption": 0.0003425914312326903,
      "kl_portfolio": 0.0006480542682348158,
      "value_rrmse": 0.012605966559066654,
      "mean_consumption_relerr": 0.008126917157618003,
      "portfolio_mean_rmse": 0.008089880700347402,
      "portfolio_var_relerr": 0.04618137541855599
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7136255180012085,
      "kl": 0.0009182467755601696,
      "kl_consumption": 0.0004160949170737043,
      "kl_portfolio": 0.0005021518584864652,
      "value_rrmse": 0.009865489863464267,
      "mean_consumption_relerr": 0.008951241556155357,
      "portfolio_mean_rmse": 0.008217138419008233,
      "portfolio_var_relerr": 0.04029994139587097
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.753758053000638,
      "kl": 0.0007858816662053231,
      "kl_consumption": 0.00038469959594190066,
      "kl_portfolio": 0.0004011820702634226,
      "value_rrmse": 0.011400469500931366,
      "mean_consumption_relerr": 0.008605754338619402,
      "portfolio_mean_rmse": 0.006254851996386454,
      "portfolio_var_relerr": 0.036619039315529775
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.7943197970016627,
      "kl": 0.0008949532312038594,
      "kl_consumption": 0.0005377169887529101,
      "kl_portfolio": 0.0003572362424509494,
      "value_rrmse": 0.011154544337019479,
      "mean_consumption_relerr": 0.010116185726839172,
      "portfolio_mean_rmse": 0.006098172129092831,
      "portfolio_var_relerr": 0.03390630214496286
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.8304747230031353,
      "kl": 0.0005933395609702903,
      "kl_consumption": 0.0003042825279057583,
      "kl_portfolio": 0.000289057033064532,
      "value_rrmse": 0.0070817092422508785,
      "mean_consumption_relerr": 0.007614674088825323,
      "portfolio_mean_rmse": 0.0038006670319089162,
      "portfolio_var_relerr": 0.031394578342450956
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8741219050025393,
      "kl": 0.0009528145037287848,
      "kl_consumption": 0.0007105120896986109,
      "kl_portfolio": 0.0002423024140301738,
      "value_rrmse": 0.00858092720863103,
      "mean_consumption_relerr": 0.01160093662858559,
      "portfolio_mean_rmse": 0.004896781278198698,
      "portfolio_var_relerr": 0.028704296274397544
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.913790862003225,
      "kl": 0.0004870500747341842,
      "kl_consumption": 0.0002796022133752464,
      "kl_portfolio": 0.00020744786135893774,
      "value_rrmse": 0.008911832581565974,
      "mean_consumption_relerr": 0.007280550552841953,
      "portfolio_mean_rmse": 0.004064600844059874,
      "portfolio_var_relerr": 0.026891108097131095
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.9525938800034055,
      "kl": 0.0012407594924921182,
      "kl_consumption": 0.001029805188901017,
      "kl_portfolio": 0.00021095430359110138,
      "value_rrmse": 0.011381344252235026,
      "mean_consumption_relerr": 0.013949093379956694,
      "portfolio_mean_rmse": 0.006925412925550186,
      "portfolio_var_relerr": 0.02565135507856144
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.9933684759998869,
      "kl": 0.0004020139479127971,
      "kl_consumption": 0.00024928539475877647,
      "kl_portfolio": 0.0001527285531540206,
      "value_rrmse": 0.006486666894023335,
      "mean_consumption_relerr": 0.006896463825344068,
      "portfolio_mean_rmse": 0.0018642058706291303,
      "portfolio_var_relerr": 0.02360659815815937
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.0283231500034162,
      "kl": 0.0005276040926619182,
      "kl_consumption": 0.00032799139708421406,
      "kl_portfolio": 0.00019961269557770408,
      "value_rrmse": 0.006509212494586752,
      "mean_consumption_relerr": 0.007877581330416094,
      "portfolio_mean_rmse": 0.009413596903293171,
      "portfolio_var_relerr": 0.02112702931641127
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.0665619200008223,
      "kl": 0.0005007752689703448,
      "kl_consumption": 0.00039123813726057955,
      "kl_portfolio": 0.00010953713170976524,
      "value_rrmse": 0.004421992497485024,
      "mean_consumption_relerr": 0.008461908507348223,
      "portfolio_mean_rmse": 0.00472151818543117,
      "portfolio_var_relerr": 0.01877487707719637
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.1050023660027364,
      "kl": 0.00055722612260946,
      "kl_consumption": 0.00045771804094093984,
      "kl_portfolio": 9.950808166852021e-05,
      "value_rrmse": 0.005678402495022595,
      "mean_consumption_relerr": 0.009304560966007803,
      "portfolio_mean_rmse": 0.002052975999591983,
      "portfolio_var_relerr": 0.019312790072368295
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.144780611000897,
      "kl": 0.0003529317602476774,
      "kl_consumption": 0.00022971238776017062,
      "kl_portfolio": 0.00012321937248750678,
      "value_rrmse": 0.005642815055503027,
      "mean_consumption_relerr": 0.0065557351662179466,
      "portfolio_mean_rmse": 0.005180507799132445,
      "portfolio_var_relerr": 0.020803988244780962
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.1867902320009307,
      "kl": 0.0006729298450791364,
      "kl_consumption": 0.0006121132718877627,
      "kl_portfolio": 6.081657319137374e-05,
      "value_rrmse": 0.00536785618061257,
      "mean_consumption_relerr": 0.01076334105910401,
      "portfolio_mean_rmse": 0.0018197147777498574,
      "portfolio_var_relerr": 0.015311381219353349
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.2275746840023203,
      "kl": 0.0005047916582011317,
      "kl_consumption": 0.0004477270809546837,
      "kl_portfolio": 5.706457724644807e-05,
      "value_rrmse": 0.007027522839483172,
      "mean_consumption_relerr": 0.00918836413443447,
      "portfolio_mean_rmse": 0.0034234868096220034,
      "portfolio_var_relerr": 0.014132305353137177
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.2664535000003525,
      "kl": 0.0003697841188696044,
      "kl_consumption": 0.00031358620703397116,
      "kl_portfolio": 5.6197911835633255e-05,
      "value_rrmse": 0.0040870058379432524,
      "mean_consumption_relerr": 0.007710181373829871,
      "portfolio_mean_rmse": 0.0013681719415517988,
      "portfolio_var_relerr": 0.014898829751676673
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.306837619002181,
      "kl": 0.0006209766368667881,
      "kl_consumption": 0.0005333872749481609,
      "kl_portfolio": 8.75893619186272e-05,
      "value_rrmse": 0.004489469663210256,
      "mean_consumption_relerr": 0.010006698744134625,
      "portfolio_mean_rmse": 0.00552506178230954,
      "portfolio_var_relerr": 0.01795319262068265
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.345793769000011,
      "kl": 0.0003012693850264348,
      "kl_consumption": 0.00021873429929492307,
      "kl_portfolio": 8.253508573151174e-05,
      "value_rrmse": 0.0025593416502329813,
      "mean_consumption_relerr": 0.0064549340766540605,
      "portfolio_mean_rmse": 0.005530322195108472,
      "portfolio_var_relerr": 0.01757229611302386
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.3838639189998503,
      "kl": 0.0011157151840926521,
      "kl_consumption": 0.0010302890250134325,
      "kl_portfolio": 8.542615907921965e-05,
      "value_rrmse": 0.0077284554917975735,
      "mean_consumption_relerr": 0.013960697826439598,
      "portfolio_mean_rmse": 0.007847171600961622,
      "portfolio_var_relerr": 0.01588341404184069
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.424790316999861,
      "kl": 0.000276861340072763,
      "kl_consumption": 0.0002486033411072266,
      "kl_portfolio": 2.8257998965536432e-05,
      "value_rrmse": 0.004135283073701416,
      "mean_consumption_relerr": 0.006799359844440115,
      "portfolio_mean_rmse": 0.0026272661526433438,
      "portfolio_var_relerr": 0.010294641739709063
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.462522641002579,
      "kl": 0.00024255065144029923,
      "kl_consumption": 0.00021141810402431293,
      "kl_portfolio": 3.11325474159863e-05,
      "value_rrmse": 0.0035608026717061036,
      "mean_consumption_relerr": 0.006324600719436275,
      "portfolio_mean_rmse": 0.0031218581851045683,
      "portfolio_var_relerr": 0.010637030009721455
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.5018518480028433,
      "kl": 0.0008891314637430064,
      "kl_consumption": 0.0007925239531952929,
      "kl_portfolio": 9.66075105477135e-05,
      "value_rrmse": 0.0056686419654410495,
      "mean_consumption_relerr": 0.012239722301366841,
      "portfolio_mean_rmse": 0.009643495223678538,
      "portfolio_var_relerr": 0.01660479876811958
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.5398909380019177,
      "kl": 0.00043636061796032067,
      "kl_consumption": 0.0004176904195733944,
      "kl_portfolio": 1.8670198386926308e-05,
      "value_rrmse": 0.0026715374383977754,
      "mean_consumption_relerr": 0.008911235069754844,
      "portfolio_mean_rmse": 0.0017475431190954504,
      "portfolio_var_relerr": 0.008108933979050917
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.578152869002224,
      "kl": 0.0006004405289942148,
      "kl_consumption": 0.0005619490941772615,
      "kl_portfolio": 3.8491434816953305e-05,
      "value_rrmse": 0.0025259946296191634,
      "mean_consumption_relerr": 0.010315028532146834,
      "portfolio_mean_rmse": 0.0052261476231806325,
      "portfolio_var_relerr": 0.007771706976051305
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.619206496001425,
      "kl": 0.00031811133150904633,
      "kl_consumption": 0.0002860604645231011,
      "kl_portfolio": 3.205086698594527e-05,
      "value_rrmse": 0.002537907413580079,
      "mean_consumption_relerr": 0.007382029122571396,
      "portfolio_mean_rmse": 0.007077180353544556,
      "portfolio_var_relerr": 0.00832200493926845
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.657634691000567,
      "kl": 0.0004797918556825682,
      "kl_consumption": 0.00041638621919388806,
      "kl_portfolio": 6.340563648868011e-05,
      "value_rrmse": 0.0024367953217757595,
      "mean_consumption_relerr": 0.00886672835565368,
      "portfolio_mean_rmse": 0.005579209775033922,
      "portfolio_var_relerr": 0.014926665300557883
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6964224990006187,
      "kl": 0.00043102394958575296,
      "kl_consumption": 0.00036980487615899583,
      "kl_portfolio": 6.121907342675712e-05,
      "value_rrmse": 0.0039173075534987625,
      "mean_consumption_relerr": 0.008312378455382408,
      "portfolio_mean_rmse": 0.005591429953329514,
      "portfolio_var_relerr": 0.01437558363671559
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.735672377002629,
      "kl": 0.0011174121063640555,
      "kl_consumption": 0.0010169058486928415,
      "kl_portfolio": 0.00010050625767121405,
      "value_rrmse": 0.006648928431634053,
      "mean_consumption_relerr": 0.013868813612730463,
      "portfolio_mean_rmse": 0.009605596632774582,
      "portfolio_var_relerr": 0.015107319544806784
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.7744297110002663,
      "kl": 0.00031615393454977633,
      "kl_consumption": 0.00021513875873363338,
      "kl_portfolio": 0.00010101517581614296,
      "value_rrmse": 0.0037394385592285076,
      "mean_consumption_relerr": 0.006368772480185117,
      "portfolio_mean_rmse": 0.012460872589781659,
      "portfolio_var_relerr": 0.01262146937819247
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.8135698740006774,
      "kl": 0.0007596982146669089,
      "kl_consumption": 0.0006720274780743721,
      "kl_portfolio": 8.767073659253678e-05,
      "value_rrmse": 0.004537232994701068,
      "mean_consumption_relerr": 0.011270619581340083,
      "portfolio_mean_rmse": 0.012837109186451742,
      "portfolio_var_relerr": 0.012624877303807715
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.8520033310014696,
      "kl": 0.0007380642042329608,
      "kl_consumption": 0.0006269665556026419,
      "kl_portfolio": 0.00011109764863031891,
      "value_rrmse": 0.007784940115715937,
      "mean_consumption_relerr": 0.010881655042072577,
      "portfolio_mean_rmse": 0.009880745282097314,
      "portfolio_var_relerr": 0.01466870465371103
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.889795054001297,
      "kl": 0.0007428003813191371,
      "kl_consumption": 0.0006621042298509037,
      "kl_portfolio": 8.069615146823346e-05,
      "value_rrmse": 0.004909625110631373,
      "mean_consumption_relerr": 0.01120937139242025,
      "portfolio_mean_rmse": 0.009256003087270488,
      "portfolio_var_relerr": 0.011357394272532908
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.9304672360012773,
      "kl": 0.0002842178948137198,
      "kl_consumption": 0.00022543158662548975,
      "kl_portfolio": 5.878630818823005e-05,
      "value_rrmse": 0.002574209363857124,
      "mean_consumption_relerr": 0.006542183955839107,
      "portfolio_mean_rmse": 0.005162134595533658,
      "portfolio_var_relerr": 0.012024811428516132
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.9787266660023306,
      "kl": 0.0006292322861815418,
      "kl_consumption": 0.0006072635160620678,
      "kl_portfolio": 2.1968770119474065e-05,
      "value_rrmse": 0.0067459680015066635,
      "mean_consumption_relerr": 0.01076513917131204,
      "portfolio_mean_rmse": 0.0010475713577059451,
      "portfolio_var_relerr": 0.009253169995286659
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.0223706520009728,
      "kl": 0.0003657642570228551,
      "kl_consumption": 0.00032779284623383716,
      "kl_portfolio": 3.7971410789017995e-05,
      "value_rrmse": 0.0031790956149869527,
      "mean_consumption_relerr": 0.00787850614960872,
      "portfolio_mean_rmse": 0.002872717143946589,
      "portfolio_var_relerr": 0.011744706410008153
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.0686733970032947,
      "kl": 0.00013687201934011207,
      "kl_consumption": 0.00011014080403602027,
      "kl_portfolio": 2.6731215304091798e-05,
      "value_rrmse": 0.0029481980526526366,
      "mean_consumption_relerr": 0.004566133024174182,
      "portfolio_mean_rmse": 0.007102931365582317,
      "portfolio_var_relerr": 0.006661757717878533
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.106644685001811,
      "kl": 0.0003431111521025743,
      "kl_consumption": 0.0003220859067456705,
      "kl_portfolio": 2.102524535690381e-05,
      "value_rrmse": 0.0026110590620888464,
      "mean_consumption_relerr": 0.007824572677433288,
      "portfolio_mean_rmse": 0.002740727712666692,
      "portfolio_var_relerr": 0.008638304953412826
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.1481311180032208,
      "kl": 0.0004884740607079534,
      "kl_consumption": 0.00044957358233735443,
      "kl_portfolio": 3.890047837059904e-05,
      "value_rrmse": 0.006213988149495885,
      "mean_consumption_relerr": 0.00925300865597542,
      "portfolio_mean_rmse": 0.004177652277598827,
      "portfolio_var_relerr": 0.01155410167367275
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.1899811350012897,
      "kl": 0.0011469938333243937,
      "kl_consumption": 0.0011067030705050882,
      "kl_portfolio": 4.0290762819305554e-05,
      "value_rrmse": 0.006370911389561888,
      "mean_consumption_relerr": 0.014489113297115455,
      "portfolio_mean_rmse": 0.007051813713367441,
      "portfolio_var_relerr": 0.010016512458330885
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.2291386230026546,
      "kl": 0.0006154034095287086,
      "kl_consumption": 0.0005673733460287242,
      "kl_portfolio": 4.8030063499984485e-05,
      "value_rrmse": 0.004123178911814383,
      "mean_consumption_relerr": 0.010377753356680423,
      "portfolio_mean_rmse": 0.010195045698189895,
      "portfolio_var_relerr": 0.008066881348262018
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.267016041001625,
      "kl": 0.0005815058910662325,
      "kl_consumption": 0.000521994586598257,
      "kl_portfolio": 5.951130446797558e-05,
      "value_rrmse": 0.0035591502112472355,
      "mean_consumption_relerr": 0.009907129746049934,
      "portfolio_mean_rmse": 0.011141888355045294,
      "portfolio_var_relerr": 0.009592877180344137
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.306727104001766,
      "kl": 0.001054240460487693,
      "kl_consumption": 0.0009438618235621201,
      "kl_portfolio": 0.00011037863692557288,
      "value_rrmse": 0.0032503651842750343,
      "mean_consumption_relerr": 0.013336138014122652,
      "portfolio_mean_rmse": 0.014041504001633658,
      "portfolio_var_relerr": 0.01460320108082516
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.347150342000532,
      "kl": 0.00018300288987933142,
      "kl_consumption": 0.00014862038172063863,
      "kl_portfolio": 3.438250815869281e-05,
      "value_rrmse": 0.0076001256029053915,
      "mean_consumption_relerr": 0.005214111732229786,
      "portfolio_mean_rmse": 0.007880653899926659,
      "portfolio_var_relerr": 0.005703667034702558
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.390501440000662,
      "kl": 0.0003386066852354617,
      "kl_consumption": 0.0003096767720221307,
      "kl_portfolio": 2.892991321333101e-05,
      "value_rrmse": 0.003965170542823543,
      "mean_consumption_relerr": 0.007550510423365021,
      "portfolio_mean_rmse": 0.0036695054938170922,
      "portfolio_var_relerr": 0.008667234196609738
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.445573331002379,
      "kl": 0.0008345887347291961,
      "kl_consumption": 0.0008167925210117509,
      "kl_portfolio": 1.7796213717445346e-05,
      "value_rrmse": 0.0028102800539095566,
      "mean_consumption_relerr": 0.01241167521886872,
      "portfolio_mean_rmse": 0.003564424054224895,
      "portfolio_var_relerr": 0.005373871322900001
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.483447213002364,
      "kl": 0.000864148702155457,
      "kl_consumption": 0.0007564757355833829,
      "kl_portfolio": 0.00010767296657207411,
      "value_rrmse": 0.0027056772382053496,
      "mean_consumption_relerr": 0.011935850168152726,
      "portfolio_mean_rmse": 0.009410641705848818,
      "portfolio_var_relerr": 0.014343285349607724
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.5282311880000634,
      "kl": 0.00014919673137650676,
      "kl_consumption": 8.293819288945479e-05,
      "kl_portfolio": 6.625853848705199e-05,
      "value_rrmse": 0.0025589993015382685,
      "mean_consumption_relerr": 0.003963041254612905,
      "portfolio_mean_rmse": 0.006834622865692521,
      "portfolio_var_relerr": 0.01158782148800193
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.5677275730013207,
      "kl": 0.0001912779336736837,
      "kl_consumption": 0.00013767186933355443,
      "kl_portfolio": 5.3606064340129254e-05,
      "value_rrmse": 0.0018651241402454814,
      "mean_consumption_relerr": 0.005119365362354432,
      "portfolio_mean_rmse": 0.0052194018474061256,
      "portfolio_var_relerr": 0.011657236624290137
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.609365288000845,
      "kl": 0.0010150210243639222,
      "kl_consumption": 0.0009745567511282964,
      "kl_portfolio": 4.046427323562577e-05,
      "value_rrmse": 0.0054700442789024995,
      "mean_consumption_relerr": 0.0135787410797586,
      "portfolio_mean_rmse": 0.003153538930562224,
      "portfolio_var_relerr": 0.011888935373931334
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.652383838001697,
      "kl": 0.0002400259801644651,
      "kl_consumption": 0.00021111434643170026,
      "kl_portfolio": 2.8911633732764838e-05,
      "value_rrmse": 0.0029718117800370076,
      "mean_consumption_relerr": 0.006312646911819861,
      "portfolio_mean_rmse": 0.005183429167316884,
      "portfolio_var_relerr": 0.007803230690306613
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.6914672530001553,
      "kl": 0.00030287900401314034,
      "kl_consumption": 0.000279614488203946,
      "kl_portfolio": 2.3264515809194324e-05,
      "value_rrmse": 0.003605517681561809,
      "mean_consumption_relerr": 0.007263573320562563,
      "portfolio_mean_rmse": 0.0020974703255386288,
      "portfolio_var_relerr": 0.009046804894653575
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.7305057090015907,
      "kl": 0.00024671625526346034,
      "kl_consumption": 0.00021593665819287153,
      "kl_portfolio": 3.077959707058882e-05,
      "value_rrmse": 0.004341863640287232,
      "mean_consumption_relerr": 0.0063484113797609085,
      "portfolio_mean_rmse": 0.005418867869873003,
      "portfolio_var_relerr": 0.009490512892097775
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.770883411001705,
      "kl": 0.0010312128430393888,
      "kl_consumption": 0.0009776187555428474,
      "kl_portfolio": 5.359408749654141e-05,
      "value_rrmse": 0.007056694805372085,
      "mean_consumption_relerr": 0.013582633411773173,
      "portfolio_mean_rmse": 0.0017065853479185137,
      "portfolio_var_relerr": 0.014737214110544334
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.8101711320014147,
      "kl": 0.0003902862894632339,
      "kl_consumption": 0.00034542398081372996,
      "kl_portfolio": 4.486230864950394e-05,
      "value_rrmse": 0.0018367776778446217,
      "mean_consumption_relerr": 0.008070410620836629,
      "portfolio_mean_rmse": 0.003033116412638073,
      "portfolio_var_relerr": 0.012234763523575715
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.846489472001849,
      "kl": 0.0003326405246322086,
      "kl_consumption": 0.00030049824919880575,
      "kl_portfolio": 3.2142275433402836e-05,
      "value_rrmse": 0.0021770529376182145,
      "mean_consumption_relerr": 0.007510552708378582,
      "portfolio_mean_rmse": 0.0028245204992195677,
      "portfolio_var_relerr": 0.010330594314481523
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.8848436389998824,
      "kl": 0.0002996667121785825,
      "kl_consumption": 0.00028893744779692813,
      "kl_portfolio": 1.0729264381654383e-05,
      "value_rrmse": 0.003492323640548397,
      "mean_consumption_relerr": 0.007371752824990644,
      "portfolio_mean_rmse": 0.0008199860809354723,
      "portfolio_var_relerr": 0.006394667336123861
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.9239602940033365,
      "kl": 0.00021424328185759093,
      "kl_consumption": 0.00018005148091676987,
      "kl_portfolio": 3.4191800940821064e-05,
      "value_rrmse": 0.004311492901527922,
      "mean_consumption_relerr": 0.00582617735952116,
      "portfolio_mean_rmse": 0.0058276991397110045,
      "portfolio_var_relerr": 0.008041340478670219
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.963507860000391,
      "kl": 0.00023084736517119792,
      "kl_consumption": 0.0002057759076380944,
      "kl_portfolio": 2.5071457533103534e-05,
      "value_rrmse": 0.0032910919173549627,
      "mean_consumption_relerr": 0.006232045897460662,
      "portfolio_mean_rmse": 0.0030478836156101184,
      "portfolio_var_relerr": 0.008709085960333004
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.001586371003214,
      "kl": 0.00020089961239103766,
      "kl_consumption": 0.00016683902806574082,
      "kl_portfolio": 3.4060584325296844e-05,
      "value_rrmse": 0.0018846405083972288,
      "mean_consumption_relerr": 0.005513634010444858,
      "portfolio_mean_rmse": 0.0036365519826174414,
      "portfolio_var_relerr": 0.010155833604599837
    }
  ]
}

==> numerics/fixed/seed_20261132_h_0.01.json <==
{
  "seed": 20261132,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0576458285441954,
    -0.01085194205011477,
    -0.005741639062700174,
    0.0003555152214071916,
    -1.0159377492468082,
    0.23521625099354446,
    0.020588602722179796,
    -0.001055636758285218,
    -1.1117833794222893,
    0.22077109880638568,
    0.016622489778987684,
    0.0009832573928048951
  ],
  "w": [
    0.2922896540684029,
    -0.35312520960598237,
    -0.040663391751621335,
    -0.002466562036401289,
    1.5036742509185215,
    0.23952221962928993,
    0.5643947104818551,
    0.36328297925640024,
    0.05160743880988538,
    0.004214132215643156,
    -0.5669419511031398,
    0.3743098516442055,
    0.04444981790057176,
    0.00452444648897247
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04387115999998059,
      "kl": 0.5556920434863736,
      "kl_consumption": 0.11954948336860168,
      "kl_portfolio": 0.43614256011777186,
      "value_rrmse": 0.4568523639795605,
      "mean_consumption_relerr": 0.12890247536605143,
      "portfolio_mean_rmse": 0.6275933450518033,
      "portfolio_var_relerr": 0.4698932405689937
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08235752000109642,
      "kl": 0.6888482176982916,
      "kl_consumption": 0.22415392827570238,
      "kl_portfolio": 0.4646942894225892,
      "value_rrmse": 0.3611372721668553,
      "mean_consumption_relerr": 0.1757658342006319,
      "portfolio_mean_rmse": 0.6306009014139179,
      "portfolio_var_relerr": 0.43670125824236344
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12398444100108463,
      "kl": 0.720557085716599,
      "kl_consumption": 0.3113934338449712,
      "kl_portfolio": 0.4091636518716276,
      "value_rrmse": 0.29958081684697985,
      "mean_consumption_relerr": 0.20227069979935364,
      "portfolio_mean_rmse": 0.597101236486298,
      "portfolio_var_relerr": 0.404629759691655
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.17453306700190296,
      "kl": 0.6431521099952803,
      "kl_consumption": 0.32625221776222413,
      "kl_portfolio": 0.31689989223305615,
      "value_rrmse": 0.2527589315742297,
      "mean_consumption_relerr": 0.1994447646318272,
      "portfolio_mean_rmse": 0.5225413016637723,
      "portfolio_var_relerr": 0.379418933064581
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.21383426100146607,
      "kl": 0.5434435515730196,
      "kl_consumption": 0.30813815841847253,
      "kl_portfolio": 0.2353053931545471,
      "value_rrmse": 0.21413411678367938,
      "mean_consumption_relerr": 0.18575596700425223,
      "portfolio_mean_rmse": 0.4497671034427291,
      "portfolio_var_relerr": 0.3531007063063608
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.25432421200093813,
      "kl": 0.452802307098118,
      "kl_consumption": 0.2825116641177628,
      "kl_portfolio": 0.1702906429803552,
      "value_rrmse": 0.18315226240483173,
      "mean_consumption_relerr": 0.17275056676315773,
      "portfolio_mean_rmse": 0.3811753586261311,
      "portfolio_var_relerr": 0.3309208467926224
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2893233240029076,
      "kl": 0.3537709562540915,
      "kl_consumption": 0.22670780127322904,
      "kl_portfolio": 0.12706315498086243,
      "value_rrmse": 0.15904785584967485,
      "mean_consumption_relerr": 0.15593721359004667,
      "portfolio_mean_rmse": 0.3289531988815383,
      "portfolio_var_relerr": 0.31088853071304107
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3293390810031269,
      "kl": 0.3026835492790354,
      "kl_consumption": 0.20321204211878224,
      "kl_portfolio": 0.09947150716025305,
      "value_rrmse": 0.14162520239314183,
      "mean_consumption_relerr": 0.1472091550172612,
      "portfolio_mean_rmse": 0.2913492847416695,
      "portfolio_var_relerr": 0.29545686641993674
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3696884820019477,
      "kl": 0.2537054991037657,
      "kl_consumption": 0.17216249649852017,
      "kl_portfolio": 0.08154300260524554,
      "value_rrmse": 0.12798891359772555,
      "mean_consumption_relerr": 0.13742458695095722,
      "portfolio_mean_rmse": 0.2631114864400918,
      "portfolio_var_relerr": 0.27944442332899144
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4072793810009898,
      "kl": 0.22681458860784973,
      "kl_consumption": 0.15576778547224,
      "kl_portfolio": 0.0710468031356097,
      "value_rrmse": 0.11731654161657516,
      "mean_consumption_relerr": 0.13217230510029296,
      "portfolio_mean_rmse": 0.23992205696025395,
      "portfolio_var_relerr": 0.27017242416582526
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.44900065200272365,
      "kl": 0.1913339285040832,
      "kl_consumption": 0.13021990986346904,
      "kl_portfolio": 0.061114018640614186,
      "value_rrmse": 0.10841384565450053,
      "mean_consumption_relerr": 0.12337498740431149,
      "portfolio_mean_rmse": 0.2226235654081422,
      "portfolio_var_relerr": 0.2586081668837735
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.48604355300267343,
      "kl": 0.16263299268522607,
      "kl_consumption": 0.10856946053529387,
      "kl_portfolio": 0.05406353214993219,
      "value_rrmse": 0.10018825088390385,
      "mean_consumption_relerr": 0.11477222794954714,
      "portfolio_mean_rmse": 0.20451251693693945,
      "portfolio_var_relerr": 0.24865785319763126
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5278306940017501,
      "kl": 0.13248054632362097,
      "kl_consumption": 0.08462918494091094,
      "kl_portfolio": 0.04785136138271,
      "value_rrmse": 0.0950673435456535,
      "mean_consumption_relerr": 0.10385579325819662,
      "portfolio_mean_rmse": 0.18882125300092492,
      "portfolio_var_relerr": 0.23781419884816749
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5697595230012666,
      "kl": 0.11115401712233298,
      "kl_consumption": 0.06830481111850942,
      "kl_portfolio": 0.04284920600382355,
      "value_rrmse": 0.09001815662547005,
      "mean_consumption_relerr": 0.09511095722098775,
      "portfolio_mean_rmse": 0.17231692713576596,
      "portfolio_var_relerr": 0.23175899050769358
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.607959603999916,
      "kl": 0.0955862911863194,
      "kl_consumption": 0.05777930689316361,
      "kl_portfolio": 0.03780698429315581,
      "value_rrmse": 0.08488438375499573,
      "mean_consumption_relerr": 0.08859447198342396,
      "portfolio_mean_rmse": 0.155796638867619,
      "portfolio_var_relerr": 0.22164456040562971
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6449265670016757,
      "kl": 0.07580775292248232,
      "kl_consumption": 0.04317446343134504,
      "kl_portfolio": 0.03263328949113728,
      "value_rrmse": 0.07861523938602191,
      "mean_consumption_relerr": 0.07816598125414098,
      "portfolio_mean_rmse": 0.1390691793891368,
      "portfolio_var_relerr": 0.2131562639998065
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6822219180030515,
      "kl": 0.061656546938945164,
      "kl_consumption": 0.032415504299208864,
      "kl_portfolio": 0.02924104263973631,
      "value_rrmse": 0.07418696522615992,
      "mean_consumption_relerr": 0.0691228120738091,
      "portfolio_mean_rmse": 0.1227430043572644,
      "portfolio_var_relerr": 0.20775756741340948
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7270688839998911,
      "kl": 0.04863224657442009,
      "kl_consumption": 0.022937611367103393,
      "kl_portfolio": 0.0256946352073167,
      "value_rrmse": 0.06930719552461982,
      "mean_consumption_relerr": 0.059397874992744494,
      "portfolio_mean_rmse": 0.10904864170918623,
      "portfolio_var_relerr": 0.1995695839256203
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.769303447999846,
      "kl": 0.03835789947795562,
      "kl_consumption": 0.015670939188601987,
      "kl_portfolio": 0.022686960289353637,
      "value_rrmse": 0.06701081123275744,
      "mean_consumption_relerr": 0.05007944019492417,
      "portfolio_mean_rmse": 0.09897923909310244,
      "portfolio_var_relerr": 0.19251880974965152
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8046207910010708,
      "kl": 0.029700026517443846,
      "kl_consumption": 0.009168947723597302,
      "kl_portfolio": 0.020531078793846542,
      "value_rrmse": 0.06255453297396331,
      "mean_consumption_relerr": 0.039017405736194236,
      "portfolio_mean_rmse": 0.08661960105010665,
      "portfolio_var_relerr": 0.18672562696607917
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8399042990022281,
      "kl": 0.021993334396462262,
      "kl_consumption": 0.004083357533600056,
      "kl_portfolio": 0.017909976862862203,
      "value_rrmse": 0.05731480749969721,
      "mean_consumption_relerr": 0.02657048610210767,
      "portfolio_mean_rmse": 0.07410566919505457,
      "portfolio_var_relerr": 0.17900669417898177
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8792546190015855,
      "kl": 0.017302471548568392,
      "kl_consumption": 0.0016959307431320605,
      "kl_portfolio": 0.015606540805436333,
      "value_rrmse": 0.05348847190749962,
      "mean_consumption_relerr": 0.017444415059966484,
      "portfolio_mean_rmse": 0.0634398059634555,
      "portfolio_var_relerr": 0.17091758011583397
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9170909020031104,
      "kl": 0.01440290757411786,
      "kl_consumption": 0.0006531626548682696,
      "kl_portfolio": 0.013749744919249591,
      "value_rrmse": 0.052327076740013675,
      "mean_consumption_relerr": 0.011011655130385245,
      "portfolio_mean_rmse": 0.055526899200113576,
      "portfolio_var_relerr": 0.16366252903405187
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.95500360799997,
      "kl": 0.01218419520891146,
      "kl_consumption": 0.00031156054434410967,
      "kl_portfolio": 0.011872634664567353,
      "value_rrmse": 0.0484743219610333,
      "mean_consumption_relerr": 0.00761432420872349,
      "portfolio_mean_rmse": 0.045791040006681855,
      "portfolio_var_relerr": 0.1562959140123543
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9977135910012294,
      "kl": 0.010538387810078927,
      "kl_consumption": 0.00029719063513052567,
      "kl_portfolio": 0.010241197174948402,
      "value_rrmse": 0.04512018058278225,
      "mean_consumption_relerr": 0.007511485420577152,
      "portfolio_mean_rmse": 0.03857976816680758,
      "portfolio_var_relerr": 0.148782212951954
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0368784320016857,
      "kl": 0.0097917034801505,
      "kl_consumption": 0.0006967187622877375,
      "kl_portfolio": 0.009094984717862763,
      "value_rrmse": 0.0408390666918981,
      "mean_consumption_relerr": 0.011469485404115735,
      "portfolio_mean_rmse": 0.03351311008754978,
      "portfolio_var_relerr": 0.14208009910798464
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.0776495810023334,
      "kl": 0.00981428798237619,
      "kl_consumption": 0.002056878353795864,
      "kl_portfolio": 0.007757409628580325,
      "value_rrmse": 0.03972239790830471,
      "mean_consumption_relerr": 0.02003970226399965,
      "portfolio_mean_rmse": 0.03005594734035821,
      "portfolio_var_relerr": 0.13342136764801615
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1172507260016573,
      "kl": 0.008452075922718289,
      "kl_consumption": 0.0016793604314716136,
      "kl_portfolio": 0.006772715491246673,
      "value_rrmse": 0.03565989615113074,
      "mean_consumption_relerr": 0.01834949854876876,
      "portfolio_mean_rmse": 0.02576343708904102,
      "portfolio_var_relerr": 0.12691872585641736
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.15735800100083,
      "kl": 0.007986598640425849,
      "kl_consumption": 0.0022269568543064854,
      "kl_portfolio": 0.0057596417861193626,
      "value_rrmse": 0.035756645756417224,
      "mean_consumption_relerr": 0.0210006432448117,
      "portfolio_mean_rmse": 0.02526229902288999,
      "portfolio_var_relerr": 0.11868674345651505
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.195309188002284,
      "kl": 0.006516536577742797,
      "kl_consumption": 0.0015805180350045031,
      "kl_portfolio": 0.004936018542738294,
      "value_rrmse": 0.03136749527880012,
      "mean_consumption_relerr": 0.017834049295476096,
      "portfolio_mean_rmse": 0.020492528660165224,
      "portfolio_var_relerr": 0.11191240277155422
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2328887610019592,
      "kl": 0.005990955421235889,
      "kl_consumption": 0.0017780664385414356,
      "kl_portfolio": 0.004212888982694454,
      "value_rrmse": 0.028892047257169495,
      "mean_consumption_relerr": 0.018943754851768087,
      "portfolio_mean_rmse": 0.018215015958223904,
      "portfolio_var_relerr": 0.10532842558752385
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2734857690011268,
      "kl": 0.005526727281574394,
      "kl_consumption": 0.0019988877325608292,
      "kl_portfolio": 0.003527839549013565,
      "value_rrmse": 0.027229149496459618,
      "mean_consumption_relerr": 0.019937690045477574,
      "portfolio_mean_rmse": 0.01469045389483651,
      "portfolio_var_relerr": 0.09805827831904496
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3144001079999725,
      "kl": 0.004336469049756306,
      "kl_consumption": 0.001342911113242836,
      "kl_portfolio": 0.0029935579365134696,
      "value_rrmse": 0.02467144653118344,
      "mean_consumption_relerr": 0.016325578091117683,
      "portfolio_mean_rmse": 0.013181611406754688,
      "portfolio_var_relerr": 0.09151926067920975
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.3536112649999268,
      "kl": 0.0037968257343728874,
      "kl_consumption": 0.0012098569832106872,
      "kl_portfolio": 0.0025869687511622,
      "value_rrmse": 0.02325006314447448,
      "mean_consumption_relerr": 0.015492289649381452,
      "portfolio_mean_rmse": 0.013805553619424033,
      "portfolio_var_relerr": 0.08581026954873437
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.3939220020001812,
      "kl": 0.003285443376050061,
      "kl_consumption": 0.0011151825297292394,
      "kl_portfolio": 0.002170260846320822,
      "value_rrmse": 0.021196933004297692,
      "mean_consumption_relerr": 0.014728363318320873,
      "portfolio_mean_rmse": 0.01210281168079723,
      "portfolio_var_relerr": 0.07932721648429926
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.4328966680004669,
      "kl": 0.0027063385696907256,
      "kl_consumption": 0.0008933933233789408,
      "kl_portfolio": 0.0018129452463117844,
      "value_rrmse": 0.019201417591772338,
      "mean_consumption_relerr": 0.013216740748389197,
      "portfolio_mean_rmse": 0.008747563547742735,
      "portfolio_var_relerr": 0.0739381568641915
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.4718286040006205,
      "kl": 0.0021899330990578047,
      "kl_consumption": 0.0006777711999510587,
      "kl_portfolio": 0.001512161899106746,
      "value_rrmse": 0.017593950890603782,
      "mean_consumption_relerr": 0.011452330323625987,
      "portfolio_mean_rmse": 0.005385197070913104,
      "portfolio_var_relerr": 0.06840388138702516
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5144321940024383,
      "kl": 0.0017227031321998515,
      "kl_consumption": 0.0004531558192216862,
      "kl_portfolio": 0.0012695473129781655,
      "value_rrmse": 0.015306727449763885,
      "mean_consumption_relerr": 0.009390522014095183,
      "portfolio_mean_rmse": 0.00498373310494839,
      "portfolio_var_relerr": 0.06296033481951703
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.555812913000409,
      "kl": 0.0018710026684095123,
      "kl_consumption": 0.0008154151395140365,
      "kl_portfolio": 0.0010555875288954762,
      "value_rrmse": 0.016066090797508238,
      "mean_consumption_relerr": 0.012472299040378264,
      "portfolio_mean_rmse": 0.0063998147616519865,
      "portfolio_var_relerr": 0.05768532446403564
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.5958965630015882,
      "kl": 0.0014041131400041255,
      "kl_consumption": 0.0005510917815983714,
      "kl_portfolio": 0.0008530213584057539,
      "value_rrmse": 0.015048484341782143,
      "mean_consumption_relerr": 0.010265615833440657,
      "portfolio_mean_rmse": 0.005935782608820019,
      "portfolio_var_relerr": 0.05262094959558751
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6329924570018193,
      "kl": 0.0013679906515815395,
      "kl_consumption": 0.0006463798492084493,
      "kl_portfolio": 0.00072161080237309,
      "value_rrmse": 0.013243881488101619,
      "mean_consumption_relerr": 0.011084819167505958,
      "portfolio_mean_rmse": 0.004225055029164473,
      "portfolio_var_relerr": 0.04876684000352857
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6692208990025392,
      "kl": 0.001045524356284109,
      "kl_consumption": 0.00045012234952461483,
      "kl_portfolio": 0.0005954020067594941,
      "value_rrmse": 0.01046024449557987,
      "mean_consumption_relerr": 0.009239494501858986,
      "portfolio_mean_rmse": 0.002367574015563554,
      "portfolio_var_relerr": 0.04475926237150593
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.708668294002564,
      "kl": 0.0008361094718063293,
      "kl_consumption": 0.0002720299050085962,
      "kl_portfolio": 0.0005640795667977331,
      "value_rrmse": 0.010011464285446227,
      "mean_consumption_relerr": 0.007230894375298689,
      "portfolio_mean_rmse": 0.007695304897154434,
      "portfolio_var_relerr": 0.04198399541375894
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.7512653700032388,
      "kl": 0.0007582247224039704,
      "kl_consumption": 0.0003341626141126522,
      "kl_portfolio": 0.00042406210829131825,
      "value_rrmse": 0.009106724808297337,
      "mean_consumption_relerr": 0.007984650680138776,
      "portfolio_mean_rmse": 0.002850101981911906,
      "portfolio_var_relerr": 0.038228444801749195
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.786619532002078,
      "kl": 0.0009646739170423148,
      "kl_consumption": 0.0005834429378189713,
      "kl_portfolio": 0.0003812309792233435,
      "value_rrmse": 0.009277923024662389,
      "mean_consumption_relerr": 0.010507167710741104,
      "portfolio_mean_rmse": 0.0033391842762679094,
      "portfolio_var_relerr": 0.036286633158391673
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.8253424930007895,
      "kl": 0.0005123278662927406,
      "kl_consumption": 0.00021189467495811928,
      "kl_portfolio": 0.00030043319133462123,
      "value_rrmse": 0.008495178689149846,
      "mean_consumption_relerr": 0.006355002163716561,
      "portfolio_mean_rmse": 0.0017165274992379375,
      "portfolio_var_relerr": 0.03246893307651828
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.861638419002702,
      "kl": 0.0004487419408768013,
      "kl_consumption": 0.000211571478666523,
      "kl_portfolio": 0.00023717046221027828,
      "value_rrmse": 0.00904938193445808,
      "mean_consumption_relerr": 0.006361410277159709,
      "portfolio_mean_rmse": 0.0007187081492887813,
      "portfolio_var_relerr": 0.029190241203687305
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.8967306990016368,
      "kl": 0.000475977991456019,
      "kl_consumption": 0.00026868119470934673,
      "kl_portfolio": 0.00020729679674667232,
      "value_rrmse": 0.005785945415659333,
      "mean_consumption_relerr": 0.007115428857254006,
      "portfolio_mean_rmse": 0.0053910971184790496,
      "portfolio_var_relerr": 0.026814664585416405
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.9371649790009542,
      "kl": 0.0004369501798641702,
      "kl_consumption": 0.00025770725344400664,
      "kl_portfolio": 0.0001792429264201636,
      "value_rrmse": 0.006362562360992034,
      "mean_consumption_relerr": 0.007006403300402314,
      "portfolio_mean_rmse": 0.004149359147731479,
      "portfolio_var_relerr": 0.0248897074203002
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 1.9767471490013122,
      "kl": 0.0012352885628733358,
      "kl_consumption": 0.0010714031087254395,
      "kl_portfolio": 0.00016388545414789643,
      "value_rrmse": 0.007582226553875591,
      "mean_consumption_relerr": 0.01422943610083426,
      "portfolio_mean_rmse": 0.0020364681478597844,
      "portfolio_var_relerr": 0.02452315586311214
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.018295799000043,
      "kl": 0.0003647092017122758,
      "kl_consumption": 0.00023250902221039178,
      "kl_portfolio": 0.00013220017950188402,
      "value_rrmse": 0.0055038429072903385,
      "mean_consumption_relerr": 0.006648029490518577,
      "portfolio_mean_rmse": 0.003085418151571678,
      "portfolio_var_relerr": 0.02193204427697766
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.056274000002304,
      "kl": 0.0008141532003083631,
      "kl_consumption": 0.0007011515358661716,
      "kl_portfolio": 0.0001130016644421914,
      "value_rrmse": 0.007878738860952328,
      "mean_consumption_relerr": 0.011524931889713494,
      "portfolio_mean_rmse": 0.001438854861436628,
      "portfolio_var_relerr": 0.020600819234073486
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.093763670000044,
      "kl": 0.0005655228884965415,
      "kl_consumption": 0.00046778788205581744,
      "kl_portfolio": 9.773500644072397e-05,
      "value_rrmse": 0.005924472464338692,
      "mean_consumption_relerr": 0.009459389972489959,
      "portfolio_mean_rmse": 0.007183977836966401,
      "portfolio_var_relerr": 0.017311739418854607
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.135954051002045,
      "kl": 0.0007148854038101953,
      "kl_consumption": 0.0006291881801953903,
      "kl_portfolio": 8.569722361480498e-05,
      "value_rrmse": 0.006878778454342496,
      "mean_consumption_relerr": 0.01088983868379682,
      "portfolio_mean_rmse": 0.005366883774551771,
      "portfolio_var_relerr": 0.017023171726633465
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.1753574920003302,
      "kl": 0.000643783905637732,
      "kl_consumption": 0.0005940092206129902,
      "kl_portfolio": 4.977468502474178e-05,
      "value_rrmse": 0.003072145557743501,
      "mean_consumption_relerr": 0.010591932648550722,
      "portfolio_mean_rmse": 0.0011525094331936109,
      "portfolio_var_relerr": 0.013652309602813424
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.21333347500331,
      "kl": 0.0004058305365539328,
      "kl_consumption": 0.0003384857483090086,
      "kl_portfolio": 6.734478824492422e-05,
      "value_rrmse": 0.002935973419453895,
      "mean_consumption_relerr": 0.007993237136216625,
      "portfolio_mean_rmse": 0.0052926456950191676,
      "portfolio_var_relerr": 0.012719093426704527
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.2542486260026635,
      "kl": 0.000400996998750167,
      "kl_consumption": 0.0003622664216054763,
      "kl_portfolio": 3.87305771446907e-05,
      "value_rrmse": 0.005682692942283851,
      "mean_consumption_relerr": 0.008282276254853449,
      "portfolio_mean_rmse": 0.00048032865226817163,
      "portfolio_var_relerr": 0.012287869613081448
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.289232806000655,
      "kl": 0.0003680660114601995,
      "kl_consumption": 0.00031737888660088434,
      "kl_portfolio": 5.068712485931516e-05,
      "value_rrmse": 0.004678968645264977,
      "mean_consumption_relerr": 0.007719250775679146,
      "portfolio_mean_rmse": 0.004645647405379102,
      "portfolio_var_relerr": 0.012908834334534249
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.330635633003112,
      "kl": 0.0001868042662188109,
      "kl_consumption": 0.0001451897106330107,
      "kl_portfolio": 4.161455558580019e-05,
      "value_rrmse": 0.00751398981444708,
      "mean_consumption_relerr": 0.005266337235088749,
      "portfolio_mean_rmse": 0.003428297313089249,
      "portfolio_var_relerr": 0.012077750225571756
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.3702329309999186,
      "kl": 0.0006339727068402501,
      "kl_consumption": 0.0005971218614930022,
      "kl_portfolio": 3.685084534724791e-05,
      "value_rrmse": 0.0058390595819146395,
      "mean_consumption_relerr": 0.010644419185330812,
      "portfolio_mean_rmse": 0.003957289176992134,
      "portfolio_var_relerr": 0.010194595884106171
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.408198766002897,
      "kl": 0.00046820284233086063,
      "kl_consumption": 0.00043365105442951765,
      "kl_portfolio": 3.455178790134301e-05,
      "value_rrmse": 0.0049729961296115024,
      "mean_consumption_relerr": 0.009047138232050627,
      "portfolio_mean_rmse": 0.0043644217830171705,
      "portfolio_var_relerr": 0.008467616900677807
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.448865342001227,
      "kl": 0.00036544955267333803,
      "kl_consumption": 0.0003452102118250517,
      "kl_portfolio": 2.0239340848286343e-05,
      "value_rrmse": 0.0035848127797308174,
      "mean_consumption_relerr": 0.008084279152054263,
      "portfolio_mean_rmse": 0.0015435632549734549,
      "portfolio_var_relerr": 0.008847308520733111
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.4847923730012553,
      "kl": 0.0006200442673229335,
      "kl_consumption": 0.0005973343814650923,
      "kl_portfolio": 2.2709885857841172e-05,
      "value_rrmse": 0.0052858870982389556,
      "mean_consumption_relerr": 0.010598785804161718,
      "portfolio_mean_rmse": 0.0016401453147807952,
      "portfolio_var_relerr": 0.009240963504348363
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.528052232002665,
      "kl": 0.0006030649976861215,
      "kl_consumption": 0.0005477533059461827,
      "kl_portfolio": 5.531169173993884e-05,
      "value_rrmse": 0.004547224094689117,
      "mean_consumption_relerr": 0.010171909486980393,
      "portfolio_mean_rmse": 0.010262219651444545,
      "portfolio_var_relerr": 0.007754942512200644
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.5695425020021503,
      "kl": 0.0003613588901563488,
      "kl_consumption": 0.0003164079923843736,
      "kl_portfolio": 4.495089777197517e-05,
      "value_rrmse": 0.004418546045909107,
      "mean_consumption_relerr": 0.007690517924814852,
      "portfolio_mean_rmse": 0.007047877589037908,
      "portfolio_var_relerr": 0.01004630022205503
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.6064099720024387,
      "kl": 0.0004657714434681754,
      "kl_consumption": 0.0004159232699616321,
      "kl_portfolio": 4.9848173506543315e-05,
      "value_rrmse": 0.004182631716398016,
      "mean_consumption_relerr": 0.008856777242539794,
      "portfolio_mean_rmse": 0.002163810448989577,
      "portfolio_var_relerr": 0.014095005206669673
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.6458351360015513,
      "kl": 0.00013385439265154445,
      "kl_consumption": 9.679111052887104e-05,
      "kl_portfolio": 3.70632821226734e-05,
      "value_rrmse": 0.0031882955634507963,
      "mean_consumption_relerr": 0.0042622882567269526,
      "portfolio_mean_rmse": 0.0037349100882163176,
      "portfolio_var_relerr": 0.011314523334394115
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.6808753320001415,
      "kl": 0.00024966151156911523,
      "kl_consumption": 0.00023311483151649138,
      "kl_portfolio": 1.6546680052623796e-05,
      "value_rrmse": 0.0021433348227552053,
      "mean_consumption_relerr": 0.006662838934692326,
      "portfolio_mean_rmse": 0.002565510283704846,
      "portfolio_var_relerr": 0.007557078326619908
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.718835884003056,
      "kl": 0.00026849613698761495,
      "kl_consumption": 0.00025437872156329353,
      "kl_portfolio": 1.4117415424321415e-05,
      "value_rrmse": 0.0026343184066655503,
      "mean_consumption_relerr": 0.006892289969562626,
      "portfolio_mean_rmse": 0.0007894374324015468,
      "portfolio_var_relerr": 0.007473194800655667
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.762912824000523,
      "kl": 0.0007293398516754946,
      "kl_consumption": 0.0006791389893682495,
      "kl_portfolio": 5.0200862307245106e-05,
      "value_rrmse": 0.003652904534993647,
      "mean_consumption_relerr": 0.011344646117046239,
      "portfolio_mean_rmse": 0.0040071534150052,
      "portfolio_var_relerr": 0.012589966928280048
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.7973909500033187,
      "kl": 0.0002212751496746061,
      "kl_consumption": 0.00019367973760434242,
      "kl_portfolio": 2.759541207026367e-05,
      "value_rrmse": 0.0029135655267138404,
      "mean_consumption_relerr": 0.0060003136772796275,
      "portfolio_mean_rmse": 0.004273442761969821,
      "portfolio_var_relerr": 0.009172113342423845
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.835372167002788,
      "kl": 0.0008369338328761433,
      "kl_consumption": 0.0007917884323677225,
      "kl_portfolio": 4.5145400508420715e-05,
      "value_rrmse": 0.008568281708994083,
      "mean_consumption_relerr": 0.012226901432299563,
      "portfolio_mean_rmse": 0.0042465747479502524,
      "portfolio_var_relerr": 0.012665940800401796
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 2.8734464190019935,
      "kl": 0.00045071414870628005,
      "kl_consumption": 0.0004169366382812,
      "kl_portfolio": 3.377751042508005e-05,
      "value_rrmse": 0.0068240962818614925,
      "mean_consumption_relerr": 0.008655591997725554,
      "portfolio_mean_rmse": 0.001099434458286752,
      "portfolio_var_relerr": 0.011393603872220852
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 2.9090365980009665,
      "kl": 0.0011514322439000265,
      "kl_consumption": 0.0011277140189141644,
      "kl_portfolio": 2.371822498586203e-05,
      "value_rrmse": 0.005661270704311095,
      "mean_consumption_relerr": 0.014603995539179158,
      "portfolio_mean_rmse": 0.0022052200560128622,
      "portfolio_var_relerr": 0.009438823041184352
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 2.948264264003228,
      "kl": 0.00041975443775260244,
      "kl_consumption": 0.0003768350852617382,
      "kl_portfolio": 4.291935249086423e-05,
      "value_rrmse": 0.002952021723307776,
      "mean_consumption_relerr": 0.008459508557393415,
      "portfolio_mean_rmse": 0.007135540547385865,
      "portfolio_var_relerr": 0.006610724704715372
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 2.9875150389998453,
      "kl": 0.0002991623742213215,
      "kl_consumption": 0.0002792528348754422,
      "kl_portfolio": 1.990953934587931e-05,
      "value_rrmse": 0.001972937255154111,
      "mean_consumption_relerr": 0.007253107174154787,
      "portfolio_mean_rmse": 0.002683492509126015,
      "portfolio_var_relerr": 0.008315850503446505
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.0278335440016235,
      "kl": 0.0005843518328756849,
      "kl_consumption": 0.0005273797317966749,
      "kl_portfolio": 5.6972101079009863e-05,
      "value_rrmse": 0.0052233826769754734,
      "mean_consumption_relerr": 0.009990173988755124,
      "portfolio_mean_rmse": 0.0072128364855369755,
      "portfolio_var_relerr": 0.008756144393087768
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.0686504780023824,
      "kl": 0.000515044320382339,
      "kl_consumption": 0.0003873614006979414,
      "kl_portfolio": 0.00012768291968439765,
      "value_rrmse": 0.004241265593486688,
      "mean_consumption_relerr": 0.008549219649604112,
      "portfolio_mean_rmse": 0.011572722549424442,
      "portfolio_var_relerr": 0.010080496540500144
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.1067732219999016,
      "kl": 0.0007501299504197019,
      "kl_consumption": 0.0006977451315522557,
      "kl_portfolio": 5.2384818867446275e-05,
      "value_rrmse": 0.003934151764493588,
      "mean_consumption_relerr": 0.01147203670732395,
      "portfolio_mean_rmse": 0.007096734284516273,
      "portfolio_var_relerr": 0.01234879584727548
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.146960216003208,
      "kl": 0.00022420028031897853,
      "kl_consumption": 0.00017813838894220813,
      "kl_portfolio": 4.606189137677041e-05,
      "value_rrmse": 0.002983444342108074,
      "mean_consumption_relerr": 0.0058210136864411755,
      "portfolio_mean_rmse": 0.008986123122165535,
      "portfolio_var_relerr": 0.009430281342565058
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.1850322370009962,
      "kl": 0.0006408082644970426,
      "kl_consumption": 0.0005846510932945307,
      "kl_portfolio": 5.615717120251204e-05,
      "value_rrmse": 0.0020471616949001813,
      "mean_consumption_relerr": 0.010498431770962355,
      "portfolio_mean_rmse": 0.010521876302070946,
      "portfolio_var_relerr": 0.009421487590501832
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.221622645000025,
      "kl": 0.0003434336721213246,
      "kl_consumption": 0.0002940019015052886,
      "kl_portfolio": 4.9431770616036e-05,
      "value_rrmse": 0.006350777594088241,
      "mean_consumption_relerr": 0.007435000451683815,
      "portfolio_mean_rmse": 0.0027893964341642184,
      "portfolio_var_relerr": 0.013889877786022407
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.264067342002818,
      "kl": 0.0005319896522923282,
      "kl_consumption": 0.0004333399724590107,
      "kl_portfolio": 9.864967983331742e-05,
      "value_rrmse": 0.004055753117877422,
      "mean_consumption_relerr": 0.009050345722647265,
      "portfolio_mean_rmse": 0.004836753286129363,
      "portfolio_var_relerr": 0.01809480738293084
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.3007416010004818,
      "kl": 0.0006047158725123206,
      "kl_consumption": 0.0005248885859001697,
      "kl_portfolio": 7.982728661215082e-05,
      "value_rrmse": 0.0054614948565136654,
      "mean_consumption_relerr": 0.009959624305288257,
      "portfolio_mean_rmse": 0.004604467102888528,
      "portfolio_var_relerr": 0.016453417672191953
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.3372305920020153,
      "kl": 0.0009865150608610383,
      "kl_consumption": 0.0008846403484689104,
      "kl_portfolio": 0.00010187471239212784,
      "value_rrmse": 0.0059404554948317275,
      "mean_consumption_relerr": 0.012930906383210474,
      "portfolio_mean_rmse": 0.0021296397905426526,
      "portfolio_var_relerr": 0.020119475525186246
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.378994678001618,
      "kl": 0.0009645893748911188,
      "kl_consumption": 0.0008948848434117643,
      "kl_portfolio": 6.970453147935439e-05,
      "value_rrmse": 0.003969536772890199,
      "mean_consumption_relerr": 0.012999128375415904,
      "portfolio_mean_rmse": 0.005670840795083649,
      "portfolio_var_relerr": 0.014198018389733506
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.415333044002182,
      "kl": 0.00014545218338038427,
      "kl_consumption": 0.00010745732163202957,
      "kl_portfolio": 3.7994861748354684e-05,
      "value_rrmse": 0.00794074871799776,
      "mean_consumption_relerr": 0.004488341737194179,
      "portfolio_mean_rmse": 0.007282043566069077,
      "portfolio_var_relerr": 0.008561349955993357
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.4555034740005794,
      "kl": 0.0007699651224898032,
      "kl_consumption": 0.0007416564440129427,
      "kl_portfolio": 2.8308678476860493e-05,
      "value_rrmse": 0.00571842849101012,
      "mean_consumption_relerr": 0.011828718413538504,
      "portfolio_mean_rmse": 0.004641085276299826,
      "portfolio_var_relerr": 0.009436897519891829
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.493416809000337,
      "kl": 0.0003155959501727502,
      "kl_consumption": 0.00026920111307840347,
      "kl_portfolio": 4.6394837094346744e-05,
      "value_rrmse": 0.002461393357154514,
      "mean_consumption_relerr": 0.007145435628328466,
      "portfolio_mean_rmse": 0.008183990362278001,
      "portfolio_var_relerr": 0.009839469715456153
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.533376737002982,
      "kl": 0.0002756629385788336,
      "kl_consumption": 0.00021985525787240773,
      "kl_portfolio": 5.5807680706425894e-05,
      "value_rrmse": 0.0029452704467745018,
      "mean_consumption_relerr": 0.0064427283743029255,
      "portfolio_mean_rmse": 0.006388806700309302,
      "portfolio_var_relerr": 0.013369081704717723
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.576339494000422,
      "kl": 0.0004247151962254565,
      "kl_consumption": 0.00032308314164944776,
      "kl_portfolio": 0.00010163205457600874,
      "value_rrmse": 0.0077450277679275885,
      "mean_consumption_relerr": 0.007789197352400743,
      "portfolio_mean_rmse": 0.007882017518546343,
      "portfolio_var_relerr": 0.017476952973686986
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.613145653001993,
      "kl": 0.0003015601984911252,
      "kl_consumption": 0.00017347359439957093,
      "kl_portfolio": 0.0001280866040915543,
      "value_rrmse": 0.003763374422826359,
      "mean_consumption_relerr": 0.005692316296831498,
      "portfolio_mean_rmse": 0.014350337726637716,
      "portfolio_var_relerr": 0.011002124980956842
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.649913971999922,
      "kl": 0.0002167507149728583,
      "kl_consumption": 9.479776054403573e-05,
      "kl_portfolio": 0.00012195295442882253,
      "value_rrmse": 0.0035829654339680807,
      "mean_consumption_relerr": 0.004226139749856663,
      "portfolio_mean_rmse": 0.013341423768843568,
      "portfolio_var_relerr": 0.015035621508252498
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.687649835002958,
      "kl": 0.0005090898791773373,
      "kl_consumption": 0.0003793637772429699,
      "kl_portfolio": 0.00012972610193436743,
      "value_rrmse": 0.0031612582613795427,
      "mean_consumption_relerr": 0.008454313359664739,
      "portfolio_mean_rmse": 0.009661583180753027,
      "portfolio_var_relerr": 0.017420099404348667
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.7258131070011586,
      "kl": 0.00019939245115513452,
      "kl_consumption": 8.883034409244472e-05,
      "kl_portfolio": 0.00011056210706268981,
      "value_rrmse": 0.003500687914131293,
      "mean_consumption_relerr": 0.004112164789610574,
      "portfolio_mean_rmse": 0.011685680837582382,
      "portfolio_var_relerr": 0.01667818353488391
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.7680655080002907,
      "kl": 0.0006082124774853129,
      "kl_consumption": 0.0005273456723976452,
      "kl_portfolio": 8.086680508766772e-05,
      "value_rrmse": 0.005828208477765214,
      "mean_consumption_relerr": 0.009992099169342449,
      "portfolio_mean_rmse": 0.0035192446589974824,
      "portfolio_var_relerr": 0.017583783284885572
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.8065987469999527,
      "kl": 0.0004171777387306086,
      "kl_consumption": 0.00035177732719439663,
      "kl_portfolio": 6.540041153621199e-05,
      "value_rrmse": 0.006368321023787101,
      "mean_consumption_relerr": 0.00816309895359798,
      "portfolio_mean_rmse": 0.005003844376758763,
      "portfolio_var_relerr": 0.015084686471353059
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 3.8432482360003632,
      "kl": 0.0006811324280648573,
      "kl_consumption": 0.0005059436637312852,
      "kl_portfolio": 0.00017518876433357216,
      "value_rrmse": 0.0037263947573617923,
      "mean_consumption_relerr": 0.009806930942733444,
      "portfolio_mean_rmse": 0.014709321590841621,
      "portfolio_var_relerr": 0.00974517642156118
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 3.8834213510017435,
      "kl": 0.0014186628189133295,
      "kl_consumption": 0.0013533659281506126,
      "kl_portfolio": 6.529689076271678e-05,
      "value_rrmse": 0.007070747262816163,
      "mean_consumption_relerr": 0.016048011341677413,
      "portfolio_mean_rmse": 0.004650660208108073,
      "portfolio_var_relerr": 0.014916803794784972
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 3.919132039001852,
      "kl": 0.00044517495250223724,
      "kl_consumption": 0.0003621581992995818,
      "kl_portfolio": 8.301675320265547e-05,
      "value_rrmse": 0.004650512475611752,
      "mean_consumption_relerr": 0.008288246916813157,
      "portfolio_mean_rmse": 0.004604274946656806,
      "portfolio_var_relerr": 0.01674804077635953
    }
  ]
}

==> numerics/fixed/seed_20261133_h_0.01.json <==
{
  "seed": 20261133,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.060145872192402,
    -0.010177538423969453,
    0.002741717731198117,
    -0.0030478257329836418,
    -1.0171194561163133,
    0.23361680754239897,
    0.014778022048255282,
    -0.0013106721728148947,
    -1.1076104435786036,
    0.22012717421169126,
    0.012869588867168257,
    0.005701776445908419
  ],
  "w": [
    0.29046030626913943,
    -0.3518705310887282,
    -0.037615999207164234,
    -0.021061784675342764,
    1.5059582560184064,
    0.24604472206920433,
    0.5494042920542882,
    0.38354932418965487,
    0.03407213124299136,
    0.0063400296962350085,
    -0.5661941192347199,
    0.3637695268000619,
    0.05393039258500709,
    0.0029146362987031702
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04573731700293138,
      "kl": 0.5444529543323819,
      "kl_consumption": 0.10887555074742127,
      "kl_portfolio": 0.4355774035849607,
      "value_rrmse": 0.4585206399963013,
      "mean_consumption_relerr": 0.12611043401719405,
      "portfolio_mean_rmse": 0.627997767161056,
      "portfolio_var_relerr": 0.4701453775815764
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08254579899949022,
      "kl": 0.680788552567094,
      "kl_consumption": 0.21774135004786566,
      "kl_portfolio": 0.4630472025192284,
      "value_rrmse": 0.36148090522559573,
      "mean_consumption_relerr": 0.17474715606935098,
      "portfolio_mean_rmse": 0.63043914960712,
      "portfolio_var_relerr": 0.43535883459447144
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11860605000038049,
      "kl": 0.7227666814209778,
      "kl_consumption": 0.3120237137424488,
      "kl_portfolio": 0.41074296767852886,
      "value_rrmse": 0.2993208600765009,
      "mean_consumption_relerr": 0.20261325552258794,
      "portfolio_mean_rmse": 0.5947029733823417,
      "portfolio_var_relerr": 0.4049327081813557
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.1587152590000187,
      "kl": 0.6374340566980806,
      "kl_consumption": 0.31707482680709026,
      "kl_portfolio": 0.3203592298909902,
      "value_rrmse": 0.25144652731113726,
      "mean_consumption_relerr": 0.19696165696262388,
      "portfolio_mean_rmse": 0.522935804650834,
      "portfolio_var_relerr": 0.37983094476701035
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.1963503810002294,
      "kl": 0.5274309185278165,
      "kl_consumption": 0.2967161544867447,
      "kl_portfolio": 0.23071476404107186,
      "value_rrmse": 0.21151158762686043,
      "mean_consumption_relerr": 0.18363774283227915,
      "portfolio_mean_rmse": 0.4418263013959883,
      "portfolio_var_relerr": 0.35491265723763116
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2358841429995664,
      "kl": 0.4365457230522225,
      "kl_consumption": 0.2661105499525413,
      "kl_portfolio": 0.1704351730996811,
      "value_rrmse": 0.18098375959608953,
      "mean_consumption_relerr": 0.1691890462873157,
      "portfolio_mean_rmse": 0.3774913347540674,
      "portfolio_var_relerr": 0.33331016390704293
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.27477651099979994,
      "kl": 0.3569655165854239,
      "kl_consumption": 0.22764470821058655,
      "kl_portfolio": 0.1293208083748373,
      "value_rrmse": 0.15756509017036294,
      "mean_consumption_relerr": 0.15621839450190966,
      "portfolio_mean_rmse": 0.33223188397570985,
      "portfolio_var_relerr": 0.3115078540280595
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.31028696300199954,
      "kl": 0.3123812296433318,
      "kl_consumption": 0.21264077481127702,
      "kl_portfolio": 0.09974045483205482,
      "value_rrmse": 0.14100328261024628,
      "mean_consumption_relerr": 0.14991845510191584,
      "portfolio_mean_rmse": 0.29175111863698266,
      "portfolio_var_relerr": 0.29372281778635173
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3523250940015714,
      "kl": 0.2796422971371652,
      "kl_consumption": 0.19611151038321886,
      "kl_portfolio": 0.08353078675394635,
      "value_rrmse": 0.1269860901163786,
      "mean_consumption_relerr": 0.14431039628060577,
      "portfolio_mean_rmse": 0.2623568316875865,
      "portfolio_var_relerr": 0.28212423397823927
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.3900879730026645,
      "kl": 0.2414060526040534,
      "kl_consumption": 0.1705352286677707,
      "kl_portfolio": 0.07087082393628266,
      "value_rrmse": 0.11550863792849185,
      "mean_consumption_relerr": 0.13659462539305495,
      "portfolio_mean_rmse": 0.23702693780345271,
      "portfolio_var_relerr": 0.2705747264554377
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4300003040007141,
      "kl": 0.19850154906732725,
      "kl_consumption": 0.13600177564616697,
      "kl_portfolio": 0.06249977342116029,
      "value_rrmse": 0.10797662327391293,
      "mean_consumption_relerr": 0.12526795541393126,
      "portfolio_mean_rmse": 0.21585374319724654,
      "portfolio_var_relerr": 0.26129497163123117
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4701793580024969,
      "kl": 0.16203003103974806,
      "kl_consumption": 0.1083195813201685,
      "kl_portfolio": 0.053710449719579535,
      "value_rrmse": 0.10018482917139215,
      "mean_consumption_relerr": 0.11469876582023461,
      "portfolio_mean_rmse": 0.19638103966310605,
      "portfolio_var_relerr": 0.2505344169117844
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5063989580012276,
      "kl": 0.13636816024371984,
      "kl_consumption": 0.08840019039379018,
      "kl_portfolio": 0.04796796984992964,
      "value_rrmse": 0.09392003488340338,
      "mean_consumption_relerr": 0.10567981679212199,
      "portfolio_mean_rmse": 0.1793476240872979,
      "portfolio_var_relerr": 0.24238858380429368
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5489137270014908,
      "kl": 0.11358034375217688,
      "kl_consumption": 0.07116214770821776,
      "kl_portfolio": 0.042418196043959126,
      "value_rrmse": 0.08871336731914384,
      "mean_consumption_relerr": 0.09669083378572008,
      "portfolio_mean_rmse": 0.16126285813822488,
      "portfolio_var_relerr": 0.23330072624794843
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.5857164789995295,
      "kl": 0.09352360590286489,
      "kl_consumption": 0.05670674157963663,
      "kl_portfolio": 0.036816864323228275,
      "value_rrmse": 0.08274396456232821,
      "mean_consumption_relerr": 0.08789435076084993,
      "portfolio_mean_rmse": 0.14704470663937985,
      "portfolio_var_relerr": 0.2225726347517996
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6245999410020886,
      "kl": 0.07798613483429945,
      "kl_consumption": 0.045683556971776326,
      "kl_portfolio": 0.03230257786252311,
      "value_rrmse": 0.07849666022468836,
      "mean_consumption_relerr": 0.08013525137614268,
      "portfolio_mean_rmse": 0.1315264739245504,
      "portfolio_var_relerr": 0.21425326510072326
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6650632260025304,
      "kl": 0.06047018964169893,
      "kl_consumption": 0.031992550084449636,
      "kl_portfolio": 0.0284776395572493,
      "value_rrmse": 0.07382177875172696,
      "mean_consumption_relerr": 0.0688312811467045,
      "portfolio_mean_rmse": 0.1136373309802117,
      "portfolio_var_relerr": 0.2074202462237488
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.701894401001482,
      "kl": 0.048644434507873945,
      "kl_consumption": 0.023662381442894356,
      "kl_portfolio": 0.024982053064979578,
      "value_rrmse": 0.06877496638062432,
      "mean_consumption_relerr": 0.060087351932693954,
      "portfolio_mean_rmse": 0.09705181299622574,
      "portfolio_var_relerr": 0.19917327363254395
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7405049580011109,
      "kl": 0.03655612771064937,
      "kl_consumption": 0.01443346653379113,
      "kl_portfolio": 0.022122661176858238,
      "value_rrmse": 0.06581586755464079,
      "mean_consumption_relerr": 0.04818809130987301,
      "portfolio_mean_rmse": 0.08733646694935364,
      "portfolio_var_relerr": 0.1921607457903575
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.7797254800025257,
      "kl": 0.025991815365808444,
      "kl_consumption": 0.00672948182064011,
      "kl_portfolio": 0.019262333545168337,
      "value_rrmse": 0.06156620661896244,
      "mean_consumption_relerr": 0.03377827392235062,
      "portfolio_mean_rmse": 0.07587787154347521,
      "portfolio_var_relerr": 0.1837682590757577
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8148179119998531,
      "kl": 0.019793042411356924,
      "kl_consumption": 0.0030246072664549474,
      "kl_portfolio": 0.016768435144901974,
      "value_rrmse": 0.05752823518566795,
      "mean_consumption_relerr": 0.02308083664421856,
      "portfolio_mean_rmse": 0.06317060883035179,
      "portfolio_var_relerr": 0.17613748562029075
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.8537492150026083,
      "kl": 0.015740919597636634,
      "kl_consumption": 0.0008028971403112301,
      "kl_portfolio": 0.0149380224573254,
      "value_rrmse": 0.05360229161819518,
      "mean_consumption_relerr": 0.012134462499111287,
      "portfolio_mean_rmse": 0.053206280210268186,
      "portfolio_var_relerr": 0.17018180913937195
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.8941294659998675,
      "kl": 0.013568285641431747,
      "kl_consumption": 0.0006126082823326999,
      "kl_portfolio": 0.012955677359099048,
      "value_rrmse": 0.050963372159653415,
      "mean_consumption_relerr": 0.010699812397724752,
      "portfolio_mean_rmse": 0.04633404950046227,
      "portfolio_var_relerr": 0.1616619521988368
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.931006642000284,
      "kl": 0.01136879672078452,
      "kl_consumption": 0.0004625159251710216,
      "kl_portfolio": 0.0109062807956135,
      "value_rrmse": 0.04781759948470958,
      "mean_consumption_relerr": 0.009391553882163079,
      "portfolio_mean_rmse": 0.043701297283635,
      "portfolio_var_relerr": 0.15145248792710397
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 0.9726221269993403,
      "kl": 0.0102784053533385,
      "kl_consumption": 0.0008845484800242496,
      "kl_portfolio": 0.009393856873314252,
      "value_rrmse": 0.04311540977743338,
      "mean_consumption_relerr": 0.013178973022816143,
      "portfolio_mean_rmse": 0.035239959905697935,
      "portfolio_var_relerr": 0.14419990331194485
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.010156062002352,
      "kl": 0.009900525139605817,
      "kl_consumption": 0.0016290313226622057,
      "kl_portfolio": 0.008271493816943613,
      "value_rrmse": 0.04291789093656537,
      "mean_consumption_relerr": 0.018057126746687566,
      "portfolio_mean_rmse": 0.03184602656564438,
      "portfolio_var_relerr": 0.13727510959284078
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.047198369000398,
      "kl": 0.009713979207956245,
      "kl_consumption": 0.0026516188289776653,
      "kl_portfolio": 0.007062360378978582,
      "value_rrmse": 0.03916347105057179,
      "mean_consumption_relerr": 0.023072069897838384,
      "portfolio_mean_rmse": 0.02452126905683769,
      "portfolio_var_relerr": 0.1298778210842101
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.0864728039996407,
      "kl": 0.008897347608327933,
      "kl_consumption": 0.0026681809028529548,
      "kl_portfolio": 0.00622916670547498,
      "value_rrmse": 0.037872159320490394,
      "mean_consumption_relerr": 0.023154199186592887,
      "portfolio_mean_rmse": 0.022706631143656206,
      "portfolio_var_relerr": 0.12362452891850713
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.1216359660029411,
      "kl": 0.007937115620300287,
      "kl_consumption": 0.0026470973106875843,
      "kl_portfolio": 0.005290018309612701,
      "value_rrmse": 0.03490262375976843,
      "mean_consumption_relerr": 0.02315493014333929,
      "portfolio_mean_rmse": 0.01848518776881077,
      "portfolio_var_relerr": 0.11608732046814207
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.1607608060003258,
      "kl": 0.00679246195751186,
      "kl_consumption": 0.00238907201768137,
      "kl_portfolio": 0.00440338993983049,
      "value_rrmse": 0.03116630835961083,
      "mean_consumption_relerr": 0.02195792738019183,
      "portfolio_mean_rmse": 0.012552312528575497,
      "portfolio_var_relerr": 0.10794429582556388
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.199667616001534,
      "kl": 0.0057324297963851165,
      "kl_consumption": 0.0019217591565212672,
      "kl_portfolio": 0.003810670639863848,
      "value_rrmse": 0.026622261322331534,
      "mean_consumption_relerr": 0.019683312443739102,
      "portfolio_mean_rmse": 0.0069803395060660575,
      "portfolio_var_relerr": 0.10210067047454693
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.2377745710000454,
      "kl": 0.004967542791469037,
      "kl_consumption": 0.0017295046922745528,
      "kl_portfolio": 0.0032380380991944846,
      "value_rrmse": 0.026691925198301103,
      "mean_consumption_relerr": 0.018612680619189456,
      "portfolio_mean_rmse": 0.0046373561353942735,
      "portfolio_var_relerr": 0.09536340471193296
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.2787807210006576,
      "kl": 0.00428160785806361,
      "kl_consumption": 0.0015999196053531528,
      "kl_portfolio": 0.002681688252710458,
      "value_rrmse": 0.025289148901815228,
      "mean_consumption_relerr": 0.017700635746591645,
      "portfolio_mean_rmse": 0.0037507334039108124,
      "portfolio_var_relerr": 0.08799201550671912
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.315264267999737,
      "kl": 0.003633437481370928,
      "kl_consumption": 0.0013102869695263556,
      "kl_portfolio": 0.002323150511844573,
      "value_rrmse": 0.02351235509210057,
      "mean_consumption_relerr": 0.01607651069395155,
      "portfolio_mean_rmse": 0.003541035576574515,
      "portfolio_var_relerr": 0.08269343573752262
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.3548204800026724,
      "kl": 0.0031840760362566653,
      "kl_consumption": 0.0011791402945966285,
      "kl_portfolio": 0.0020049357416600374,
      "value_rrmse": 0.020720380484373094,
      "mean_consumption_relerr": 0.015203231559998002,
      "portfolio_mean_rmse": 0.0001514956175891768,
      "portfolio_var_relerr": 0.07754002442227327
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.3972596590028843,
      "kl": 0.0026397548377813944,
      "kl_consumption": 0.0009397613849129738,
      "kl_portfolio": 0.0016999934528684208,
      "value_rrmse": 0.02049078645177381,
      "mean_consumption_relerr": 0.013517470518317849,
      "portfolio_mean_rmse": 0.005507542337331837,
      "portfolio_var_relerr": 0.07188367048766313
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.434966651002469,
      "kl": 0.0021254069395651937,
      "kl_consumption": 0.0006939362055116233,
      "kl_portfolio": 0.0014314707340535705,
      "value_rrmse": 0.01799602629257492,
      "mean_consumption_relerr": 0.011679227411212917,
      "portfolio_mean_rmse": 0.0004758163598992478,
      "portfolio_var_relerr": 0.06685489882615799
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.4766070330006187,
      "kl": 0.0018610964103515084,
      "kl_consumption": 0.00065986200214544,
      "kl_portfolio": 0.0012012344082060684,
      "value_rrmse": 0.01649646334787255,
      "mean_consumption_relerr": 0.011323770098087148,
      "portfolio_mean_rmse": 0.0052452045734300914,
      "portfolio_var_relerr": 0.06132090972445297
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.5123228390002623,
      "kl": 0.0017121358995554963,
      "kl_consumption": 0.0006670308115176724,
      "kl_portfolio": 0.001045105088037824,
      "value_rrmse": 0.014534489830814163,
      "mean_consumption_relerr": 0.01132528265448594,
      "portfolio_mean_rmse": 0.009107302358330988,
      "portfolio_var_relerr": 0.05653590722184693
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.5494776720006485,
      "kl": 0.001461150376115124,
      "kl_consumption": 0.0006793275761031451,
      "kl_portfolio": 0.0007818228000119788,
      "value_rrmse": 0.013692346927689605,
      "mean_consumption_relerr": 0.011413003120541776,
      "portfolio_mean_rmse": 0.00524378173906185,
      "portfolio_var_relerr": 0.05051867819818483
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.5900098550009716,
      "kl": 0.0018286849369151307,
      "kl_consumption": 0.0011225289765636965,
      "kl_portfolio": 0.0007061559603514341,
      "value_rrmse": 0.015962985938233636,
      "mean_consumption_relerr": 0.014663623537224996,
      "portfolio_mean_rmse": 0.008340087445373432,
      "portfolio_var_relerr": 0.04775865687170047
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.6261405280019972,
      "kl": 0.0012644220506805683,
      "kl_consumption": 0.0006522149653130768,
      "kl_portfolio": 0.0006122070853674913,
      "value_rrmse": 0.011062638001492788,
      "mean_consumption_relerr": 0.011170634509028965,
      "portfolio_mean_rmse": 0.009974702988463804,
      "portfolio_var_relerr": 0.04450968552393155
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.6633261560018582,
      "kl": 0.0009242861525224797,
      "kl_consumption": 0.0003810629406027369,
      "kl_portfolio": 0.0005432232119197427,
      "value_rrmse": 0.011221720889628629,
      "mean_consumption_relerr": 0.008529890579894865,
      "portfolio_mean_rmse": 0.010547469695707183,
      "portfolio_var_relerr": 0.04166567273977021
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.7022207920017536,
      "kl": 0.0011968247430173874,
      "kl_consumption": 0.0007530933955621402,
      "kl_portfolio": 0.0004437313474552472,
      "value_rrmse": 0.011953468256738315,
      "mean_consumption_relerr": 0.011945544637685499,
      "portfolio_mean_rmse": 0.009609269076655548,
      "portfolio_var_relerr": 0.03809917448485273
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.7387974910016055,
      "kl": 0.001535417711770521,
      "kl_consumption": 0.0011660878427784843,
      "kl_portfolio": 0.00036932986899203697,
      "value_rrmse": 0.011532146748473634,
      "mean_consumption_relerr": 0.014895781476137003,
      "portfolio_mean_rmse": 0.007927191448500577,
      "portfolio_var_relerr": 0.03527930025650813
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.7903287690023717,
      "kl": 0.0006223342447568201,
      "kl_consumption": 0.00026853156023101736,
      "kl_portfolio": 0.0003538026845258028,
      "value_rrmse": 0.00961634398074123,
      "mean_consumption_relerr": 0.007157833191964565,
      "portfolio_mean_rmse": 0.013771449623904378,
      "portfolio_var_relerr": 0.03189429878595594
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.8312882030004403,
      "kl": 0.0006042681737765498,
      "kl_consumption": 0.000323755611668263,
      "kl_portfolio": 0.00028051256210828685,
      "value_rrmse": 0.009056199572748254,
      "mean_consumption_relerr": 0.007859927414896281,
      "portfolio_mean_rmse": 0.009886451120125553,
      "portfolio_var_relerr": 0.030219432525563108
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.870623233000515,
      "kl": 0.0007361576654289093,
      "kl_consumption": 0.00047033585500679985,
      "kl_portfolio": 0.0002658218104221095,
      "value_rrmse": 0.008803881799158484,
      "mean_consumption_relerr": 0.009450434975919329,
      "portfolio_mean_rmse": 0.013745256153632394,
      "portfolio_var_relerr": 0.02763733165303442
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 1.934847496002476,
      "kl": 0.00044729519246260955,
      "kl_consumption": 0.000244629476518232,
      "kl_portfolio": 0.0002026657159443776,
      "value_rrmse": 0.007898157846451169,
      "mean_consumption_relerr": 0.006773456999837792,
      "portfolio_mean_rmse": 0.010034927753229159,
      "portfolio_var_relerr": 0.025259775596134442
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.0082581550013856,
      "kl": 0.0005357501005734166,
      "kl_consumption": 0.0003643051338295751,
      "kl_portfolio": 0.00017144496674384143,
      "value_rrmse": 0.0060694920929141236,
      "mean_consumption_relerr": 0.00829429347797315,
      "portfolio_mean_rmse": 0.00902579123342738,
      "portfolio_var_relerr": 0.02347270334870906
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.0820101749995956,
      "kl": 0.0005040127558826302,
      "kl_consumption": 0.0003786582996537708,
      "kl_portfolio": 0.00012535445622885937,
      "value_rrmse": 0.005218754462829164,
      "mean_consumption_relerr": 0.008461671484066293,
      "portfolio_mean_rmse": 0.008058461851016776,
      "portfolio_var_relerr": 0.020015693008816695
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1435456550025265,
      "kl": 0.0006546171673106938,
      "kl_consumption": 0.0005435470579728114,
      "kl_portfolio": 0.00011107010933788222,
      "value_rrmse": 0.005541499112453906,
      "mean_consumption_relerr": 0.010137741755542076,
      "portfolio_mean_rmse": 0.007431826979206838,
      "portfolio_var_relerr": 0.019149090397070925
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.215401800000109,
      "kl": 0.0006972384423858673,
      "kl_consumption": 0.0006023898217897818,
      "kl_portfolio": 9.484862059608548e-05,
      "value_rrmse": 0.005241318179402133,
      "mean_consumption_relerr": 0.010686056721954006,
      "portfolio_mean_rmse": 0.006719760916907201,
      "portfolio_var_relerr": 0.01749083800741431
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.28168026899948,
      "kl": 0.0010470736941364845,
      "kl_consumption": 0.0009279699438489967,
      "kl_portfolio": 0.00011910375028748774,
      "value_rrmse": 0.006852923694138061,
      "mean_consumption_relerr": 0.013234279765004318,
      "portfolio_mean_rmse": 0.008616540561112539,
      "portfolio_var_relerr": 0.019052822571803716
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.3382511230011005,
      "kl": 0.0002647249314912076,
      "kl_consumption": 0.0001910969589596076,
      "kl_portfolio": 7.36279725316e-05,
      "value_rrmse": 0.0037463691674070984,
      "mean_consumption_relerr": 0.006025195959073519,
      "portfolio_mean_rmse": 0.007000015113174331,
      "portfolio_var_relerr": 0.015150283617731873
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.387253504999535,
      "kl": 0.0004513835934886565,
      "kl_consumption": 0.0003926880185866496,
      "kl_portfolio": 5.8695574902006886e-05,
      "value_rrmse": 0.005871867953572055,
      "mean_consumption_relerr": 0.00862139131555143,
      "portfolio_mean_rmse": 0.0077429240328351365,
      "portfolio_var_relerr": 0.012628371225277846
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.4394817850006802,
      "kl": 0.0007841830784284854,
      "kl_consumption": 0.0006764255069953213,
      "kl_portfolio": 0.00010775757143316411,
      "value_rrmse": 0.006969320735109719,
      "mean_consumption_relerr": 0.011298907564761342,
      "portfolio_mean_rmse": 0.00690333240973936,
      "portfolio_var_relerr": 0.01769577940930958
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.487406316002307,
      "kl": 0.0004576611077558261,
      "kl_consumption": 0.0003626088040154998,
      "kl_portfolio": 9.505230374032639e-05,
      "value_rrmse": 0.005995477434653824,
      "mean_consumption_relerr": 0.008285619509321168,
      "portfolio_mean_rmse": 0.009749456882724144,
      "portfolio_var_relerr": 0.014507022380964785
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.5351678940023703,
      "kl": 0.000342201315286346,
      "kl_consumption": 0.00023716631607577032,
      "kl_portfolio": 0.00010503499921057566,
      "value_rrmse": 0.0045243762434923835,
      "mean_consumption_relerr": 0.006722233026069445,
      "portfolio_mean_rmse": 0.012061411452743875,
      "portfolio_var_relerr": 0.013380426452247253
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5792751840017445,
      "kl": 0.0009615268357985247,
      "kl_consumption": 0.0009014181299380865,
      "kl_portfolio": 6.010870586043817e-05,
      "value_rrmse": 0.00741415735080721,
      "mean_consumption_relerr": 0.01307117087074007,
      "portfolio_mean_rmse": 0.006701307886137665,
      "portfolio_var_relerr": 0.013694805709727247
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.6211168360023294,
      "kl": 0.00048375764457820675,
      "kl_consumption": 0.0004450703057949085,
      "kl_portfolio": 3.868733878329829e-05,
      "value_rrmse": 0.004256365948488688,
      "mean_consumption_relerr": 0.009169971751933528,
      "portfolio_mean_rmse": 0.005147479244630826,
      "portfolio_var_relerr": 0.011220888358514534
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.659516147999966,
      "kl": 0.0008025195378760843,
      "kl_consumption": 0.0007522152154060679,
      "kl_portfolio": 5.03043224700165e-05,
      "value_rrmse": 0.004433254651892021,
      "mean_consumption_relerr": 0.011926019807418415,
      "portfolio_mean_rmse": 0.006866827545955361,
      "portfolio_var_relerr": 0.010740381390916562
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.697999236002943,
      "kl": 0.0008434489047163351,
      "kl_consumption": 0.0007988151676555479,
      "kl_portfolio": 4.4633737060787184e-05,
      "value_rrmse": 0.005650174848297359,
      "mean_consumption_relerr": 0.012282069248016633,
      "portfolio_mean_rmse": 0.005675392025038946,
      "portfolio_var_relerr": 0.010677077276537848
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.738543687002675,
      "kl": 0.00021758630971433678,
      "kl_consumption": 0.00016964540614673385,
      "kl_portfolio": 4.794090356760292e-05,
      "value_rrmse": 0.006378404127999235,
      "mean_consumption_relerr": 0.005670388671158524,
      "portfolio_mean_rmse": 0.006878217940498956,
      "portfolio_var_relerr": 0.01173834568306606
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.775643413002399,
      "kl": 0.0006656931496597633,
      "kl_consumption": 0.0005745853962458869,
      "kl_portfolio": 9.110775341387646e-05,
      "value_rrmse": 0.0034963568475903906,
      "mean_consumption_relerr": 0.010426471374535904,
      "portfolio_mean_rmse": 0.008803320800409355,
      "portfolio_var_relerr": 0.015263050812423814
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.813214115001756,
      "kl": 0.0007086499956726165,
      "kl_consumption": 0.0006251988958233083,
      "kl_portfolio": 8.345109984930821e-05,
      "value_rrmse": 0.0040647415060369885,
      "mean_consumption_relerr": 0.010849744539738167,
      "portfolio_mean_rmse": 0.011809459065265456,
      "portfolio_var_relerr": 0.011236788567604017
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.8558253470000636,
      "kl": 0.00022726166766825332,
      "kl_consumption": 0.00016315346241700386,
      "kl_portfolio": 6.410820525124946e-05,
      "value_rrmse": 0.002922891906871136,
      "mean_consumption_relerr": 0.005550866965281873,
      "portfolio_mean_rmse": 0.013162286803855762,
      "portfolio_var_relerr": 0.005887761957957698
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8985676800002693,
      "kl": 0.0005553489780851183,
      "kl_consumption": 0.0004822328409872422,
      "kl_portfolio": 7.311613709787608e-05,
      "value_rrmse": 0.004917665682660325,
      "mean_consumption_relerr": 0.009539162514379482,
      "portfolio_mean_rmse": 0.013622414816526974,
      "portfolio_var_relerr": 0.008597275092710058
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.9393209720001323,
      "kl": 0.0003065102191806137,
      "kl_consumption": 0.0002397402572901267,
      "kl_portfolio": 6.676996189048703e-05,
      "value_rrmse": 0.004949901422788379,
      "mean_consumption_relerr": 0.006759658940400733,
      "portfolio_mean_rmse": 0.009544969898388395,
      "portfolio_var_relerr": 0.007625454170559071
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9804742310006986,
      "kl": 0.0005842026280352583,
      "kl_consumption": 0.0005314553348667964,
      "kl_portfolio": 5.274729316846186e-05,
      "value_rrmse": 0.0038529191634254947,
      "mean_consumption_relerr": 0.0100309973660801,
      "portfolio_mean_rmse": 0.005139280396344069,
      "portfolio_var_relerr": 0.012911868748521774
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 3.0321192600022187,
      "kl": 0.00021870942528221378,
      "kl_consumption": 0.00016999362585615698,
      "kl_portfolio": 4.871579942605676e-05,
      "value_rrmse": 0.004257685439306206,
      "mean_consumption_relerr": 0.005684709597396063,
      "portfolio_mean_rmse": 0.0047865943732128815,
      "portfolio_var_relerr": 0.011179794834530528
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.070670291002898,
      "kl": 0.000508703449047539,
      "kl_consumption": 0.0004953579832289922,
      "kl_portfolio": 1.3345465818546693e-05,
      "value_rrmse": 0.0029032091415805857,
      "mean_consumption_relerr": 0.009668811839010723,
      "portfolio_mean_rmse": 0.003824987989493432,
      "portfolio_var_relerr": 0.006043674736012559
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.1086772410017147,
      "kl": 0.0001795248573447463,
      "kl_consumption": 0.0001581506590810402,
      "kl_portfolio": 2.137419826370608e-05,
      "value_rrmse": 0.004625960673224942,
      "mean_consumption_relerr": 0.005485713697136808,
      "portfolio_mean_rmse": 0.0017641261537786124,
      "portfolio_var_relerr": 0.008674663002694727
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.1499085960022057,
      "kl": 0.00022965455120757997,
      "kl_consumption": 0.00021334419398921767,
      "kl_portfolio": 1.631035721836228e-05,
      "value_rrmse": 0.0031932772833893884,
      "mean_consumption_relerr": 0.006270871498838486,
      "portfolio_mean_rmse": 0.0032190533918412295,
      "portfolio_var_relerr": 0.006919787233669249
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1893412999997963,
      "kl": 0.0001597064422010976,
      "kl_consumption": 0.00011127776148576615,
      "kl_portfolio": 4.842868071533144e-05,
      "value_rrmse": 0.004580150348483278,
      "mean_consumption_relerr": 0.004596111555420809,
      "portfolio_mean_rmse": 0.0003918376425906944,
      "portfolio_var_relerr": 0.014228658530776392
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.2306816689997504,
      "kl": 0.0005534214054063502,
      "kl_consumption": 0.0005160356937736202,
      "kl_portfolio": 3.738571163272998e-05,
      "value_rrmse": 0.003468817587414663,
      "mean_consumption_relerr": 0.009880344819056886,
      "portfolio_mean_rmse": 0.0023271108071228645,
      "portfolio_var_relerr": 0.011561586352843831
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.2700195260003966,
      "kl": 0.0003053019666087251,
      "kl_consumption": 0.0002919180470114363,
      "kl_portfolio": 1.3383919597288782e-05,
      "value_rrmse": 0.00223480718968946,
      "mean_consumption_relerr": 0.007428415348044418,
      "portfolio_mean_rmse": 0.0031370405241548057,
      "portfolio_var_relerr": 0.005842769879441324
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.310698938999849,
      "kl": 0.0009881048614205832,
      "kl_consumption": 0.0009624681328680964,
      "kl_portfolio": 2.5636728552486714e-05,
      "value_rrmse": 0.00345794744219464,
      "mean_consumption_relerr": 0.013482468253792812,
      "portfolio_mean_rmse": 0.0023264604838931792,
      "portfolio_var_relerr": 0.00976148733013124
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.3543517329999304,
      "kl": 0.00032499679115195827,
      "kl_consumption": 0.0002777646093942978,
      "kl_portfolio": 4.723218175766054e-05,
      "value_rrmse": 0.0067727069565881835,
      "mean_consumption_relerr": 0.0071360703061956335,
      "portfolio_mean_rmse": 0.0072759097388307254,
      "portfolio_var_relerr": 0.009241693053633105
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.395194328000798,
      "kl": 0.00019479295062892852,
      "kl_consumption": 0.00014579530545301414,
      "kl_portfolio": 4.899764517591436e-05,
      "value_rrmse": 0.002988341891112297,
      "mean_consumption_relerr": 0.0052523747788498715,
      "portfolio_mean_rmse": 0.004209163127571414,
      "portfolio_var_relerr": 0.011631131901782095
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.436514007000369,
      "kl": 0.00040702844489012044,
      "kl_consumption": 0.0003541661007796503,
      "kl_portfolio": 5.2862344110470095e-05,
      "value_rrmse": 0.005695798685432988,
      "mean_consumption_relerr": 0.008176188093005453,
      "portfolio_mean_rmse": 0.00656530101054628,
      "portfolio_var_relerr": 0.010217502246768257
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4786004630004754,
      "kl": 0.0006629380777598611,
      "kl_consumption": 0.0005973088193695225,
      "kl_portfolio": 6.562925839033877e-05,
      "value_rrmse": 0.004007600370849183,
      "mean_consumption_relerr": 0.010608022288909412,
      "portfolio_mean_rmse": 0.007052747518622707,
      "portfolio_var_relerr": 0.009994391827272554
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.519857219002006,
      "kl": 0.0006055584610322464,
      "kl_consumption": 0.0005700470512079623,
      "kl_portfolio": 3.551140982428414e-05,
      "value_rrmse": 0.0037964439726879493,
      "mean_consumption_relerr": 0.010356796351087633,
      "portfolio_mean_rmse": 0.0014840986993117276,
      "portfolio_var_relerr": 0.011916640851363784
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.58375257300213,
      "kl": 0.0003394919571418155,
      "kl_consumption": 0.0002857361408997347,
      "kl_portfolio": 5.3755816242080744e-05,
      "value_rrmse": 0.004018887678146175,
      "mean_consumption_relerr": 0.007344131126851788,
      "portfolio_mean_rmse": 0.0059509904707363386,
      "portfolio_var_relerr": 0.011869950125275074
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.6354612070026633,
      "kl": 0.0004356124094193675,
      "kl_consumption": 0.00037963671292593615,
      "kl_portfolio": 5.597569649343132e-05,
      "value_rrmse": 0.0037895468022795835,
      "mean_consumption_relerr": 0.008487148538190211,
      "portfolio_mean_rmse": 0.004594175282603257,
      "portfolio_var_relerr": 0.013580318875435581
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.6768653580002137,
      "kl": 0.0003720344206225412,
      "kl_consumption": 0.00031671571576690855,
      "kl_portfolio": 5.531870485563263e-05,
      "value_rrmse": 0.004630218058312542,
      "mean_consumption_relerr": 0.007772013276725203,
      "portfolio_mean_rmse": 0.003832637121536134,
      "portfolio_var_relerr": 0.014438756836699216
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.7152721480015316,
      "kl": 0.0003726809199671385,
      "kl_consumption": 0.0003454148813418343,
      "kl_portfolio": 2.726603862530421e-05,
      "value_rrmse": 0.002306495150489783,
      "mean_consumption_relerr": 0.008084598824479814,
      "portfolio_mean_rmse": 0.004577844079828765,
      "portfolio_var_relerr": 0.009133387823176034
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.7528473470010795,
      "kl": 0.0002776019134192828,
      "kl_consumption": 0.000203514762812051,
      "kl_portfolio": 7.408715060723176e-05,
      "value_rrmse": 0.002183326863749834,
      "mean_consumption_relerr": 0.006207091377108153,
      "portfolio_mean_rmse": 0.004309737532325662,
      "portfolio_var_relerr": 0.015338613498990083
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7922961080003006,
      "kl": 0.00044515866136415655,
      "kl_consumption": 0.0003940917379307294,
      "kl_portfolio": 5.106692343342714e-05,
      "value_rrmse": 0.005206300955379193,
      "mean_consumption_relerr": 0.008629229421179994,
      "portfolio_mean_rmse": 0.005607684029273591,
      "portfolio_var_relerr": 0.013049081046593289
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.8322322460007854,
      "kl": 0.000252036760842827,
      "kl_consumption": 0.00014733317499211884,
      "kl_portfolio": 0.00010470358585070815,
      "value_rrmse": 0.004192971863691218,
      "mean_consumption_relerr": 0.005290970196952725,
      "portfolio_mean_rmse": 0.010014059049713241,
      "portfolio_var_relerr": 0.013404746798487858
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.8759593370014045,
      "kl": 0.00030237883080827386,
      "kl_consumption": 0.0002513851752806304,
      "kl_portfolio": 5.099365552764344e-05,
      "value_rrmse": 0.002626712953734766,
      "mean_consumption_relerr": 0.006916344661027905,
      "portfolio_mean_rmse": 0.006785270141908048,
      "portfolio_var_relerr": 0.01223271471162819
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.9165182370015827,
      "kl": 0.0002862490238305741,
      "kl_consumption": 0.0002372267505999195,
      "kl_portfolio": 4.90222732306546e-05,
      "value_rrmse": 0.004408858087259567,
      "mean_consumption_relerr": 0.006712336432505928,
      "portfolio_mean_rmse": 0.009030540629950227,
      "portfolio_var_relerr": 0.009087000448928647
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.9552558089999366,
      "kl": 0.0008195258331377624,
      "kl_consumption": 0.0007594127191665029,
      "kl_portfolio": 6.0113113971259525e-05,
      "value_rrmse": 0.004957990881626887,
      "mean_consumption_relerr": 0.012007615902535702,
      "portfolio_mean_rmse": 0.0015322656296865272,
      "portfolio_var_relerr": 0.015535124893482308
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.998239339001884,
      "kl": 0.0004252546088498768,
      "kl_consumption": 0.0003362039828548154,
      "kl_portfolio": 8.905062599506138e-05,
      "value_rrmse": 0.0025616900514604237,
      "mean_consumption_relerr": 0.007997294426203528,
      "portfolio_mean_rmse": 0.006841996902283234,
      "portfolio_var_relerr": 0.017492057515410317
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 4.042293557002267,
      "kl": 0.0002894440227715318,
      "kl_consumption": 0.00020380216388669127,
      "kl_portfolio": 8.564185888484048e-05,
      "value_rrmse": 0.0040333642661493615,
      "mean_consumption_relerr": 0.006224376876536303,
      "portfolio_mean_rmse": 0.012413755713696632,
      "portfolio_var_relerr": 0.009246265243621222
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.082019657002093,
      "kl": 0.0004927984546909235,
      "kl_consumption": 0.0004413121006358171,
      "kl_portfolio": 5.1486354055106395e-05,
      "value_rrmse": 0.004798960574392562,
      "mean_consumption_relerr": 0.009138413974242272,
      "portfolio_mean_rmse": 0.008221524235720581,
      "portfolio_var_relerr": 0.011220733783919808
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.119742031001806,
      "kl": 0.000392480830847741,
      "kl_consumption": 0.00028035376919696974,
      "kl_portfolio": 0.00011212706165077122,
      "value_rrmse": 0.003625390756760591,
      "mean_consumption_relerr": 0.007254548952954411,
      "portfolio_mean_rmse": 0.013165941399082288,
      "portfolio_var_relerr": 0.014004827741727026
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.159078111999406,
      "kl": 0.00023007858239267056,
      "kl_consumption": 0.000191622008457397,
      "kl_portfolio": 3.845657393527359e-05,
      "value_rrmse": 0.0020764944203611703,
      "mean_consumption_relerr": 0.006022140999546608,
      "portfolio_mean_rmse": 0.005660627170661787,
      "portfolio_var_relerr": 0.009751898172596456
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.19867977100148,
      "kl": 0.00040682366825106647,
      "kl_consumption": 0.00035388670436192787,
      "kl_portfolio": 5.29369638891386e-05,
      "value_rrmse": 0.0022865320331123297,
      "mean_consumption_relerr": 0.008109321518913802,
      "portfolio_mean_rmse": 0.008583656622228299,
      "portfolio_var_relerr": 0.011144683690292515
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.240712971000903,
      "kl": 0.0007493537272765018,
      "kl_consumption": 0.0007144535507829181,
      "kl_portfolio": 3.4900176493583747e-05,
      "value_rrmse": 0.004605915558449283,
      "mean_consumption_relerr": 0.011623533268398363,
      "portfolio_mean_rmse": 0.004290447523074497,
      "portfolio_var_relerr": 0.010884804520160399
    }
  ]
}

==> numerics/fixed/seed_20261134_h_0.01.json <==
{
  "seed": 20261134,
  "free_shape": false,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0624155251790335,
    -0.01026776320370647,
    -0.0021403347266989925,
    -0.002324566225427806,
    -1.0185726010346856,
    0.23763928294469122,
    0.017535759743208413,
    0.001028168657619404,
    -1.106496508087793,
    0.2194160915768464,
    0.015131750880844027,
    0.0001522320732677267
  ],
  "w": [
    0.29037648019935774,
    -0.34766016848922693,
    -0.04618335825095037,
    -0.006221477861176636,
    1.5041150983603246,
    0.24009107739229327,
    0.5524422402865236,
    0.3676012007339877,
    0.042885348616256015,
    0.0005088578423738598,
    -0.5671077284009963,
    0.3702480331122064,
    0.04769758097828985,
    0.006033039415919671
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04049049600143917,
      "kl": 0.5498675523311062,
      "kl_consumption": 0.11490200792843402,
      "kl_portfolio": 0.4349655444026721,
      "value_rrmse": 0.45844752978622993,
      "mean_consumption_relerr": 0.12855785342633635,
      "portfolio_mean_rmse": 0.6262797648385345,
      "portfolio_var_relerr": 0.46897243444453257
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08579145600015181,
      "kl": 0.6881607944582492,
      "kl_consumption": 0.22859425468625638,
      "kl_portfolio": 0.45956653977199274,
      "value_rrmse": 0.3597032667320224,
      "mean_consumption_relerr": 0.17761417190044895,
      "portfolio_mean_rmse": 0.6261988212786953,
      "portfolio_var_relerr": 0.43321481146506186
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12761182300164364,
      "kl": 0.7033777208456697,
      "kl_consumption": 0.3038734240594863,
      "kl_portfolio": 0.39950429678618343,
      "value_rrmse": 0.3008573550093077,
      "mean_consumption_relerr": 0.20100649119556632,
      "portfolio_mean_rmse": 0.5867814152844129,
      "portfolio_var_relerr": 0.4043748358852302
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16824758100119652,
      "kl": 0.6296438239896949,
      "kl_consumption": 0.31481916313687486,
      "kl_portfolio": 0.31482466085282,
      "value_rrmse": 0.25419678092061115,
      "mean_consumption_relerr": 0.19886090404957765,
      "portfolio_mean_rmse": 0.5158623163028943,
      "portfolio_var_relerr": 0.38135763037300796
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.21087047200126108,
      "kl": 0.5219498269850832,
      "kl_consumption": 0.2894400732567278,
      "kl_portfolio": 0.2325097537283555,
      "value_rrmse": 0.21472196316695455,
      "mean_consumption_relerr": 0.18386131035481057,
      "portfolio_mean_rmse": 0.4415684425924381,
      "portfolio_var_relerr": 0.35719144127637165
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.24730557200018666,
      "kl": 0.4332158317015471,
      "kl_consumption": 0.26442970947600164,
      "kl_portfolio": 0.1687861222255455,
      "value_rrmse": 0.18446448889875386,
      "mean_consumption_relerr": 0.16969183582786707,
      "portfolio_mean_rmse": 0.37981696004990373,
      "portfolio_var_relerr": 0.3321514956201505
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2870431949995691,
      "kl": 0.36192292905908946,
      "kl_consumption": 0.23766167425990084,
      "kl_portfolio": 0.12426125479918863,
      "value_rrmse": 0.15956596067555412,
      "mean_consumption_relerr": 0.158779861336679,
      "portfolio_mean_rmse": 0.3291302055204598,
      "portfolio_var_relerr": 0.3094331613350169
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3290859030021238,
      "kl": 0.3100303357399632,
      "kl_consumption": 0.21061009755907342,
      "kl_portfolio": 0.0994202381808897,
      "value_rrmse": 0.14199898956096885,
      "mean_consumption_relerr": 0.14955832257366858,
      "portfolio_mean_rmse": 0.2905209047081633,
      "portfolio_var_relerr": 0.2954182599857
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3765180139998847,
      "kl": 0.2673110710041321,
      "kl_consumption": 0.18538560304445278,
      "kl_portfolio": 0.08192546795967934,
      "value_rrmse": 0.12680114208513316,
      "mean_consumption_relerr": 0.14170699899336137,
      "portfolio_mean_rmse": 0.2643599988403303,
      "portfolio_var_relerr": 0.27995134915593184
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.443234995000239,
      "kl": 0.23547790565225918,
      "kl_consumption": 0.16456883217295165,
      "kl_portfolio": 0.07090907347930751,
      "value_rrmse": 0.11670596014696197,
      "mean_consumption_relerr": 0.13509279283370898,
      "portfolio_mean_rmse": 0.2407636883083926,
      "portfolio_var_relerr": 0.26976134299936194
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.515355167000962,
      "kl": 0.19497358776746293,
      "kl_consumption": 0.13313374689581256,
      "kl_portfolio": 0.0618398408716504,
      "value_rrmse": 0.1088623421088823,
      "mean_consumption_relerr": 0.12476680496691267,
      "portfolio_mean_rmse": 0.22158533015482637,
      "portfolio_var_relerr": 0.25920431624116524
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5656088420000742,
      "kl": 0.16030101788507847,
      "kl_consumption": 0.10710473318262248,
      "kl_portfolio": 0.053196284702456,
      "value_rrmse": 0.10058636320038954,
      "mean_consumption_relerr": 0.11419815638396098,
      "portfolio_mean_rmse": 0.2014192479732626,
      "portfolio_var_relerr": 0.24856695189492525
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.609404959002859,
      "kl": 0.13195346721573997,
      "kl_consumption": 0.08496356651246358,
      "kl_portfolio": 0.0469899007032764,
      "value_rrmse": 0.09439807462397941,
      "mean_consumption_relerr": 0.10411741902003831,
      "portfolio_mean_rmse": 0.18516553019797127,
      "portfolio_var_relerr": 0.23784157605008563
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.6849268290025066,
      "kl": 0.11078598216314473,
      "kl_consumption": 0.06907553227108675,
      "kl_portfolio": 0.04171044989205796,
      "value_rrmse": 0.08882872231128132,
      "mean_consumption_relerr": 0.09546219809409727,
      "portfolio_mean_rmse": 0.16640522819969647,
      "portfolio_var_relerr": 0.23132963299534573
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.7295965630000865,
      "kl": 0.08985508471648938,
      "kl_consumption": 0.052230465419795834,
      "kl_portfolio": 0.037624619296693564,
      "value_rrmse": 0.08313108921237146,
      "mean_consumption_relerr": 0.08493387805512549,
      "portfolio_mean_rmse": 0.14847407410057342,
      "portfolio_var_relerr": 0.2252645509065657
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.7684232700012217,
      "kl": 0.07448568358652438,
      "kl_consumption": 0.040556646944996624,
      "kl_portfolio": 0.03392903664152777,
      "value_rrmse": 0.07871263553977641,
      "mean_consumption_relerr": 0.07627447218207258,
      "portfolio_mean_rmse": 0.13473952978092343,
      "portfolio_var_relerr": 0.2186841840278627
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.8075133000020287,
      "kl": 0.0574141717463488,
      "kl_consumption": 0.028301043655279218,
      "kl_portfolio": 0.02911312809106959,
      "value_rrmse": 0.07376386233794606,
      "mean_consumption_relerr": 0.06502223637477642,
      "portfolio_mean_rmse": 0.12036942402814717,
      "portfolio_var_relerr": 0.2076928162177752
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.8491204340025433,
      "kl": 0.04446147635559278,
      "kl_consumption": 0.01898467203899089,
      "kl_portfolio": 0.02547680431660189,
      "value_rrmse": 0.06873669021499844,
      "mean_consumption_relerr": 0.054479364018090295,
      "portfolio_mean_rmse": 0.10375393111663303,
      "portfolio_var_relerr": 0.2002179003483762
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.8884892140013108,
      "kl": 0.034061056111975074,
      "kl_consumption": 0.011077108540597388,
      "kl_portfolio": 0.022983947571377686,
      "value_rrmse": 0.06490943701476691,
      "mean_consumption_relerr": 0.04264820451881892,
      "portfolio_mean_rmse": 0.09095224347854246,
      "portfolio_var_relerr": 0.19393312542280383
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.9289744260022417,
      "kl": 0.02598465910655436,
      "kl_consumption": 0.0052626058078824485,
      "kl_portfolio": 0.020722053298671914,
      "value_rrmse": 0.06165733751286129,
      "mean_consumption_relerr": 0.030123758810167503,
      "portfolio_mean_rmse": 0.08164914899265681,
      "portfolio_var_relerr": 0.18793760395760584
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.9672622720026993,
      "kl": 0.0196125632505854,
      "kl_consumption": 0.0021109276142853178,
      "kl_portfolio": 0.017501635636300084,
      "value_rrmse": 0.057978817253609406,
      "mean_consumption_relerr": 0.019463082060892523,
      "portfolio_mean_rmse": 0.07317707009115752,
      "portfolio_var_relerr": 0.17727380680807545
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 1.00441762400078,
      "kl": 0.0156512562747813,
      "kl_consumption": 0.0005479442079686343,
      "kl_portfolio": 0.015103312066812662,
      "value_rrmse": 0.05249587481686388,
      "mean_consumption_relerr": 0.010019298935327025,
      "portfolio_mean_rmse": 0.06412425142102401,
      "portfolio_var_relerr": 0.16902229815657396
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 1.0443995599998743,
      "kl": 0.013156509353969921,
      "kl_consumption": 0.0002229983535369114,
      "kl_portfolio": 0.012933511000433011,
      "value_rrmse": 0.051792523745061395,
      "mean_consumption_relerr": 0.006438247834630887,
      "portfolio_mean_rmse": 0.05686340898530923,
      "portfolio_var_relerr": 0.1603600253411648
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0815109480026877,
      "kl": 0.011861995644283052,
      "kl_consumption": 0.0004772145699464044,
      "kl_portfolio": 0.011384781074336646,
      "value_rrmse": 0.04683609396161516,
      "mean_consumption_relerr": 0.009604837365897671,
      "portfolio_mean_rmse": 0.04711159000825058,
      "portfolio_var_relerr": 0.1543873576370678
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.1296131330018397,
      "kl": 0.010801587623680846,
      "kl_consumption": 0.0008135056549017077,
      "kl_portfolio": 0.00998808196877914,
      "value_rrmse": 0.04352474068213536,
      "mean_consumption_relerr": 0.012676943365843865,
      "portfolio_mean_rmse": 0.04364704007234979,
      "portfolio_var_relerr": 0.1463168027969062
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.1687732940008573,
      "kl": 0.010235984079276282,
      "kl_consumption": 0.0014220861755082454,
      "kl_portfolio": 0.008813897903768035,
      "value_rrmse": 0.042591660561199014,
      "mean_consumption_relerr": 0.016790339869939244,
      "portfolio_mean_rmse": 0.03847246698638776,
      "portfolio_var_relerr": 0.13968851771421237
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.2061114009993616,
      "kl": 0.009291795757438489,
      "kl_consumption": 0.0018854112695619381,
      "kl_portfolio": 0.007406384487876553,
      "value_rrmse": 0.037826010402713627,
      "mean_consumption_relerr": 0.01952108707416187,
      "portfolio_mean_rmse": 0.030986006257651137,
      "portfolio_var_relerr": 0.13130409150691594
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.2438279400012107,
      "kl": 0.008284235677536516,
      "kl_consumption": 0.002044101792679039,
      "kl_portfolio": 0.006240133884857475,
      "value_rrmse": 0.03449831162039931,
      "mean_consumption_relerr": 0.020271856300945214,
      "portfolio_mean_rmse": 0.02446086765928602,
      "portfolio_var_relerr": 0.12304574277707896
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.279927042000054,
      "kl": 0.008221642646934337,
      "kl_consumption": 0.002815043341287408,
      "kl_portfolio": 0.00540659930564693,
      "value_rrmse": 0.034792732219204536,
      "mean_consumption_relerr": 0.023701599623801944,
      "portfolio_mean_rmse": 0.023285361178898442,
      "portfolio_var_relerr": 0.1158141862918254
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.318077137999353,
      "kl": 0.0072162461541368395,
      "kl_consumption": 0.002656883639185273,
      "kl_portfolio": 0.004559362514951567,
      "value_rrmse": 0.031554569214107285,
      "mean_consumption_relerr": 0.023104708750098457,
      "portfolio_mean_rmse": 0.018362065721748484,
      "portfolio_var_relerr": 0.10837546541566702
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.3602004810018116,
      "kl": 0.006064320043996566,
      "kl_consumption": 0.002191359485133485,
      "kl_portfolio": 0.00387296055886308,
      "value_rrmse": 0.028482130808844704,
      "mean_consumption_relerr": 0.02110208545851568,
      "portfolio_mean_rmse": 0.012074420943371767,
      "portfolio_var_relerr": 0.10221781423445975
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3984744410008716,
      "kl": 0.005728380163866026,
      "kl_consumption": 0.0024322334586672485,
      "kl_portfolio": 0.0032961467051987776,
      "value_rrmse": 0.027845590268609187,
      "mean_consumption_relerr": 0.022149688079510527,
      "portfolio_mean_rmse": 0.011113220171699691,
      "portfolio_var_relerr": 0.0954599436222727
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.444954211001459,
      "kl": 0.00465712892100986,
      "kl_consumption": 0.0018139107186214832,
      "kl_portfolio": 0.0028432182023883767,
      "value_rrmse": 0.025897921987766203,
      "mean_consumption_relerr": 0.019091712449011755,
      "portfolio_mean_rmse": 0.004788703469441824,
      "portfolio_var_relerr": 0.0901743869932878
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4821065120013373,
      "kl": 0.003950899010572453,
      "kl_consumption": 0.001524366688839932,
      "kl_portfolio": 0.0024265323217325216,
      "value_rrmse": 0.024505065062680697,
      "mean_consumption_relerr": 0.017411154173215607,
      "portfolio_mean_rmse": 0.0031790429195813564,
      "portfolio_var_relerr": 0.08410864291518841
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.5176297170000907,
      "kl": 0.0031432273198436105,
      "kl_consumption": 0.0010705258570157985,
      "kl_portfolio": 0.0020727014628278122,
      "value_rrmse": 0.022352266592808867,
      "mean_consumption_relerr": 0.0145389332262737,
      "portfolio_mean_rmse": 0.007982596658051061,
      "portfolio_var_relerr": 0.07768486029549951
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.557768066002609,
      "kl": 0.0025587401988946723,
      "kl_consumption": 0.0008348279973277592,
      "kl_portfolio": 0.0017239122015669129,
      "value_rrmse": 0.021592352595299076,
      "mean_consumption_relerr": 0.01274249904975936,
      "portfolio_mean_rmse": 0.0064513837483090265,
      "portfolio_var_relerr": 0.07206447048790895
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.6043257620003715,
      "kl": 0.0020737578641316138,
      "kl_consumption": 0.0006362320252069106,
      "kl_portfolio": 0.0014375258389247036,
      "value_rrmse": 0.017038957124293486,
      "mean_consumption_relerr": 0.011112974649484684,
      "portfolio_mean_rmse": 0.004046713422443073,
      "portfolio_var_relerr": 0.066853640555875
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.6526050850006868,
      "kl": 0.0021485097400270746,
      "kl_consumption": 0.0009071989120314221,
      "kl_portfolio": 0.0012413108279956528,
      "value_rrmse": 0.01563403395677049,
      "mean_consumption_relerr": 0.013227770533679878,
      "portfolio_mean_rmse": 0.0057304113435730115,
      "portfolio_var_relerr": 0.0620445474597167
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6928369910019683,
      "kl": 0.001774223178742625,
      "kl_consumption": 0.0007146387651944124,
      "kl_portfolio": 0.0010595844135482127,
      "value_rrmse": 0.014974893048855761,
      "mean_consumption_relerr": 0.011703652854112024,
      "portfolio_mean_rmse": 0.0046933595189500125,
      "portfolio_var_relerr": 0.05814461917520803
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.7320410220017948,
      "kl": 0.001374172422705802,
      "kl_consumption": 0.0004887982157432268,
      "kl_portfolio": 0.0008853742069625751,
      "value_rrmse": 0.015441237951049566,
      "mean_consumption_relerr": 0.009645096301356935,
      "portfolio_mean_rmse": 0.0041673135698937725,
      "portfolio_var_relerr": 0.053894612618174416
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7771196200010309,
      "kl": 0.0012741569450064759,
      "kl_consumption": 0.0005008672014191534,
      "kl_portfolio": 0.0007732897435873225,
      "value_rrmse": 0.014763115989187335,
      "mean_consumption_relerr": 0.009750781168544798,
      "portfolio_mean_rmse": 0.005055637865380832,
      "portfolio_var_relerr": 0.05037397420011015
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.8174251230011578,
      "kl": 0.0009810477978004955,
      "kl_consumption": 0.0003282289039449514,
      "kl_portfolio": 0.000652818893855544,
      "value_rrmse": 0.010894383004602468,
      "mean_consumption_relerr": 0.007905541151407316,
      "portfolio_mean_rmse": 0.0047940602274379445,
      "portfolio_var_relerr": 0.04684644196131268
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.8641065640003944,
      "kl": 0.0008929161096704838,
      "kl_consumption": 0.0003473999266623179,
      "kl_portfolio": 0.0005455161830081658,
      "value_rrmse": 0.012558285243078506,
      "mean_consumption_relerr": 0.008155307649083506,
      "portfolio_mean_rmse": 0.005447215294889763,
      "portfolio_var_relerr": 0.04288109626776112
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.9016423480024969,
      "kl": 0.001326207683390064,
      "kl_consumption": 0.0009011095976648659,
      "kl_portfolio": 0.0004250980857251981,
      "value_rrmse": 0.010586668432676609,
      "mean_consumption_relerr": 0.01309518241951209,
      "portfolio_mean_rmse": 0.005343017835548638,
      "portfolio_var_relerr": 0.0381159948158776
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.9432197960013582,
      "kl": 0.0006050129568961603,
      "kl_consumption": 0.00023926610623479922,
      "kl_portfolio": 0.0003657468506613611,
      "value_rrmse": 0.007741374626279827,
      "mean_consumption_relerr": 0.00678059332313819,
      "portfolio_mean_rmse": 0.0057167848270821145,
      "portfolio_var_relerr": 0.035367561749998146
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9826877470004547,
      "kl": 0.0006313804579426718,
      "kl_consumption": 0.000322455970030001,
      "kl_portfolio": 0.00030892448791267096,
      "value_rrmse": 0.01114135711591806,
      "mean_consumption_relerr": 0.007829328224402706,
      "portfolio_mean_rmse": 0.004849824744819679,
      "portfolio_var_relerr": 0.03274640299831272
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 2.0208016880023933,
      "kl": 0.0010708581783197965,
      "kl_consumption": 0.0007643682547569197,
      "kl_portfolio": 0.0003064899235628769,
      "value_rrmse": 0.006314058304942495,
      "mean_consumption_relerr": 0.011749486229090252,
      "portfolio_mean_rmse": 0.008400876422127914,
      "portfolio_var_relerr": 0.030617161701962978
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0575252029993862,
      "kl": 0.0007355607585169678,
      "kl_consumption": 0.0005184442459800511,
      "kl_portfolio": 0.0002171165125369168,
      "value_rrmse": 0.009167398765319482,
      "mean_consumption_relerr": 0.009895773026442381,
      "portfolio_mean_rmse": 0.002971531179954416,
      "portfolio_var_relerr": 0.02808850653751121
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.095139189001202,
      "kl": 0.001306903573035565,
      "kl_consumption": 0.0011375905723031246,
      "kl_portfolio": 0.00016931300073244038,
      "value_rrmse": 0.008105505215976746,
      "mean_consumption_relerr": 0.014673341967309942,
      "portfolio_mean_rmse": 0.0008482584401150276,
      "portfolio_var_relerr": 0.024995699847188527
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.13204558200232,
      "kl": 0.0007614685183209947,
      "kl_consumption": 0.0006148269867713574,
      "kl_portfolio": 0.00014664153154963724,
      "value_rrmse": 0.007806755240586285,
      "mean_consumption_relerr": 0.010771986131263454,
      "portfolio_mean_rmse": 0.003198462138719182,
      "portfolio_var_relerr": 0.023218026877513794
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1723550030001206,
      "kl": 0.0006198092079516419,
      "kl_consumption": 0.0004875760265290177,
      "kl_portfolio": 0.0001322331814226242,
      "value_rrmse": 0.0073695568454885466,
      "mean_consumption_relerr": 0.009596777103365296,
      "portfolio_mean_rmse": 0.0023261209022086503,
      "portfolio_var_relerr": 0.022107704499254463
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.208662291002838,
      "kl": 0.00037478289932634917,
      "kl_consumption": 0.00027539355745420603,
      "kl_portfolio": 9.938934187214314e-05,
      "value_rrmse": 0.005307540036725409,
      "mean_consumption_relerr": 0.007250466823993838,
      "portfolio_mean_rmse": 0.005284127980735056,
      "portfolio_var_relerr": 0.018089091102627408
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.242759205000766,
      "kl": 0.0007295528912825171,
      "kl_consumption": 0.00064687889440472,
      "kl_portfolio": 8.267399687779713e-05,
      "value_rrmse": 0.007449646135535529,
      "mean_consumption_relerr": 0.011055991804614425,
      "portfolio_mean_rmse": 0.0016800347027863239,
      "portfolio_var_relerr": 0.017619502418893016
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2836028020028607,
      "kl": 0.00033446021940646426,
      "kl_consumption": 0.000250354149100322,
      "kl_portfolio": 8.410607030614228e-05,
      "value_rrmse": 0.004814485772135863,
      "mean_consumption_relerr": 0.006886117893226179,
      "portfolio_mean_rmse": 0.006307609140232675,
      "portfolio_var_relerr": 0.016724043012860235
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.32793473700076,
      "kl": 0.0002466101987951108,
      "kl_consumption": 0.00015191013749270342,
      "kl_portfolio": 9.470006130240742e-05,
      "value_rrmse": 0.006944487709912381,
      "mean_consumption_relerr": 0.005363873160639353,
      "portfolio_mean_rmse": 0.00810331318497003,
      "portfolio_var_relerr": 0.01518671902195139
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.367415474000154,
      "kl": 0.001228045558196302,
      "kl_consumption": 0.001119835212302719,
      "kl_portfolio": 0.00010821034589358298,
      "value_rrmse": 0.007451664550214909,
      "mean_consumption_relerr": 0.014541710507878976,
      "portfolio_mean_rmse": 0.0029134943872022212,
      "portfolio_var_relerr": 0.020196382816928246
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.406807764000405,
      "kl": 0.00040933063386318786,
      "kl_consumption": 0.0002808848970404144,
      "kl_portfolio": 0.00012844573682277346,
      "value_rrmse": 0.005170845416308975,
      "mean_consumption_relerr": 0.007271631374312951,
      "portfolio_mean_rmse": 0.011848672504514324,
      "portfolio_var_relerr": 0.015390436219077343
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4432202669995604,
      "kl": 0.0004338643184263845,
      "kl_consumption": 0.00023939177700088278,
      "kl_portfolio": 0.0001944725414255018,
      "value_rrmse": 0.0032544564744309253,
      "mean_consumption_relerr": 0.00674269560266696,
      "portfolio_mean_rmse": 0.019743827561559464,
      "portfolio_var_relerr": 0.016795166852969383
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.484413404999941,
      "kl": 0.0003454800982430033,
      "kl_consumption": 0.00025960708722280387,
      "kl_portfolio": 8.58730110201994e-05,
      "value_rrmse": 0.0032979807853077696,
      "mean_consumption_relerr": 0.007028467743503795,
      "portfolio_mean_rmse": 0.010731425173982142,
      "portfolio_var_relerr": 0.014324739099711926
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5219476260026568,
      "kl": 0.00042001883702211636,
      "kl_consumption": 0.0002808685052352314,
      "kl_portfolio": 0.00013915033178688496,
      "value_rrmse": 0.005414086742345563,
      "mean_consumption_relerr": 0.007286611324245352,
      "portfolio_mean_rmse": 0.011439524960073165,
      "portfolio_var_relerr": 0.014529019313354803
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5570904449996306,
      "kl": 0.0006062682368017957,
      "kl_consumption": 0.0004959979139481732,
      "kl_portfolio": 0.00011027032285362259,
      "value_rrmse": 0.002403946953540644,
      "mean_consumption_relerr": 0.009687719903920056,
      "portfolio_mean_rmse": 0.004055485386590805,
      "portfolio_var_relerr": 0.020397027448727435
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5972611510005663,
      "kl": 0.0005267952133217509,
      "kl_consumption": 0.0004499556389852923,
      "kl_portfolio": 7.683957433645864e-05,
      "value_rrmse": 0.006871193538491427,
      "mean_consumption_relerr": 0.009201194552337888,
      "portfolio_mean_rmse": 0.0038936324533991183,
      "portfolio_var_relerr": 0.016587458084795097
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.634386608002387,
      "kl": 0.00036895574562027415,
      "kl_consumption": 0.0003088562666964358,
      "kl_portfolio": 6.009947892383836e-05,
      "value_rrmse": 0.004155884995873913,
      "mean_consumption_relerr": 0.007641419994337335,
      "portfolio_mean_rmse": 0.008253137732107169,
      "portfolio_var_relerr": 0.008725279824646503
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6709253010012617,
      "kl": 0.00038072128889306403,
      "kl_consumption": 0.00036149588540284694,
      "kl_portfolio": 1.9225403490217088e-05,
      "value_rrmse": 0.004007246014713885,
      "mean_consumption_relerr": 0.008266317972851885,
      "portfolio_mean_rmse": 0.003465576217880958,
      "portfolio_var_relerr": 0.007950571587539475
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.7105278250019182,
      "kl": 0.0007364397737435783,
      "kl_consumption": 0.0007032433814829106,
      "kl_portfolio": 3.319639226066775e-05,
      "value_rrmse": 0.00554669761857133,
      "mean_consumption_relerr": 0.011517678322038677,
      "portfolio_mean_rmse": 0.004262142275850817,
      "portfolio_var_relerr": 0.009871460369619535
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.746424463999574,
      "kl": 0.0003440564169240074,
      "kl_consumption": 0.00027838944753129884,
      "kl_portfolio": 6.566696939270855e-05,
      "value_rrmse": 0.003845921718026171,
      "mean_consumption_relerr": 0.007242472311115895,
      "portfolio_mean_rmse": 0.0025377718425489606,
      "portfolio_var_relerr": 0.015831948393659687
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.783833004999906,
      "kl": 0.001090081792395964,
      "kl_consumption": 0.0010142600667816565,
      "kl_portfolio": 7.582172561430748e-05,
      "value_rrmse": 0.008459164333943097,
      "mean_consumption_relerr": 0.013835882879469671,
      "portfolio_mean_rmse": 0.005283636945317926,
      "portfolio_var_relerr": 0.015559169468066613
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8249823350015504,
      "kl": 0.0001847935266761606,
      "kl_consumption": 0.00012867131347490742,
      "kl_portfolio": 5.612221320125316e-05,
      "value_rrmse": 0.0018226168305356264,
      "mean_consumption_relerr": 0.0049368275696584935,
      "portfolio_mean_rmse": 0.008072443695368662,
      "portfolio_var_relerr": 0.01033280033880733
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.865324573001999,
      "kl": 0.00042038276543194386,
      "kl_consumption": 0.0003604708959109925,
      "kl_portfolio": 5.9911869520951344e-05,
      "value_rrmse": 0.004160767271215474,
      "mean_consumption_relerr": 0.00826744129169785,
      "portfolio_mean_rmse": 0.008621349432056573,
      "portfolio_var_relerr": 0.009485360789003349
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.907416051999462,
      "kl": 0.0005429095596049868,
      "kl_consumption": 0.0004964493966616529,
      "kl_portfolio": 4.646016294333384e-05,
      "value_rrmse": 0.0038019485562298663,
      "mean_consumption_relerr": 0.009683460223816559,
      "portfolio_mean_rmse": 0.009052991035634282,
      "portfolio_var_relerr": 0.00903043705003848
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.9438495940012217,
      "kl": 0.0004348631055991518,
      "kl_consumption": 0.00038001673468563075,
      "kl_portfolio": 5.484637091352105e-05,
      "value_rrmse": 0.00331077719699893,
      "mean_consumption_relerr": 0.008464357349023838,
      "portfolio_mean_rmse": 0.009811916202399464,
      "portfolio_var_relerr": 0.010027709698174249
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.98150751600042,
      "kl": 0.0005093136620641913,
      "kl_consumption": 0.00047169845330167224,
      "kl_portfolio": 3.7615208762519016e-05,
      "value_rrmse": 0.0038056227941597846,
      "mean_consumption_relerr": 0.009432727623005004,
      "portfolio_mean_rmse": 0.00906475498685498,
      "portfolio_var_relerr": 0.006807469996207492
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.022271036999882,
      "kl": 0.0003516138482323718,
      "kl_consumption": 0.00027674283242401,
      "kl_portfolio": 7.487101580836178e-05,
      "value_rrmse": 0.0035799109856717655,
      "mean_consumption_relerr": 0.007268081153281202,
      "portfolio_mean_rmse": 0.01097082843607783,
      "portfolio_var_relerr": 0.011110674871111142
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.059545492000325,
      "kl": 0.0006099563321190947,
      "kl_consumption": 0.0005695056962562385,
      "kl_portfolio": 4.0450635862856225e-05,
      "value_rrmse": 0.003060183275916603,
      "mean_consumption_relerr": 0.010380953582640882,
      "portfolio_mean_rmse": 0.008079122853502914,
      "portfolio_var_relerr": 0.008878802821417847
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.0996910460016807,
      "kl": 0.0002775997580647974,
      "kl_consumption": 0.00023163665460393672,
      "kl_portfolio": 4.596310346086069e-05,
      "value_rrmse": 0.004055554323838683,
      "mean_consumption_relerr": 0.0066351549148546095,
      "portfolio_mean_rmse": 0.0045786866816315734,
      "portfolio_var_relerr": 0.012638909048737957
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1374379549997684,
      "kl": 0.00029510800539664085,
      "kl_consumption": 0.00024701554912671513,
      "kl_portfolio": 4.809245626992571e-05,
      "value_rrmse": 0.00203050799539607,
      "mean_consumption_relerr": 0.006843056264579062,
      "portfolio_mean_rmse": 0.002783993307328706,
      "portfolio_var_relerr": 0.013468608194419798
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.177430406001804,
      "kl": 0.00025786380139603774,
      "kl_consumption": 0.00022429700240412964,
      "kl_portfolio": 3.3566798991908114e-05,
      "value_rrmse": 0.005018044806014636,
      "mean_consumption_relerr": 0.006507543538666801,
      "portfolio_mean_rmse": 0.0032669065392606157,
      "portfolio_var_relerr": 0.011118684711876277
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.220183368001017,
      "kl": 0.00023998583482013605,
      "kl_consumption": 0.00022603623773614939,
      "kl_portfolio": 1.3949597083986662e-05,
      "value_rrmse": 0.0041194060467828935,
      "mean_consumption_relerr": 0.006536627674354548,
      "portfolio_mean_rmse": 0.00420603623508037,
      "portfolio_var_relerr": 0.005577137503110705
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.2557250220015703,
      "kl": 0.00026407446077333967,
      "kl_consumption": 0.00022860826620338276,
      "kl_portfolio": 3.54661945699569e-05,
      "value_rrmse": 0.004550016372087727,
      "mean_consumption_relerr": 0.006571524287041249,
      "portfolio_mean_rmse": 0.004504045492337261,
      "portfolio_var_relerr": 0.009166662084401906
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.2924359000026016,
      "kl": 0.00044685722214930605,
      "kl_consumption": 0.00039796631234766556,
      "kl_portfolio": 4.889090980164052e-05,
      "value_rrmse": 0.003611250525158229,
      "mean_consumption_relerr": 0.008652803255027843,
      "portfolio_mean_rmse": 0.009700197189798018,
      "portfolio_var_relerr": 0.00861450350382464
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.341268405001756,
      "kl": 0.00031076436509042593,
      "kl_consumption": 0.0002621934108969369,
      "kl_portfolio": 4.857095419348905e-05,
      "value_rrmse": 0.0021935085819228075,
      "mean_consumption_relerr": 0.007052577819810303,
      "portfolio_mean_rmse": 0.008211722206584933,
      "portfolio_var_relerr": 0.009118515039158564
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.392374278002535,
      "kl": 0.0005345527876759681,
      "kl_consumption": 0.000490230482767748,
      "kl_portfolio": 4.4322304908220065e-05,
      "value_rrmse": 0.004123173075348617,
      "mean_consumption_relerr": 0.009632839872266463,
      "portfolio_mean_rmse": 0.004619592523965107,
      "portfolio_var_relerr": 0.012075872271269869
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4327724810027576,
      "kl": 0.0012690322556663323,
      "kl_consumption": 0.0012360487298568674,
      "kl_portfolio": 3.2983525809464904e-05,
      "value_rrmse": 0.0034277372123912766,
      "mean_consumption_relerr": 0.01534591369880511,
      "portfolio_mean_rmse": 0.004686963900215886,
      "portfolio_var_relerr": 0.009646027165959602
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.473376035999536,
      "kl": 0.0009157564408120849,
      "kl_consumption": 0.0008745377822735941,
      "kl_portfolio": 4.12186585384907e-05,
      "value_rrmse": 0.0029735725637616683,
      "mean_consumption_relerr": 0.012849330084215472,
      "portfolio_mean_rmse": 0.006589688518901524,
      "portfolio_var_relerr": 0.00921382276146741
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.510079269999551,
      "kl": 0.0005611130207478637,
      "kl_consumption": 0.0005116016150189338,
      "kl_portfolio": 4.951140572892999e-05,
      "value_rrmse": 0.005855851434523507,
      "mean_consumption_relerr": 0.009824196821242241,
      "portfolio_mean_rmse": 0.00812106996909466,
      "portfolio_var_relerr": 0.010823315974007973
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5488724500028184,
      "kl": 0.000251158950371192,
      "kl_consumption": 0.0002077888894953082,
      "kl_portfolio": 4.337006087588376e-05,
      "value_rrmse": 0.006060937277285226,
      "mean_consumption_relerr": 0.006244516628798766,
      "portfolio_mean_rmse": 0.00932812739906793,
      "portfolio_var_relerr": 0.007457524084005256
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.584433932999673,
      "kl": 0.0021822491296216995,
      "kl_consumption": 0.002093633949959124,
      "kl_portfolio": 8.86151796625756e-05,
      "value_rrmse": 0.0029403644830277957,
      "mean_consumption_relerr": 0.019973642378264524,
      "portfolio_mean_rmse": 0.012386804395936821,
      "portfolio_var_relerr": 0.010214033972183678
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.62536468899998,
      "kl": 0.0005280475370835655,
      "kl_consumption": 0.00040565999652207173,
      "kl_portfolio": 0.00012238754056149374,
      "value_rrmse": 0.004999107122158083,
      "mean_consumption_relerr": 0.008743031719179837,
      "portfolio_mean_rmse": 0.010327884541800976,
      "portfolio_var_relerr": 0.012183080567594628
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.6632544540007075,
      "kl": 0.00022391120044157654,
      "kl_consumption": 0.0001733035965254712,
      "kl_portfolio": 5.0607603916105334e-05,
      "value_rrmse": 0.004688793616124554,
      "mean_consumption_relerr": 0.005711727648780716,
      "portfolio_mean_rmse": 0.006773568928064867,
      "portfolio_var_relerr": 0.012089466899956781
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.7005741150023823,
      "kl": 0.0005141602350678649,
      "kl_consumption": 0.00041729548671950236,
      "kl_portfolio": 9.686474834836251e-05,
      "value_rrmse": 0.00475169461837057,
      "mean_consumption_relerr": 0.008885498943631954,
      "portfolio_mean_rmse": 0.010908060701332324,
      "portfolio_var_relerr": 0.008693891853865897
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.7407995899993693,
      "kl": 0.0003953747100555375,
      "kl_consumption": 0.0003239534123162098,
      "kl_portfolio": 7.142129773932769e-05,
      "value_rrmse": 0.0060382146820942935,
      "mean_consumption_relerr": 0.007827100953071079,
      "portfolio_mean_rmse": 0.00843954997164954,
      "portfolio_var_relerr": 0.012626837558242194
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.7768019230024947,
      "kl": 0.0008494404764219741,
      "kl_consumption": 0.0007668615157530997,
      "kl_portfolio": 8.25789606688743e-05,
      "value_rrmse": 0.005215852072830595,
      "mean_consumption_relerr": 0.012036657771147674,
      "portfolio_mean_rmse": 0.007348885878770169,
      "portfolio_var_relerr": 0.015044100173596602
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.814763975002279,
      "kl": 0.0006862650043843275,
      "kl_consumption": 0.0006153606621042784,
      "kl_portfolio": 7.090434228004899e-05,
      "value_rrmse": 0.003561301211561501,
      "mean_consumption_relerr": 0.010762286223171127,
      "portfolio_mean_rmse": 0.008597246887008423,
      "portfolio_var_relerr": 0.01411995980473466
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.8613764740002807,
      "kl": 0.0015744487780638828,
      "kl_consumption": 0.0014288643793857224,
      "kl_portfolio": 0.00014558439867816037,
      "value_rrmse": 0.008832717064376322,
      "mean_consumption_relerr": 0.016445754600167214,
      "portfolio_mean_rmse": 0.00818989716946894,
      "portfolio_var_relerr": 0.01888423462823699
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9003794500022195,
      "kl": 0.00017036360241138684,
      "kl_consumption": 0.0001324831643256832,
      "kl_portfolio": 3.7880438085703615e-05,
      "value_rrmse": 0.007505043961997823,
      "mean_consumption_relerr": 0.004900179769752942,
      "portfolio_mean_rmse": 0.002274679340004133,
      "portfolio_var_relerr": 0.012067650052455922
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.9434475880007085,
      "kl": 0.00037032007418973405,
      "kl_consumption": 0.0002980977784831756,
      "kl_portfolio": 7.222229570655847e-05,
      "value_rrmse": 0.004707902483918086,
      "mean_consumption_relerr": 0.0075199215952564385,
      "portfolio_mean_rmse": 0.0055390563149957965,
      "portfolio_var_relerr": 0.013634566902090696
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 3.9805234330015082,
      "kl": 0.00027598927983405396,
      "kl_consumption": 0.00023164795438285603,
      "kl_portfolio": 4.4341325451197893e-05,
      "value_rrmse": 0.004371741794320759,
      "mean_consumption_relerr": 0.00662857441374455,
      "portfolio_mean_rmse": 0.004230482018267403,
      "portfolio_var_relerr": 0.01265875857174366
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.021203416999924,
      "kl": 0.0007152355041263504,
      "kl_consumption": 0.0006796743683303426,
      "kl_portfolio": 3.556113579600779e-05,
      "value_rrmse": 0.005230036588182103,
      "mean_consumption_relerr": 0.011308395865880823,
      "portfolio_mean_rmse": 0.0031765346372033625,
      "portfolio_var_relerr": 0.01130998955676544
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.061263649000466,
      "kl": 0.0005434651574780757,
      "kl_consumption": 0.0005067549131257791,
      "kl_portfolio": 3.6710244352296676e-05,
      "value_rrmse": 0.004743164279832038,
      "mean_consumption_relerr": 0.009777328876518247,
      "portfolio_mean_rmse": 0.004684790885848633,
      "portfolio_var_relerr": 0.008488840617052289
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.094825026000763,
      "kl": 0.0005442511864679175,
      "kl_consumption": 0.0005108479530717774,
      "kl_portfolio": 3.34032333961402e-05,
      "value_rrmse": 0.004131799700517872,
      "mean_consumption_relerr": 0.009800998456452525,
      "portfolio_mean_rmse": 0.004474379681668341,
      "portfolio_var_relerr": 0.009116045619498013
    }
  ]
}

==> numerics/free/seed_20261125_h_0.01.json <==
{
  "seed": 20261125,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0578482935733722,
    -0.006040861351348638,
    -0.0013423050400257564,
    -0.0034685309853824263,
    -1.0194919156171678,
    0.23229950109000486,
    0.01806662756641735,
    0.003524851670914332,
    -1.1075707171101588,
    0.21516048780451177,
    0.01635720195393627,
    -0.0029180960259279046
  ],
  "w": [
    0.2874067818388956,
    -0.34911213386233286,
    -0.040095832289392314,
    -0.005521427441097755,
    1.5111283758275147,
    0.23783639930553277,
    0.5483992845842269,
    0.38410785273417636,
    0.038963788777628995,
    0.010912871998333434,
    -0.5640983338842348,
    0.3713348644402131,
    0.034832620753333814,
    0.01768748800536799,
    -0.003759792403329704,
    0.00468442214955786,
    -0.008078253222028979,
    0.005728705391337858
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.039739945001201704,
      "kl": 0.5586343158161261,
      "kl_consumption": 0.1269934904162427,
      "kl_portfolio": 0.4316408253998834,
      "value_rrmse": 0.45658015827255455,
      "mean_consumption_relerr": 0.12736960258536845,
      "portfolio_mean_rmse": 0.6255068631785476,
      "portfolio_var_relerr": 0.46893473351473436
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.07962998000220978,
      "kl": 0.6729891730777683,
      "kl_consumption": 0.22664742661776002,
      "kl_portfolio": 0.4463417464600083,
      "value_rrmse": 0.3664467651238252,
      "mean_consumption_relerr": 0.15916890799233915,
      "portfolio_mean_rmse": 0.6206612180470067,
      "portfolio_var_relerr": 0.4322241968755591
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11821650999991107,
      "kl": 0.6508091978046933,
      "kl_consumption": 0.25769870638894155,
      "kl_portfolio": 0.39311049141575183,
      "value_rrmse": 0.30196138053819943,
      "mean_consumption_relerr": 0.16177426950133952,
      "portfolio_mean_rmse": 0.5837596224951315,
      "portfolio_var_relerr": 0.4001894627687662
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.15851514200039674,
      "kl": 0.5289655208394138,
      "kl_consumption": 0.2235440924980551,
      "kl_portfolio": 0.3054214283413587,
      "value_rrmse": 0.25047380388937335,
      "mean_consumption_relerr": 0.14653098368391576,
      "portfolio_mean_rmse": 0.5132951328572063,
      "portfolio_var_relerr": 0.37469268004853684
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.2023822890005249,
      "kl": 0.3859697286789757,
      "kl_consumption": 0.16152251965941575,
      "kl_portfolio": 0.22444720901955995,
      "value_rrmse": 0.21060641675907837,
      "mean_consumption_relerr": 0.1223507212724002,
      "portfolio_mean_rmse": 0.4349332122003497,
      "portfolio_var_relerr": 0.3517616480214301
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.24359945499963942,
      "kl": 0.274119873587789,
      "kl_consumption": 0.11097802184806986,
      "kl_portfolio": 0.16314185173971915,
      "value_rrmse": 0.17883099885467238,
      "mean_consumption_relerr": 0.09927556578518662,
      "portfolio_mean_rmse": 0.3661336429318962,
      "portfolio_var_relerr": 0.3301927123703856
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.28417867600001046,
      "kl": 0.19632651313820318,
      "kl_consumption": 0.06901820420811834,
      "kl_portfolio": 0.12730830893008485,
      "value_rrmse": 0.1570639811410573,
      "mean_consumption_relerr": 0.07292376160644616,
      "portfolio_mean_rmse": 0.3153676047891308,
      "portfolio_var_relerr": 0.3148105536653914
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.32561482100209105,
      "kl": 0.14419019660328944,
      "kl_consumption": 0.04497991244987162,
      "kl_portfolio": 0.09921028415341777,
      "value_rrmse": 0.14035011463125568,
      "mean_consumption_relerr": 0.04886538699490672,
      "portfolio_mean_rmse": 0.27962297064455927,
      "portfolio_var_relerr": 0.2972780640157217
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.36594855899966205,
      "kl": 0.11551681550723669,
      "kl_consumption": 0.03272987233692084,
      "kl_portfolio": 0.08278694317031583,
      "value_rrmse": 0.127060356927957,
      "mean_consumption_relerr": 0.02503871689201813,
      "portfolio_mean_rmse": 0.2541561934732815,
      "portfolio_var_relerr": 0.2825032602808056
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.40798043600079836,
      "kl": 0.09745248226448872,
      "kl_consumption": 0.029068178704555605,
      "kl_portfolio": 0.06838430355993312,
      "value_rrmse": 0.1162450839357091,
      "mean_consumption_relerr": 0.00616269931884584,
      "portfolio_mean_rmse": 0.23357971593277108,
      "portfolio_var_relerr": 0.26758137934343956
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.45141643900205963,
      "kl": 0.0897872639454661,
      "kl_consumption": 0.03131672886899083,
      "kl_portfolio": 0.058470535076475275,
      "value_rrmse": 0.11013979569653588,
      "mean_consumption_relerr": 0.014629183010151769,
      "portfolio_mean_rmse": 0.2162559149415651,
      "portfolio_var_relerr": 0.2554451853165923
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4923623940012476,
      "kl": 0.08087440119839695,
      "kl_consumption": 0.030687022941365223,
      "kl_portfolio": 0.05018737825703173,
      "value_rrmse": 0.10254980991418619,
      "mean_consumption_relerr": 0.01785037224198052,
      "portfolio_mean_rmse": 0.19711111625268685,
      "portfolio_var_relerr": 0.2432775796304525
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5342547120017116,
      "kl": 0.073683590050568,
      "kl_consumption": 0.03008845752565102,
      "kl_portfolio": 0.043595132524916966,
      "value_rrmse": 0.09594588288686423,
      "mean_consumption_relerr": 0.020867660635816434,
      "portfolio_mean_rmse": 0.18197632976082853,
      "portfolio_var_relerr": 0.2316585992294565
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5848432880011387,
      "kl": 0.06206810949188894,
      "kl_consumption": 0.025710611060182298,
      "kl_portfolio": 0.036357498431706645,
      "value_rrmse": 0.08973942557653172,
      "mean_consumption_relerr": 0.0174257776749405,
      "portfolio_mean_rmse": 0.16687411686453105,
      "portfolio_var_relerr": 0.218952765294574
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6264717359990755,
      "kl": 0.05695837055388213,
      "kl_consumption": 0.02476243457968027,
      "kl_portfolio": 0.03219593597420186,
      "value_rrmse": 0.08606008421447119,
      "mean_consumption_relerr": 0.017866490619709244,
      "portfolio_mean_rmse": 0.1515759059213102,
      "portfolio_var_relerr": 0.21021709414120365
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6680391840018274,
      "kl": 0.0517538073893639,
      "kl_consumption": 0.02344867538343277,
      "kl_portfolio": 0.028305132005931138,
      "value_rrmse": 0.08200449593532479,
      "mean_consumption_relerr": 0.018950339051006265,
      "portfolio_mean_rmse": 0.13670914081209545,
      "portfolio_var_relerr": 0.20250485811101424
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7082664160006971,
      "kl": 0.04538791005412711,
      "kl_consumption": 0.02069118781253156,
      "kl_portfolio": 0.024696722241595546,
      "value_rrmse": 0.07550460132546993,
      "mean_consumption_relerr": 0.016069563359827174,
      "portfolio_mean_rmse": 0.11959632749796996,
      "portfolio_var_relerr": 0.19536466812936903
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7509894600007101,
      "kl": 0.03988200937373572,
      "kl_consumption": 0.018877960616820087,
      "kl_portfolio": 0.021004048756915628,
      "value_rrmse": 0.0716415474859299,
      "mean_consumption_relerr": 0.01540497261387379,
      "portfolio_mean_rmse": 0.10696622178656111,
      "portfolio_var_relerr": 0.1854748176214045
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.793246872999589,
      "kl": 0.035795147875087106,
      "kl_consumption": 0.01716925527657946,
      "kl_portfolio": 0.01862589259850764,
      "value_rrmse": 0.06745589259247234,
      "mean_consumption_relerr": 0.012026593988795043,
      "portfolio_mean_rmse": 0.09579999302572854,
      "portfolio_var_relerr": 0.17923949401419403
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8338481230020989,
      "kl": 0.03168778330491991,
      "kl_consumption": 0.015588052637273914,
      "kl_portfolio": 0.016099730667645994,
      "value_rrmse": 0.06367994747496261,
      "mean_consumption_relerr": 0.011996999645083514,
      "portfolio_mean_rmse": 0.08474724482008081,
      "portfolio_var_relerr": 0.17064326859125659
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8734803990009823,
      "kl": 0.028858601874532437,
      "kl_consumption": 0.014615441487640038,
      "kl_portfolio": 0.0142431603868924,
      "value_rrmse": 0.06053350007931359,
      "mean_consumption_relerr": 0.013120047846535612,
      "portfolio_mean_rmse": 0.07508963921794898,
      "portfolio_var_relerr": 0.16380662519736636
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9297735140025907,
      "kl": 0.02439305099594872,
      "kl_consumption": 0.01259358360527594,
      "kl_portfolio": 0.011799467390672776,
      "value_rrmse": 0.056389454199082305,
      "mean_consumption_relerr": 0.012140276547344215,
      "portfolio_mean_rmse": 0.06433979475996156,
      "portfolio_var_relerr": 0.15336163148180731
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9749207900022157,
      "kl": 0.021576983717573897,
      "kl_consumption": 0.01110402017504249,
      "kl_portfolio": 0.01047296354253141,
      "value_rrmse": 0.05283992329982942,
      "mean_consumption_relerr": 0.010928610545585821,
      "portfolio_mean_rmse": 0.05803439681343125,
      "portfolio_var_relerr": 0.14712626053452463
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0146700240002247,
      "kl": 0.019812546708126086,
      "kl_consumption": 0.010273007342685932,
      "kl_portfolio": 0.009539539365440153,
      "value_rrmse": 0.04924545709842191,
      "mean_consumption_relerr": 0.01009048470897451,
      "portfolio_mean_rmse": 0.05179014103235403,
      "portfolio_var_relerr": 0.14272183622285384
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0575263120008458,
      "kl": 0.017992943925689443,
      "kl_consumption": 0.00959067767204667,
      "kl_portfolio": 0.008402266253642777,
      "value_rrmse": 0.04847007974607393,
      "mean_consumption_relerr": 0.009809087200345403,
      "portfolio_mean_rmse": 0.04786610956118574,
      "portfolio_var_relerr": 0.13575228922944052
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0999823439997272,
      "kl": 0.0163364745589048,
      "kl_consumption": 0.008914475441506328,
      "kl_portfolio": 0.007421999117398471,
      "value_rrmse": 0.04423282691694594,
      "mean_consumption_relerr": 0.011789391419906021,
      "portfolio_mean_rmse": 0.04361524744825059,
      "portfolio_var_relerr": 0.12934635246946577
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1403512040014903,
      "kl": 0.014411724376944093,
      "kl_consumption": 0.008162861028618053,
      "kl_portfolio": 0.006248863348326041,
      "value_rrmse": 0.040757944327948166,
      "mean_consumption_relerr": 0.01313401198878258,
      "portfolio_mean_rmse": 0.035207628999400345,
      "portfolio_var_relerr": 0.12160522364502947
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1827558610020787,
      "kl": 0.012152342407127923,
      "kl_consumption": 0.006676837530208243,
      "kl_portfolio": 0.005475504876919675,
      "value_rrmse": 0.03805464001906381,
      "mean_consumption_relerr": 0.008717277782973832,
      "portfolio_mean_rmse": 0.031269310653633364,
      "portfolio_var_relerr": 0.11541456271926351
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2259375220019137,
      "kl": 0.01089907766626853,
      "kl_consumption": 0.006061692869516196,
      "kl_portfolio": 0.004837384796752334,
      "value_rrmse": 0.03628274829879047,
      "mean_consumption_relerr": 0.007900015506587664,
      "portfolio_mean_rmse": 0.026573346716418148,
      "portfolio_var_relerr": 0.11044479736359748
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.272669214002235,
      "kl": 0.009773291185679607,
      "kl_consumption": 0.005609189351298444,
      "kl_portfolio": 0.004164101834381164,
      "value_rrmse": 0.03558289771998514,
      "mean_consumption_relerr": 0.010864861392980972,
      "portfolio_mean_rmse": 0.021394639009206646,
      "portfolio_var_relerr": 0.10433580741045824
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.313995545002399,
      "kl": 0.008534746491169174,
      "kl_consumption": 0.004941400570044209,
      "kl_portfolio": 0.0035933459211249675,
      "value_rrmse": 0.03208175716153736,
      "mean_consumption_relerr": 0.010515006979345628,
      "portfolio_mean_rmse": 0.015641386490875386,
      "portfolio_var_relerr": 0.09881555580210666
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.357074415001989,
      "kl": 0.007710919087649536,
      "kl_consumption": 0.00452483521027498,
      "kl_portfolio": 0.0031860838773745555,
      "value_rrmse": 0.030896928692775303,
      "mean_consumption_relerr": 0.010720410163704279,
      "portfolio_mean_rmse": 0.01439467844142365,
      "portfolio_var_relerr": 0.09386534546049906
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.4041955720022088,
      "kl": 0.006488039998131424,
      "kl_consumption": 0.0038406121723634752,
      "kl_portfolio": 0.0026474278257679483,
      "value_rrmse": 0.02896837590487862,
      "mean_consumption_relerr": 0.009374386870165846,
      "portfolio_mean_rmse": 0.011436539954012333,
      "portfolio_var_relerr": 0.08714479626240562
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4511935170012293,
      "kl": 0.005637255596233177,
      "kl_consumption": 0.00344041853474165,
      "kl_portfolio": 0.002196837061491527,
      "value_rrmse": 0.02522603868428072,
      "mean_consumption_relerr": 0.008510702877730238,
      "portfolio_mean_rmse": 0.005772284948853693,
      "portfolio_var_relerr": 0.08072337436022177
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4998530129996652,
      "kl": 0.005004803374321496,
      "kl_consumption": 0.0031283149522909476,
      "kl_portfolio": 0.0018764884220305487,
      "value_rrmse": 0.024900582936955067,
      "mean_consumption_relerr": 0.009231993633983448,
      "portfolio_mean_rmse": 0.003204592511915548,
      "portfolio_var_relerr": 0.0751904713833353
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.539611143001821,
      "kl": 0.004389316631926934,
      "kl_consumption": 0.002670559201244302,
      "kl_portfolio": 0.001718757430682632,
      "value_rrmse": 0.024390838584212766,
      "mean_consumption_relerr": 0.006600238360552644,
      "portfolio_mean_rmse": 0.003613119053559995,
      "portfolio_var_relerr": 0.07249943711233253
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5832841990013549,
      "kl": 0.004054542636988597,
      "kl_consumption": 0.002559497920510025,
      "kl_portfolio": 0.0014950447164785716,
      "value_rrmse": 0.021914001623386394,
      "mean_consumption_relerr": 0.008821567428755863,
      "portfolio_mean_rmse": 0.00435872864973098,
      "portfolio_var_relerr": 0.06810658972521919
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.6267639090001467,
      "kl": 0.003484025204365327,
      "kl_consumption": 0.0021569074179704976,
      "kl_portfolio": 0.0013271177863948297,
      "value_rrmse": 0.019878869293619858,
      "mean_consumption_relerr": 0.007188502523858661,
      "portfolio_mean_rmse": 0.006544763014720805,
      "portfolio_var_relerr": 0.06422116659430398
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6701375689990527,
      "kl": 0.0032263840916967944,
      "kl_consumption": 0.0020656329275940666,
      "kl_portfolio": 0.0011607511641027282,
      "value_rrmse": 0.02066854784104624,
      "mean_consumption_relerr": 0.009808066071435334,
      "portfolio_mean_rmse": 0.0039612364907977045,
      "portfolio_var_relerr": 0.06096042724197869
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.7103591340019193,
      "kl": 0.0028548017172041616,
      "kl_consumption": 0.0018712120752106718,
      "kl_portfolio": 0.00098358964199349,
      "value_rrmse": 0.017853680507931444,
      "mean_consumption_relerr": 0.009753004798726091,
      "portfolio_mean_rmse": 0.007720989442776313,
      "portfolio_var_relerr": 0.056064634056401406
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.749707645001763,
      "kl": 0.0023961418493908026,
      "kl_consumption": 0.0015457275001875158,
      "kl_portfolio": 0.0008504143492032868,
      "value_rrmse": 0.015590779305203896,
      "mean_consumption_relerr": 0.008133233607859945,
      "portfolio_mean_rmse": 0.007162736970265505,
      "portfolio_var_relerr": 0.05254537966646592
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7913446040001872,
      "kl": 0.002213063542334465,
      "kl_consumption": 0.0014810677517665364,
      "kl_portfolio": 0.0007319957905679287,
      "value_rrmse": 0.01641429588637799,
      "mean_consumption_relerr": 0.008960107885052557,
      "portfolio_mean_rmse": 0.012177470163455533,
      "portfolio_var_relerr": 0.047939122583556815
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.8344413910017465,
      "kl": 0.002042404254179204,
      "kl_consumption": 0.0014187598885550682,
      "kl_portfolio": 0.0006236443656241357,
      "value_rrmse": 0.01569339209666575,
      "mean_consumption_relerr": 0.010004613716400245,
      "portfolio_mean_rmse": 0.013540653799204473,
      "portfolio_var_relerr": 0.04393270628832028
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.875256098999671,
      "kl": 0.0016737395077142507,
      "kl_consumption": 0.001154220244220882,
      "kl_portfolio": 0.0005195192634933687,
      "value_rrmse": 0.013654870284696172,
      "mean_consumption_relerr": 0.008001460563771616,
      "portfolio_mean_rmse": 0.008575066596142919,
      "portfolio_var_relerr": 0.041636607022523475
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.9156081399996765,
      "kl": 0.0013950002847684779,
      "kl_consumption": 0.000938907201780468,
      "kl_portfolio": 0.00045609308298800983,
      "value_rrmse": 0.013132768753467673,
      "mean_consumption_relerr": 0.006763370612659743,
      "portfolio_mean_rmse": 0.009234028131950785,
      "portfolio_var_relerr": 0.03877844822605058
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9557503329997417,
      "kl": 0.0013514811878735922,
      "kl_consumption": 0.000978445987232819,
      "kl_portfolio": 0.00037303520064077306,
      "value_rrmse": 0.012746065553455864,
      "mean_consumption_relerr": 0.008388834413196973,
      "portfolio_mean_rmse": 0.004920906244493522,
      "portfolio_var_relerr": 0.03596708474391941
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 2.0009798009996302,
      "kl": 0.001217806711477446,
      "kl_consumption": 0.000893226540805377,
      "kl_portfolio": 0.00032458017067206897,
      "value_rrmse": 0.010998638228995895,
      "mean_consumption_relerr": 0.008535301468205846,
      "portfolio_mean_rmse": 0.009141758809074396,
      "portfolio_var_relerr": 0.03262720728388669
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0418185529997572,
      "kl": 0.0008956188362797074,
      "kl_consumption": 0.0006192553686992435,
      "kl_portfolio": 0.00027636346758046394,
      "value_rrmse": 0.008928479026814396,
      "mean_consumption_relerr": 0.005969159446899554,
      "portfolio_mean_rmse": 0.009172488301716722,
      "portfolio_var_relerr": 0.029760221266273316
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0846661559990025,
      "kl": 0.000870440987647699,
      "kl_consumption": 0.00062812881014517,
      "kl_portfolio": 0.00024231217750252893,
      "value_rrmse": 0.010250405282053779,
      "mean_consumption_relerr": 0.007058661981539697,
      "portfolio_mean_rmse": 0.008418821080762261,
      "portfolio_var_relerr": 0.028469339014551568
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.121915980002086,
      "kl": 0.0007712900618112526,
      "kl_consumption": 0.0005528952696658481,
      "kl_portfolio": 0.00021839479214540446,
      "value_rrmse": 0.007358638707194068,
      "mean_consumption_relerr": 0.006599940864574949,
      "portfolio_mean_rmse": 0.010534180936901236,
      "portfolio_var_relerr": 0.02612038507446885
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1608957080024993,
      "kl": 0.0009430960091735545,
      "kl_consumption": 0.0007274665483201871,
      "kl_portfolio": 0.0002156294608533675,
      "value_rrmse": 0.00921994029040805,
      "mean_consumption_relerr": 0.009080832471962504,
      "portfolio_mean_rmse": 0.009389831638961404,
      "portfolio_var_relerr": 0.025040236173517083
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.2035794940020423,
      "kl": 0.0006696238997360941,
      "kl_consumption": 0.0005057862337394231,
      "kl_portfolio": 0.0001638376659966709,
      "value_rrmse": 0.006293458982233777,
      "mean_consumption_relerr": 0.007037649060643812,
      "portfolio_mean_rmse": 0.009519885398011798,
      "portfolio_var_relerr": 0.0225603177289286
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.243413160002092,
      "kl": 0.0010224794622535327,
      "kl_consumption": 0.0008857071912763382,
      "kl_portfolio": 0.00013677227097719455,
      "value_rrmse": 0.008622064931775152,
      "mean_consumption_relerr": 0.011357528693507089,
      "portfolio_mean_rmse": 0.008399346692788313,
      "portfolio_var_relerr": 0.02026878347562268
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2829573769995477,
      "kl": 0.0014864894697378974,
      "kl_consumption": 0.001348148466060886,
      "kl_portfolio": 0.0001383410036770114,
      "value_rrmse": 0.01091110521923323,
      "mean_consumption_relerr": 0.014918086372157009,
      "portfolio_mean_rmse": 0.00916948199581358,
      "portfolio_var_relerr": 0.019398233802886033
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.3256491989995993,
      "kl": 0.0007801627957681394,
      "kl_consumption": 0.0006731209930887893,
      "kl_portfolio": 0.00010704180267935006,
      "value_rrmse": 0.006722987840625057,
      "mean_consumption_relerr": 0.009955980590641867,
      "portfolio_mean_rmse": 0.009138706928323352,
      "portfolio_var_relerr": 0.017236721467617042
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.365378676000546,
      "kl": 0.0006442622114242971,
      "kl_consumption": 0.0005458993873661691,
      "kl_portfolio": 9.836282405812792e-05,
      "value_rrmse": 0.006925209387211717,
      "mean_consumption_relerr": 0.008593763249401868,
      "portfolio_mean_rmse": 0.006946301007965483,
      "portfolio_var_relerr": 0.018016778613780676
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.4080786330014234,
      "kl": 0.000586369612974053,
      "kl_consumption": 0.0004917348411029789,
      "kl_portfolio": 9.463477187107414e-05,
      "value_rrmse": 0.006410348906518554,
      "mean_consumption_relerr": 0.008151612790184221,
      "portfolio_mean_rmse": 0.007601576469656893,
      "portfolio_var_relerr": 0.016556963982951072
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4512587989993335,
      "kl": 0.0008060406839889742,
      "kl_consumption": 0.0006613885992942727,
      "kl_portfolio": 0.00014465208469470153,
      "value_rrmse": 0.008176770524990324,
      "mean_consumption_relerr": 0.010081897968447818,
      "portfolio_mean_rmse": 0.007485035921217503,
      "portfolio_var_relerr": 0.020212081583131338
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.4927898009991623,
      "kl": 0.0004104065316610474,
      "kl_consumption": 0.00032586233639670813,
      "kl_portfolio": 8.454419526433928e-05,
      "value_rrmse": 0.004774997175007788,
      "mean_consumption_relerr": 0.006512514130643715,
      "portfolio_mean_rmse": 0.008375318254324785,
      "portfolio_var_relerr": 0.015516753297874167
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.533417004000512,
      "kl": 0.00033060842166888197,
      "kl_consumption": 0.0002494280224634792,
      "kl_portfolio": 8.118039920540279e-05,
      "value_rrmse": 0.006036383322247458,
      "mean_consumption_relerr": 0.005613264870448117,
      "portfolio_mean_rmse": 0.00844422253792195,
      "portfolio_var_relerr": 0.01521534768635917
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.574396241001523,
      "kl": 0.00044543686127776965,
      "kl_consumption": 0.00037417428519094027,
      "kl_portfolio": 7.126257608682939e-05,
      "value_rrmse": 0.006456079082057343,
      "mean_consumption_relerr": 0.007397828075724208,
      "portfolio_mean_rmse": 0.008513640998736518,
      "portfolio_var_relerr": 0.013674781759082398
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.617393565000384,
      "kl": 0.0003568978598455859,
      "kl_consumption": 0.00028464322561461575,
      "kl_portfolio": 7.225463423097014e-05,
      "value_rrmse": 0.004744609637058512,
      "mean_consumption_relerr": 0.006471897661112033,
      "portfolio_mean_rmse": 0.010669124717495681,
      "portfolio_var_relerr": 0.012256517598642342
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.6576163780009665,
      "kl": 0.0009044808080986937,
      "kl_consumption": 0.0008074632558104735,
      "kl_portfolio": 9.701755228822023e-05,
      "value_rrmse": 0.006244958984416808,
      "mean_consumption_relerr": 0.011928135834553528,
      "portfolio_mean_rmse": 0.013095774031847342,
      "portfolio_var_relerr": 0.012281814493018947
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6964813289996528,
      "kl": 0.0009635049590545244,
      "kl_consumption": 0.0007794970307235361,
      "kl_portfolio": 0.0001840079283309883,
      "value_rrmse": 0.004910306822169504,
      "mean_consumption_relerr": 0.01176127725856784,
      "portfolio_mean_rmse": 0.020752406882804813,
      "portfolio_var_relerr": 0.014918539469418225
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.737954742999136,
      "kl": 0.0005250874045625095,
      "kl_consumption": 0.00031476178402863367,
      "kl_portfolio": 0.00021032562053387586,
      "value_rrmse": 0.0025205478257338656,
      "mean_consumption_relerr": 0.0073061139111198605,
      "portfolio_mean_rmse": 0.024751101414635022,
      "portfolio_var_relerr": 0.009063360409074702
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.776766597999085,
      "kl": 0.0005697992185211679,
      "kl_consumption": 0.00042880955204795953,
      "kl_portfolio": 0.00014098966647320836,
      "value_rrmse": 0.0062730069016486865,
      "mean_consumption_relerr": 0.008550735597558378,
      "portfolio_mean_rmse": 0.017826704925382766,
      "portfolio_var_relerr": 0.013805769989071503
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.816702488998999,
      "kl": 0.00045818542283569756,
      "kl_consumption": 0.0003065670188730787,
      "kl_portfolio": 0.00015161840396261882,
      "value_rrmse": 0.002584057407131296,
      "mean_consumption_relerr": 0.007075284413840313,
      "portfolio_mean_rmse": 0.019572449979865823,
      "portfolio_var_relerr": 0.01256708097564406
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8589177840003686,
      "kl": 0.0003993309687879019,
      "kl_consumption": 0.00021079564920200105,
      "kl_portfolio": 0.00018853531958590078,
      "value_rrmse": 0.004359684441096123,
      "mean_consumption_relerr": 0.005966790727327454,
      "portfolio_mean_rmse": 0.013570740332513724,
      "portfolio_var_relerr": 0.02122529761914925
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.8982930000020133,
      "kl": 0.00037907527539749223,
      "kl_consumption": 0.000242858231750454,
      "kl_portfolio": 0.00013621704364703821,
      "value_rrmse": 0.0036436973602378513,
      "mean_consumption_relerr": 0.006050933982102027,
      "portfolio_mean_rmse": 0.012547327311516178,
      "portfolio_var_relerr": 0.018048207516195607
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.940585018001002,
      "kl": 0.0004446679682227684,
      "kl_consumption": 0.0003038013635553256,
      "kl_portfolio": 0.00014086660466744284,
      "value_rrmse": 0.0034701969409588447,
      "mean_consumption_relerr": 0.00728767799120984,
      "portfolio_mean_rmse": 0.015286916069104426,
      "portfolio_var_relerr": 0.014589599575057075
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.9812715289990592,
      "kl": 0.0005830640095319002,
      "kl_consumption": 0.0004015844183133933,
      "kl_portfolio": 0.00018147959121850684,
      "value_rrmse": 0.004630443606797692,
      "mean_consumption_relerr": 0.008466573420536434,
      "portfolio_mean_rmse": 0.021000660680465574,
      "portfolio_var_relerr": 0.008902564127800857
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.022470287000033,
      "kl": 0.000691013205850032,
      "kl_consumption": 0.0004724828702467722,
      "kl_portfolio": 0.00021853033560325976,
      "value_rrmse": 0.0031706728726572154,
      "mean_consumption_relerr": 0.009284131335055047,
      "portfolio_mean_rmse": 0.02380858770274348,
      "portfolio_var_relerr": 0.007773646891108657
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0632048990009935,
      "kl": 0.0003500808306590799,
      "kl_consumption": 0.0002127269763341933,
      "kl_portfolio": 0.00013735385432488655,
      "value_rrmse": 0.003426278570831867,
      "mean_consumption_relerr": 0.006111865232040347,
      "portfolio_mean_rmse": 0.018669866170219786,
      "portfolio_var_relerr": 0.011979994446071545
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.103182511000341,
      "kl": 0.0004794515196450959,
      "kl_consumption": 0.00032781557012684603,
      "kl_portfolio": 0.00015163594951824984,
      "value_rrmse": 0.006050241276641026,
      "mean_consumption_relerr": 0.0076461431032979095,
      "portfolio_mean_rmse": 0.015915428336272495,
      "portfolio_var_relerr": 0.0132919830981793
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1426916750024247,
      "kl": 0.00038889803605600404,
      "kl_consumption": 0.00025508394950958334,
      "kl_portfolio": 0.00013381408654642072,
      "value_rrmse": 0.004660974474179856,
      "mean_consumption_relerr": 0.006648853623438852,
      "portfolio_mean_rmse": 0.013232639882939793,
      "portfolio_var_relerr": 0.014074590244875044
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.182713546000741,
      "kl": 0.0007568405957633828,
      "kl_consumption": 0.0006524529170248042,
      "kl_portfolio": 0.00010438767873857861,
      "value_rrmse": 0.004823941231185422,
      "mean_consumption_relerr": 0.010998153967474628,
      "portfolio_mean_rmse": 0.015106218188206507,
      "portfolio_var_relerr": 0.011671841323298385
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.223752845002309,
      "kl": 0.00025723709354261447,
      "kl_consumption": 0.00016543518947458914,
      "kl_portfolio": 9.180190406802533e-05,
      "value_rrmse": 0.0036160049360140323,
      "mean_consumption_relerr": 0.005088631132335623,
      "portfolio_mean_rmse": 0.014894192169077254,
      "portfolio_var_relerr": 0.010133394200285578
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.2642601920015295,
      "kl": 0.00033421786988466223,
      "kl_consumption": 0.0002732514911271088,
      "kl_portfolio": 6.09663787575534e-05,
      "value_rrmse": 0.005735484642059725,
      "mean_consumption_relerr": 0.007020104569471297,
      "portfolio_mean_rmse": 0.01183242222329957,
      "portfolio_var_relerr": 0.007883424516822356
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.303653689999919,
      "kl": 0.00028972928311055406,
      "kl_consumption": 0.00020761744806334806,
      "kl_portfolio": 8.211183504720597e-05,
      "value_rrmse": 0.003184506421401637,
      "mean_consumption_relerr": 0.005953826746589304,
      "portfolio_mean_rmse": 0.011674177264573218,
      "portfolio_var_relerr": 0.008931022953291243
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.346500350999122,
      "kl": 0.000631931421720709,
      "kl_consumption": 0.000581686828820592,
      "kl_portfolio": 5.024459290011696e-05,
      "value_rrmse": 0.0033884669125177212,
      "mean_consumption_relerr": 0.010434087117295501,
      "portfolio_mean_rmse": 0.010207147936680969,
      "portfolio_var_relerr": 0.007222715080914226
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.3880562960002862,
      "kl": 0.0003023849085652768,
      "kl_consumption": 0.0002643990591589389,
      "kl_portfolio": 3.79858494063379e-05,
      "value_rrmse": 0.005549392691636137,
      "mean_consumption_relerr": 0.006832549780143793,
      "portfolio_mean_rmse": 0.008326180293970158,
      "portfolio_var_relerr": 0.0072986862562486815
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.429690256001777,
      "kl": 0.00023706567726096214,
      "kl_consumption": 0.00020040327484751442,
      "kl_portfolio": 3.6662402413447734e-05,
      "value_rrmse": 0.004268696247758749,
      "mean_consumption_relerr": 0.005499822974501292,
      "portfolio_mean_rmse": 0.0036784972362697973,
      "portfolio_var_relerr": 0.011491447416778822
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4731518549997418,
      "kl": 0.0005744434766643706,
      "kl_consumption": 0.0005383097562952594,
      "kl_portfolio": 3.6133720369111247e-05,
      "value_rrmse": 0.004351899892306762,
      "mean_consumption_relerr": 0.00985137828327552,
      "portfolio_mean_rmse": 0.003977959585573098,
      "portfolio_var_relerr": 0.010480369545650547
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.514216170999134,
      "kl": 0.0006168636851276918,
      "kl_consumption": 0.000592013127308531,
      "kl_portfolio": 2.485055781916085e-05,
      "value_rrmse": 0.00435595563561955,
      "mean_consumption_relerr": 0.010468484309890643,
      "portfolio_mean_rmse": 0.003572486595110724,
      "portfolio_var_relerr": 0.009151481911445226
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.556725122001808,
      "kl": 0.0007128556952963421,
      "kl_consumption": 0.0006659690451692502,
      "kl_portfolio": 4.6886650127091984e-05,
      "value_rrmse": 0.002918103462504096,
      "mean_consumption_relerr": 0.01118443759582786,
      "portfolio_mean_rmse": 0.005414483162782527,
      "portfolio_var_relerr": 0.010618776555521924
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5969472190008673,
      "kl": 0.000684199645411169,
      "kl_consumption": 0.0006299752917662599,
      "kl_portfolio": 5.422435364490914e-05,
      "value_rrmse": 0.007031543252096386,
      "mean_consumption_relerr": 0.010695652822549388,
      "portfolio_mean_rmse": 0.0064182594557126715,
      "portfolio_var_relerr": 0.012492216928471281
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6443059840021306,
      "kl": 0.0004925439508147138,
      "kl_consumption": 0.00043276572452261773,
      "kl_portfolio": 5.977822629209605e-05,
      "value_rrmse": 0.004223440989479587,
      "mean_consumption_relerr": 0.008796721603856788,
      "portfolio_mean_rmse": 0.006873062572683436,
      "portfolio_var_relerr": 0.011155471243935223
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.687806501999148,
      "kl": 0.0002706930312089962,
      "kl_consumption": 0.00022373187686319665,
      "kl_portfolio": 4.696115434579955e-05,
      "value_rrmse": 0.0057043604075120114,
      "mean_consumption_relerr": 0.006357129109797002,
      "portfolio_mean_rmse": 0.00747702741000338,
      "portfolio_var_relerr": 0.00970994906145103
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7281801890021598,
      "kl": 0.0005010689944934114,
      "kl_consumption": 0.00048116022658972437,
      "kl_portfolio": 1.9908767903687008e-05,
      "value_rrmse": 0.003940464254454668,
      "mean_consumption_relerr": 0.009411322616422073,
      "portfolio_mean_rmse": 0.0019766849315770137,
      "portfolio_var_relerr": 0.008462193299339607
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.76946819099976,
      "kl": 0.0004949864353228327,
      "kl_consumption": 0.00048243998499800745,
      "kl_portfolio": 1.2546450324825252e-05,
      "value_rrmse": 0.006229078456562008,
      "mean_consumption_relerr": 0.00940191230273374,
      "portfolio_mean_rmse": 0.0019005119540423715,
      "portfolio_var_relerr": 0.0061852988311279595
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.8064020620004158,
      "kl": 0.0008027726702482958,
      "kl_consumption": 0.0007834839282734719,
      "kl_portfolio": 1.928874197482386e-05,
      "value_rrmse": 0.004506146091407726,
      "mean_consumption_relerr": 0.012169287985671063,
      "portfolio_mean_rmse": 0.005846764082407419,
      "portfolio_var_relerr": 0.005626646994489957
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.8468427040024835,
      "kl": 0.0007026692450550632,
      "kl_consumption": 0.0006679672384333526,
      "kl_portfolio": 3.470200662171065e-05,
      "value_rrmse": 0.0036977926097446073,
      "mean_consumption_relerr": 0.011142610829832852,
      "portfolio_mean_rmse": 0.008602051470322686,
      "portfolio_var_relerr": 0.005547874762164396
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.8899574679999205,
      "kl": 0.0006676039453129833,
      "kl_consumption": 0.0006307844678228947,
      "kl_portfolio": 3.681947749008854e-05,
      "value_rrmse": 0.0035118246614565156,
      "mean_consumption_relerr": 0.010682770645009674,
      "portfolio_mean_rmse": 0.005514637516507592,
      "portfolio_var_relerr": 0.00921685928791823
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.930231685000763,
      "kl": 0.000451333332739683,
      "kl_consumption": 0.00041412904407725,
      "kl_portfolio": 3.7204288662433046e-05,
      "value_rrmse": 0.003915795014734395,
      "mean_consumption_relerr": 0.00864061869746926,
      "portfolio_mean_rmse": 0.0037846118413107995,
      "portfolio_var_relerr": 0.011517041266408028
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9738868589993217,
      "kl": 0.0005145446523709066,
      "kl_consumption": 0.0004549124567366494,
      "kl_portfolio": 5.96321956342572e-05,
      "value_rrmse": 0.0036212989116200596,
      "mean_consumption_relerr": 0.009080924659943812,
      "portfolio_mean_rmse": 0.008885386975936852,
      "portfolio_var_relerr": 0.009787480010247705
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.011745032999897,
      "kl": 0.0004651963784103624,
      "kl_consumption": 0.00036977188279865657,
      "kl_portfolio": 9.542449561170586e-05,
      "value_rrmse": 0.0028631221327167617,
      "mean_consumption_relerr": 0.008080897811467962,
      "portfolio_mean_rmse": 0.009929473652016966,
      "portfolio_var_relerr": 0.009378010587593067
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.055368698001985,
      "kl": 0.00036611676417754545,
      "kl_consumption": 0.0003259425003960762,
      "kl_portfolio": 4.017426378146925e-05,
      "value_rrmse": 0.005298246624646473,
      "mean_consumption_relerr": 0.007639520056207963,
      "portfolio_mean_rmse": 0.008015363143395989,
      "portfolio_var_relerr": 0.00781694250077103
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.096057912000106,
      "kl": 0.0002947997487932271,
      "kl_consumption": 0.0002388806971349576,
      "kl_portfolio": 5.5919051658269504e-05,
      "value_rrmse": 0.004411933071853847,
      "mean_consumption_relerr": 0.006589518866843188,
      "portfolio_mean_rmse": 0.009590311915416202,
      "portfolio_var_relerr": 0.009108170894155243
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.134025013001519,
      "kl": 0.00030154734954096897,
      "kl_consumption": 0.00026198632562804853,
      "kl_portfolio": 3.9561023912920434e-05,
      "value_rrmse": 0.004228457829234405,
      "mean_consumption_relerr": 0.006915811212124354,
      "portfolio_mean_rmse": 0.004704035112992648,
      "portfolio_var_relerr": 0.010447895157704772
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.176412079999864,
      "kl": 0.0009352693773680406,
      "kl_consumption": 0.0008638060738238807,
      "kl_portfolio": 7.146330354415999e-05,
      "value_rrmse": 0.005686109255906374,
      "mean_consumption_relerr": 0.012726201550951017,
      "portfolio_mean_rmse": 0.009319505793522262,
      "portfolio_var_relerr": 0.011172036510728093
    }
  ]
}

==> numerics/free/seed_20261126_h_0.01.json <==
{
  "seed": 20261126,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0693387120339881,
    -0.01683117491657293,
    -0.004125476908291301,
    -0.0030879951436098897,
    -1.0231625095111025,
    0.24110076767599775,
    0.019324864225598915,
    0.0007221576248513573,
    -1.1076388327428803,
    0.22020272149048534,
    0.01546959796205628,
    0.0019448751773710937
  ],
  "w": [
    0.2949865392020525,
    -0.3486433436431314,
    -0.05109620492671758,
    -0.0031372313624746465,
    1.5154384778648047,
    0.2377529398332817,
    0.5504600078575763,
    0.3681052100741918,
    0.05091780677486331,
    0.0007754838725505476,
    -0.5692162842344864,
    0.3694869479554589,
    0.04990566539629858,
    0.0033876361434292093,
    0.002565563134913817,
    0.0030845855803322106,
    0.0024723386582768065,
    -0.0025855453237191442
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.046136419998219935,
      "kl": 0.551954974217617,
      "kl_consumption": 0.1202750453028384,
      "kl_portfolio": 0.43167992891477847,
      "value_rrmse": 0.45796929553295024,
      "mean_consumption_relerr": 0.12602279670028665,
      "portfolio_mean_rmse": 0.6266989645131188,
      "portfolio_var_relerr": 0.46912270437138515
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.09067269499792019,
      "kl": 0.6677463856496468,
      "kl_consumption": 0.22060391395006773,
      "kl_portfolio": 0.44714247169957916,
      "value_rrmse": 0.3661508324506678,
      "mean_consumption_relerr": 0.15793212253711542,
      "portfolio_mean_rmse": 0.6265120595229434,
      "portfolio_var_relerr": 0.4297270509841691
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.13351869200050714,
      "kl": 0.6444902070710361,
      "kl_consumption": 0.2537709102140071,
      "kl_portfolio": 0.390719296857029,
      "value_rrmse": 0.30137179179429,
      "mean_consumption_relerr": 0.16136754337685483,
      "portfolio_mean_rmse": 0.5849380211009975,
      "portfolio_var_relerr": 0.3998286856594973
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.17587319599988405,
      "kl": 0.5170915965292002,
      "kl_consumption": 0.21465432580884597,
      "kl_portfolio": 0.30243727072035426,
      "value_rrmse": 0.24899937252893545,
      "mean_consumption_relerr": 0.14373816553110808,
      "portfolio_mean_rmse": 0.5125744359050125,
      "portfolio_var_relerr": 0.3732841814305194
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.21683717099949718,
      "kl": 0.37207141217184675,
      "kl_consumption": 0.15358451580966984,
      "kl_portfolio": 0.2184868963621769,
      "value_rrmse": 0.20974469750597785,
      "mean_consumption_relerr": 0.11931589725954075,
      "portfolio_mean_rmse": 0.4312269886173091,
      "portfolio_var_relerr": 0.3475138469351352
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.26254811599937966,
      "kl": 0.2806627818494567,
      "kl_consumption": 0.11958766590321424,
      "kl_portfolio": 0.16107511594624246,
      "value_rrmse": 0.17856364677683698,
      "mean_consumption_relerr": 0.10090287159436204,
      "portfolio_mean_rmse": 0.3639543341961864,
      "portfolio_var_relerr": 0.32812669094616137
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.3046846049983287,
      "kl": 0.20246183271268853,
      "kl_consumption": 0.08217089514447593,
      "kl_portfolio": 0.12029093756821263,
      "value_rrmse": 0.15600072488557476,
      "mean_consumption_relerr": 0.07902792938061334,
      "portfolio_mean_rmse": 0.3136771126667298,
      "portfolio_var_relerr": 0.307374568354494
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.34890705900033936,
      "kl": 0.14682472294518634,
      "kl_consumption": 0.05085355736081991,
      "kl_portfolio": 0.09597116558436643,
      "value_rrmse": 0.14031353681838185,
      "mean_consumption_relerr": 0.0551846261159882,
      "portfolio_mean_rmse": 0.27534631885093824,
      "portfolio_var_relerr": 0.29397831298849014
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.4052990919990407,
      "kl": 0.11127146306766461,
      "kl_consumption": 0.03122984483357976,
      "kl_portfolio": 0.08004161823408486,
      "value_rrmse": 0.12774698193315567,
      "mean_consumption_relerr": 0.026947463416041224,
      "portfolio_mean_rmse": 0.24718038214353877,
      "portfolio_var_relerr": 0.28104779834134147
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4496894459989562,
      "kl": 0.09487913985895031,
      "kl_consumption": 0.029372601584963343,
      "kl_portfolio": 0.06550653827398698,
      "value_rrmse": 0.11746804712427712,
      "mean_consumption_relerr": 0.014758118179098252,
      "portfolio_mean_rmse": 0.22564300268698037,
      "portfolio_var_relerr": 0.262901857526658
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4909121319979022,
      "kl": 0.0855702019611443,
      "kl_consumption": 0.03131978693274175,
      "kl_portfolio": 0.05425041502840257,
      "value_rrmse": 0.110876322393415,
      "mean_consumption_relerr": 0.016816060272329774,
      "portfolio_mean_rmse": 0.2097071054966169,
      "portfolio_var_relerr": 0.24647937548813345
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5389331119986309,
      "kl": 0.08099525477330338,
      "kl_consumption": 0.03263795417565269,
      "kl_portfolio": 0.048357300597650685,
      "value_rrmse": 0.10374409983904312,
      "mean_consumption_relerr": 0.022376662276971503,
      "portfolio_mean_rmse": 0.19535222705028926,
      "portfolio_var_relerr": 0.23732059341870915
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5850693690008484,
      "kl": 0.06897125815661512,
      "kl_consumption": 0.027502326122695476,
      "kl_portfolio": 0.04146893203391964,
      "value_rrmse": 0.09630798128285079,
      "mean_consumption_relerr": 0.021332459867900156,
      "portfolio_mean_rmse": 0.1768023338951308,
      "portfolio_var_relerr": 0.22705133185958618
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.6253960969988839,
      "kl": 0.06397530527729525,
      "kl_consumption": 0.02771484302178488,
      "kl_portfolio": 0.03626046225551036,
      "value_rrmse": 0.09147151571630026,
      "mean_consumption_relerr": 0.0213647919697179,
      "portfolio_mean_rmse": 0.1602246138545886,
      "portfolio_var_relerr": 0.21821712510329414
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6685471220007457,
      "kl": 0.05729413257054049,
      "kl_consumption": 0.025221366911618213,
      "kl_portfolio": 0.03207276565892226,
      "value_rrmse": 0.0860949604559753,
      "mean_consumption_relerr": 0.019510771831066316,
      "portfolio_mean_rmse": 0.14312183861251843,
      "portfolio_var_relerr": 0.21089228396472567
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.7062535679979192,
      "kl": 0.05003465251163452,
      "kl_consumption": 0.022650682719548842,
      "kl_portfolio": 0.02738396979208568,
      "value_rrmse": 0.08132979134891657,
      "mean_consumption_relerr": 0.02020674578750274,
      "portfolio_mean_rmse": 0.13049862474399593,
      "portfolio_var_relerr": 0.20113344887925896
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7473210669995751,
      "kl": 0.04399627461986484,
      "kl_consumption": 0.019917631218073627,
      "kl_portfolio": 0.024078643401791222,
      "value_rrmse": 0.07625991530489133,
      "mean_consumption_relerr": 0.014101843405109856,
      "portfolio_mean_rmse": 0.11706734628178267,
      "portfolio_var_relerr": 0.19380701173088824
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7879993370006559,
      "kl": 0.041159573297579244,
      "kl_consumption": 0.01966085509270059,
      "kl_portfolio": 0.021498718204878652,
      "value_rrmse": 0.07220078242511327,
      "mean_consumption_relerr": 0.014305017225465887,
      "portfolio_mean_rmse": 0.10631099063603187,
      "portfolio_var_relerr": 0.18688265382126087
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.8287257109986967,
      "kl": 0.03556311849170428,
      "kl_consumption": 0.017405639341223664,
      "kl_portfolio": 0.018157479150480615,
      "value_rrmse": 0.06692475651303305,
      "mean_consumption_relerr": 0.012951633760630665,
      "portfolio_mean_rmse": 0.09594976911883435,
      "portfolio_var_relerr": 0.1763525853427723
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8746852240001317,
      "kl": 0.032578500324167835,
      "kl_consumption": 0.016502337639886247,
      "kl_portfolio": 0.01607616268428159,
      "value_rrmse": 0.06378181265294691,
      "mean_consumption_relerr": 0.013642915397444118,
      "portfolio_mean_rmse": 0.08571704755606181,
      "portfolio_var_relerr": 0.1697275130328912
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.914788869999029,
      "kl": 0.02891502832923865,
      "kl_consumption": 0.015047367470199675,
      "kl_portfolio": 0.013867660859038974,
      "value_rrmse": 0.060014978714541894,
      "mean_consumption_relerr": 0.014594342437984794,
      "portfolio_mean_rmse": 0.07457176906069853,
      "portfolio_var_relerr": 0.1623184894865902
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9577259180005058,
      "kl": 0.024947097235365118,
      "kl_consumption": 0.012981188145372418,
      "kl_portfolio": 0.011965909089992701,
      "value_rrmse": 0.05635525768638969,
      "mean_consumption_relerr": 0.01218432187600154,
      "portfolio_mean_rmse": 0.06479442295234358,
      "portfolio_var_relerr": 0.15504910795092217
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 1.0008264030002465,
      "kl": 0.02303571632995209,
      "kl_consumption": 0.012488834692709937,
      "kl_portfolio": 0.010546881637242154,
      "value_rrmse": 0.05386648447274168,
      "mean_consumption_relerr": 0.014335156975779825,
      "portfolio_mean_rmse": 0.05868445933945977,
      "portfolio_var_relerr": 0.14763327271305662
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0411549199998262,
      "kl": 0.01941507514470456,
      "kl_consumption": 0.010403121726570892,
      "kl_portfolio": 0.009011953418133671,
      "value_rrmse": 0.04984102385627259,
      "mean_consumption_relerr": 0.010439199292949461,
      "portfolio_mean_rmse": 0.04940521293558852,
      "portfolio_var_relerr": 0.14009217486802486
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.085454412997933,
      "kl": 0.017293515209726953,
      "kl_consumption": 0.009698803033006626,
      "kl_portfolio": 0.007594712176720324,
      "value_rrmse": 0.047543689603244725,
      "mean_consumption_relerr": 0.01279639443746123,
      "portfolio_mean_rmse": 0.0421145956183047,
      "portfolio_var_relerr": 0.1313071927356902
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.1297454460000154,
      "kl": 0.014664964379543599,
      "kl_consumption": 0.00817005042207353,
      "kl_portfolio": 0.006494913957470072,
      "value_rrmse": 0.04493525156227167,
      "mean_consumption_relerr": 0.008661543556397125,
      "portfolio_mean_rmse": 0.03447289055542039,
      "portfolio_var_relerr": 0.12418468074863521
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1706751259989687,
      "kl": 0.013288492662321669,
      "kl_consumption": 0.00742585266021368,
      "kl_portfolio": 0.005862640002107989,
      "value_rrmse": 0.04124248166692126,
      "mean_consumption_relerr": 0.009322543404667451,
      "portfolio_mean_rmse": 0.028457042460173734,
      "portfolio_var_relerr": 0.12006851455870345
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.2099589009994816,
      "kl": 0.011972023463009619,
      "kl_consumption": 0.007047526664335759,
      "kl_portfolio": 0.004924496798673857,
      "value_rrmse": 0.03982587594635443,
      "mean_consumption_relerr": 0.0105234985461836,
      "portfolio_mean_rmse": 0.024507406303145157,
      "portfolio_var_relerr": 0.11199777953406148
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2529435680007737,
      "kl": 0.010716413915846993,
      "kl_consumption": 0.0064400244096182715,
      "kl_portfolio": 0.004276389506228721,
      "value_rrmse": 0.03682898636415462,
      "mean_consumption_relerr": 0.011012461849014823,
      "portfolio_mean_rmse": 0.020763155122917445,
      "portfolio_var_relerr": 0.10583687093070028
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2974134420001064,
      "kl": 0.009395119001094281,
      "kl_consumption": 0.005662676062502765,
      "kl_portfolio": 0.003732442938591515,
      "value_rrmse": 0.03345246412751367,
      "mean_consumption_relerr": 0.00958168780012834,
      "portfolio_mean_rmse": 0.018516773766617995,
      "portfolio_var_relerr": 0.10003082544747892
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.3381248910009163,
      "kl": 0.0084836378496202,
      "kl_consumption": 0.00513833595471381,
      "kl_portfolio": 0.00334530189490639,
      "value_rrmse": 0.03102464106027678,
      "mean_consumption_relerr": 0.009238277352506345,
      "portfolio_mean_rmse": 0.012285497543939625,
      "portfolio_var_relerr": 0.0963258204617708
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3815083419976872,
      "kl": 0.0072016449199052675,
      "kl_consumption": 0.004393094155698924,
      "kl_portfolio": 0.002808550764206343,
      "value_rrmse": 0.02952198982544314,
      "mean_consumption_relerr": 0.008278755324896187,
      "portfolio_mean_rmse": 0.011949145993631043,
      "portfolio_var_relerr": 0.08920566842231129
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.4218133840004157,
      "kl": 0.00662389689252468,
      "kl_consumption": 0.0041786673097263995,
      "kl_portfolio": 0.0024452295827982816,
      "value_rrmse": 0.029405586874732555,
      "mean_consumption_relerr": 0.011000105122582806,
      "portfolio_mean_rmse": 0.008549960858419296,
      "portfolio_var_relerr": 0.08398562202246
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4628599809984735,
      "kl": 0.0056769994655793635,
      "kl_consumption": 0.003580305542989559,
      "kl_portfolio": 0.0020966939225898046,
      "value_rrmse": 0.027437719013724403,
      "mean_consumption_relerr": 0.009211238944758353,
      "portfolio_mean_rmse": 0.0067641874016705844,
      "portfolio_var_relerr": 0.07880132690267624
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.5058482099993853,
      "kl": 0.004783589926837649,
      "kl_consumption": 0.002950685740769913,
      "kl_portfolio": 0.0018329041860677365,
      "value_rrmse": 0.025638601874674462,
      "mean_consumption_relerr": 0.007276837563432276,
      "portfolio_mean_rmse": 0.0037930859081555936,
      "portfolio_var_relerr": 0.0744047803273432
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.5475790319978842,
      "kl": 0.00413086563087822,
      "kl_consumption": 0.0025617853762906367,
      "kl_portfolio": 0.001569080254587583,
      "value_rrmse": 0.023591748417443513,
      "mean_consumption_relerr": 0.006861941083091482,
      "portfolio_mean_rmse": 0.001644976854207883,
      "portfolio_var_relerr": 0.06949187181876154
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5884195520011417,
      "kl": 0.0037663243464899246,
      "kl_consumption": 0.002378145264014135,
      "kl_portfolio": 0.001388179082475789,
      "value_rrmse": 0.020447378780373275,
      "mean_consumption_relerr": 0.008384506411238578,
      "portfolio_mean_rmse": 0.005114694208682368,
      "portfolio_var_relerr": 0.06540196466064957
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.629230271999404,
      "kl": 0.003196684497160672,
      "kl_consumption": 0.0019425042425009057,
      "kl_portfolio": 0.0012541802546597665,
      "value_rrmse": 0.021388382664862527,
      "mean_consumption_relerr": 0.0065679187382762065,
      "portfolio_mean_rmse": 0.008286851664675207,
      "portfolio_var_relerr": 0.061729015537811856
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6711073139995278,
      "kl": 0.0028446751377285318,
      "kl_consumption": 0.001722905263349586,
      "kl_portfolio": 0.0011217698743789457,
      "value_rrmse": 0.01888361644541385,
      "mean_consumption_relerr": 0.006225654030850047,
      "portfolio_mean_rmse": 0.00842159701309447,
      "portfolio_var_relerr": 0.05842601967000109
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.7104331419977825,
      "kl": 0.0028450037519144014,
      "kl_consumption": 0.0019478003438473891,
      "kl_portfolio": 0.000897203408067013,
      "value_rrmse": 0.017550957036448375,
      "mean_consumption_relerr": 0.01070216618879136,
      "portfolio_mean_rmse": 0.0030886839488974463,
      "portfolio_var_relerr": 0.05401300941548296
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7479292120005994,
      "kl": 0.0022349584431514313,
      "kl_consumption": 0.0014055758991102754,
      "kl_portfolio": 0.000829382544041156,
      "value_rrmse": 0.016983401768120875,
      "mean_consumption_relerr": 0.006216185577916547,
      "portfolio_mean_rmse": 0.0014212324077923643,
      "portfolio_var_relerr": 0.05247661553004425
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7889331910009787,
      "kl": 0.0019485153806551823,
      "kl_consumption": 0.0012636290104664973,
      "kl_portfolio": 0.000684886370188685,
      "value_rrmse": 0.015370739770454153,
      "mean_consumption_relerr": 0.007092175778732786,
      "portfolio_mean_rmse": 0.0016787912494080337,
      "portfolio_var_relerr": 0.04789076146259202
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.8299081549994298,
      "kl": 0.0018191666345684153,
      "kl_consumption": 0.001213707850276738,
      "kl_portfolio": 0.0006054587842916776,
      "value_rrmse": 0.013039456758785761,
      "mean_consumption_relerr": 0.008310477893211328,
      "portfolio_mean_rmse": 0.005923429165977198,
      "portfolio_var_relerr": 0.04423359511933941
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8716309320006985,
      "kl": 0.001627684057299849,
      "kl_consumption": 0.0010457871401619294,
      "kl_portfolio": 0.0005818969171379199,
      "value_rrmse": 0.011195113845026507,
      "mean_consumption_relerr": 0.007368250522866609,
      "portfolio_mean_rmse": 0.008378523986104365,
      "portfolio_var_relerr": 0.042715338825287184
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.915694674000406,
      "kl": 0.0014111815896910387,
      "kl_consumption": 0.0009249282345173302,
      "kl_portfolio": 0.0004862533551737081,
      "value_rrmse": 0.013718442190419965,
      "mean_consumption_relerr": 0.006901026420598544,
      "portfolio_mean_rmse": 0.001530080939330133,
      "portfolio_var_relerr": 0.04124383493649051
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9554162989988981,
      "kl": 0.002112824853476076,
      "kl_consumption": 0.0017158669521844757,
      "kl_portfolio": 0.0003969579012916,
      "value_rrmse": 0.01393630963016344,
      "mean_consumption_relerr": 0.014621733369470992,
      "portfolio_mean_rmse": 0.002423172278734944,
      "portfolio_var_relerr": 0.037109210084948156
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.998883829000988,
      "kl": 0.001068185997803894,
      "kl_consumption": 0.0007336300809748935,
      "kl_portfolio": 0.00033455591682900036,
      "value_rrmse": 0.009734479773194355,
      "mean_consumption_relerr": 0.006123222710495697,
      "portfolio_mean_rmse": 0.003438412696257538,
      "portfolio_var_relerr": 0.033979342793405795
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0387358400002995,
      "kl": 0.0011188482331436836,
      "kl_consumption": 0.0008319359676247974,
      "kl_portfolio": 0.0002869122655188863,
      "value_rrmse": 0.011857896058693187,
      "mean_consumption_relerr": 0.008505233218932505,
      "portfolio_mean_rmse": 0.001033054167187067,
      "portfolio_var_relerr": 0.03207142303283975
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0817061829984596,
      "kl": 0.0007685861682479718,
      "kl_consumption": 0.0005218581495827481,
      "kl_portfolio": 0.0002467280186652236,
      "value_rrmse": 0.007948216632034193,
      "mean_consumption_relerr": 0.0049425125255269575,
      "portfolio_mean_rmse": 0.0027183519790589653,
      "portfolio_var_relerr": 0.029571614730601156
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.124637344000803,
      "kl": 0.001131000558575145,
      "kl_consumption": 0.0009109246018670753,
      "kl_portfolio": 0.00022007595670806975,
      "value_rrmse": 0.009724642007515188,
      "mean_consumption_relerr": 0.01062439713316246,
      "portfolio_mean_rmse": 0.004541501643170419,
      "portfolio_var_relerr": 0.027161093921081625
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1630467670001963,
      "kl": 0.0006363678229439676,
      "kl_consumption": 0.0004684379148314715,
      "kl_portfolio": 0.0001679299081124962,
      "value_rrmse": 0.0063739326161108435,
      "mean_consumption_relerr": 0.006247983761168905,
      "portfolio_mean_rmse": 0.002332741267528197,
      "portfolio_var_relerr": 0.024520885385037335
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.2037804100000358,
      "kl": 0.0007116512200387797,
      "kl_consumption": 0.0005439661033504761,
      "kl_portfolio": 0.0001676851166883036,
      "value_rrmse": 0.008123675461391625,
      "mean_consumption_relerr": 0.007730432192775411,
      "portfolio_mean_rmse": 0.005655893919338665,
      "portfolio_var_relerr": 0.024374725965719487
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.2444546629994875,
      "kl": 0.0006407772436690143,
      "kl_consumption": 0.00043784968904993075,
      "kl_portfolio": 0.0002029275546190835,
      "value_rrmse": 0.0059276614214505245,
      "mean_consumption_relerr": 0.0067243919443658005,
      "portfolio_mean_rmse": 0.008948248318549025,
      "portfolio_var_relerr": 0.02228722580334616
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2847371130010288,
      "kl": 0.0005335338444291185,
      "kl_consumption": 0.00036770203308713906,
      "kl_portfolio": 0.00016583181134197951,
      "value_rrmse": 0.006473201217195512,
      "mean_consumption_relerr": 0.005956555734275664,
      "portfolio_mean_rmse": 0.006984015180115348,
      "portfolio_var_relerr": 0.021645239266394858
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.3278885729996546,
      "kl": 0.0007620232692203074,
      "kl_consumption": 0.0005945051629521622,
      "kl_portfolio": 0.00016751810626814515,
      "value_rrmse": 0.007911155306367419,
      "mean_consumption_relerr": 0.008929880179090863,
      "portfolio_mean_rmse": 0.006699763182170224,
      "portfolio_var_relerr": 0.02269009155879431
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.366491971999494,
      "kl": 0.0008538709956068552,
      "kl_consumption": 0.0006961755437115886,
      "kl_portfolio": 0.00015769545189526658,
      "value_rrmse": 0.006779740300350204,
      "mean_consumption_relerr": 0.010150300412782752,
      "portfolio_mean_rmse": 0.00550572351156293,
      "portfolio_var_relerr": 0.02289297120511249
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.4119097369984956,
      "kl": 0.00038721958614529447,
      "kl_consumption": 0.0002919981643471523,
      "kl_portfolio": 9.522142179814219e-05,
      "value_rrmse": 0.00879944157465264,
      "mean_consumption_relerr": 0.005535893879702558,
      "portfolio_mean_rmse": 0.00018853978115868948,
      "portfolio_var_relerr": 0.019356454562096143
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4531905539988657,
      "kl": 0.00033003794209947903,
      "kl_consumption": 0.0002597792239728431,
      "kl_portfolio": 7.025871812663588e-05,
      "value_rrmse": 0.00453935597196355,
      "mean_consumption_relerr": 0.005293089213437633,
      "portfolio_mean_rmse": 0.004873179490076938,
      "portfolio_var_relerr": 0.0147961634776666
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.4950781549996464,
      "kl": 0.00044108311144633425,
      "kl_consumption": 0.00035807208916979364,
      "kl_portfolio": 8.301102227654062e-05,
      "value_rrmse": 0.0054429653239920816,
      "mean_consumption_relerr": 0.007181158881250237,
      "portfolio_mean_rmse": 0.006958814478696605,
      "portfolio_var_relerr": 0.015806530301762406
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5360393919982016,
      "kl": 0.0008168885293079739,
      "kl_consumption": 0.0007661614271147908,
      "kl_portfolio": 5.072710219318309e-05,
      "value_rrmse": 0.008612680192305924,
      "mean_consumption_relerr": 0.011496103013223112,
      "portfolio_mean_rmse": 0.002824921549579372,
      "portfolio_var_relerr": 0.013501292621311743
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.576486001999001,
      "kl": 0.0004974146045681248,
      "kl_consumption": 0.00046353808580675286,
      "kl_portfolio": 3.387651876137193e-05,
      "value_rrmse": 0.00563971183667585,
      "mean_consumption_relerr": 0.00869830056218477,
      "portfolio_mean_rmse": 0.0033167657728612123,
      "portfolio_var_relerr": 0.010852193434214393
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.615516524998384,
      "kl": 0.0004073147270882656,
      "kl_consumption": 0.00038018276158109817,
      "kl_portfolio": 2.7131965507167436e-05,
      "value_rrmse": 0.003925995398457311,
      "mean_consumption_relerr": 0.007711757523578979,
      "portfolio_mean_rmse": 0.0015430602329095406,
      "portfolio_var_relerr": 0.0102369273816735
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.655900877998647,
      "kl": 0.0005583621379304963,
      "kl_consumption": 0.0005243498721442367,
      "kl_portfolio": 3.4012265786259543e-05,
      "value_rrmse": 0.003971103564512639,
      "mean_consumption_relerr": 0.009095107615539938,
      "portfolio_mean_rmse": 0.0027288463533248213,
      "portfolio_var_relerr": 0.010561615415641159
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.697767636000208,
      "kl": 0.00036542180698708094,
      "kl_consumption": 0.000338686229369149,
      "kl_portfolio": 2.6735577617931988e-05,
      "value_rrmse": 0.004096713890914581,
      "mean_consumption_relerr": 0.007101712449769073,
      "portfolio_mean_rmse": 0.005404003805562346,
      "portfolio_var_relerr": 0.00822629386356255
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.736903547000111,
      "kl": 0.00040617247885748795,
      "kl_consumption": 0.0003646688148395698,
      "kl_portfolio": 4.150366401791815e-05,
      "value_rrmse": 0.0038242154080154636,
      "mean_consumption_relerr": 0.00759039457054517,
      "portfolio_mean_rmse": 0.007480566070407431,
      "portfolio_var_relerr": 0.006678050998267833
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.775683296000352,
      "kl": 0.0003893795636738344,
      "kl_consumption": 0.0003435770265451313,
      "kl_portfolio": 4.580253712870308e-05,
      "value_rrmse": 0.0038129802239784414,
      "mean_consumption_relerr": 0.007603440315733314,
      "portfolio_mean_rmse": 0.007282699308602285,
      "portfolio_var_relerr": 0.007573278850976397
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.8155179130008037,
      "kl": 0.000739793453948464,
      "kl_consumption": 0.0007005595975029379,
      "kl_portfolio": 3.9233856445526066e-05,
      "value_rrmse": 0.008703955649927233,
      "mean_consumption_relerr": 0.011192783013898906,
      "portfolio_mean_rmse": 0.006179041774066735,
      "portfolio_var_relerr": 0.010656351694703076
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.856320365997817,
      "kl": 0.00021914379663473822,
      "kl_consumption": 0.00015453094727711694,
      "kl_portfolio": 6.461284935762129e-05,
      "value_rrmse": 0.0055737906196594664,
      "mean_consumption_relerr": 0.004890041559881567,
      "portfolio_mean_rmse": 0.004809189837651836,
      "portfolio_var_relerr": 0.01485534882350561
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.8984533059992827,
      "kl": 0.0005082967187573918,
      "kl_consumption": 0.0004942524036844047,
      "kl_portfolio": 1.4044315072987138e-05,
      "value_rrmse": 0.004158931569533796,
      "mean_consumption_relerr": 0.009422237257331507,
      "portfolio_mean_rmse": 0.002217152259752739,
      "portfolio_var_relerr": 0.006405257123913934
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9405863389984006,
      "kl": 0.00038002868493753895,
      "kl_consumption": 0.00033773853790628453,
      "kl_portfolio": 4.2290147031254444e-05,
      "value_rrmse": 0.008245899437099455,
      "mean_consumption_relerr": 0.0077875653803131375,
      "portfolio_mean_rmse": 0.0032166830017976147,
      "portfolio_var_relerr": 0.011678652527225561
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.980101510998793,
      "kl": 0.00034352854795341654,
      "kl_consumption": 0.00028482562816536483,
      "kl_portfolio": 5.870291978805169e-05,
      "value_rrmse": 0.003938578356344912,
      "mean_consumption_relerr": 0.006931580811240816,
      "portfolio_mean_rmse": 0.009729310259575132,
      "portfolio_var_relerr": 0.006795403334859789
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.0161744030010595,
      "kl": 0.00031294599728679266,
      "kl_consumption": 0.0002900825444337983,
      "kl_portfolio": 2.2863452852994407e-05,
      "value_rrmse": 0.004749807396044142,
      "mean_consumption_relerr": 0.00706359907570913,
      "portfolio_mean_rmse": 0.006118766068872235,
      "portfolio_var_relerr": 0.006460896986557316
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0564308159991924,
      "kl": 0.000281514225382356,
      "kl_consumption": 0.0002733407173389405,
      "kl_portfolio": 8.173508043415576e-06,
      "value_rrmse": 0.0041195089445030504,
      "mean_consumption_relerr": 0.007012930261897811,
      "portfolio_mean_rmse": 0.0021571006052321555,
      "portfolio_var_relerr": 0.004524521971641992
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.0968131919980806,
      "kl": 0.0003152936709630026,
      "kl_consumption": 0.0002643995577413523,
      "kl_portfolio": 5.089411322165033e-05,
      "value_rrmse": 0.004526268523404334,
      "mean_consumption_relerr": 0.006848766506216765,
      "portfolio_mean_rmse": 0.007103420961367021,
      "portfolio_var_relerr": 0.011168767347702726
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1398409949979396,
      "kl": 0.00035311736063498597,
      "kl_consumption": 0.0002824999571026948,
      "kl_portfolio": 7.061740353229118e-05,
      "value_rrmse": 0.002335331041201812,
      "mean_consumption_relerr": 0.007078434209220994,
      "portfolio_mean_rmse": 0.009654243358955976,
      "portfolio_var_relerr": 0.013307727773265506
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1773945089989866,
      "kl": 0.0002719488719217002,
      "kl_consumption": 0.00024324718194654392,
      "kl_portfolio": 2.8701689975156282e-05,
      "value_rrmse": 0.0025720241677054147,
      "mean_consumption_relerr": 0.006623871244965386,
      "portfolio_mean_rmse": 0.004738999125833662,
      "portfolio_var_relerr": 0.006479206112396017
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.216280882999854,
      "kl": 0.000487369815213521,
      "kl_consumption": 0.0004509484363494704,
      "kl_portfolio": 3.6421378864050594e-05,
      "value_rrmse": 0.002111282453394234,
      "mean_consumption_relerr": 0.00916546382317996,
      "portfolio_mean_rmse": 0.0033784449099455295,
      "portfolio_var_relerr": 0.011214522044589259
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.25928247399861,
      "kl": 0.0008936182058107024,
      "kl_consumption": 0.0008721969082216379,
      "kl_portfolio": 2.142129758906452e-05,
      "value_rrmse": 0.003309837047652877,
      "mean_consumption_relerr": 0.012729095983017257,
      "portfolio_mean_rmse": 0.0031576542817907008,
      "portfolio_var_relerr": 0.008097433660940923
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.3022504129985464,
      "kl": 0.0005955597544952115,
      "kl_consumption": 0.0005567196050730896,
      "kl_portfolio": 3.884014942212192e-05,
      "value_rrmse": 0.0028625009779554927,
      "mean_consumption_relerr": 0.010144628227910225,
      "portfolio_mean_rmse": 0.005303960597938678,
      "portfolio_var_relerr": 0.0075142026391374125
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.3464741479983786,
      "kl": 0.0002579614841501921,
      "kl_consumption": 0.00020250079518230825,
      "kl_portfolio": 5.546068896788387e-05,
      "value_rrmse": 0.0018465572124065268,
      "mean_consumption_relerr": 0.005779386347185213,
      "portfolio_mean_rmse": 0.006742931600844007,
      "portfolio_var_relerr": 0.00960701467722474
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.3874918059991614,
      "kl": 0.0010326578153546063,
      "kl_consumption": 0.000996154237080436,
      "kl_portfolio": 3.6503578274170186e-05,
      "value_rrmse": 0.00377681197888735,
      "mean_consumption_relerr": 0.013651316856482364,
      "portfolio_mean_rmse": 0.004251712011697321,
      "portfolio_var_relerr": 0.009065159800134849
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4258659109982545,
      "kl": 0.00030245785272641987,
      "kl_consumption": 0.00022648315604040998,
      "kl_portfolio": 7.597469668600987e-05,
      "value_rrmse": 0.0051981235202801955,
      "mean_consumption_relerr": 0.006277982052099219,
      "portfolio_mean_rmse": 0.009076985170862813,
      "portfolio_var_relerr": 0.010514820356321926
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4670710179998423,
      "kl": 0.0002510429035532506,
      "kl_consumption": 0.0002253741373880702,
      "kl_portfolio": 2.5668766165180397e-05,
      "value_rrmse": 0.0035744472370095783,
      "mean_consumption_relerr": 0.006346946718426027,
      "portfolio_mean_rmse": 0.003948014054887229,
      "portfolio_var_relerr": 0.008401048417277256
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.51020091099781,
      "kl": 0.0002445708688465521,
      "kl_consumption": 0.0002051898881248549,
      "kl_portfolio": 3.9380980721697224e-05,
      "value_rrmse": 0.0029253665792990805,
      "mean_consumption_relerr": 0.005787531394668849,
      "portfolio_mean_rmse": 0.00651848635341773,
      "portfolio_var_relerr": 0.0073817574519492
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.5525766690007003,
      "kl": 0.00046884631854216316,
      "kl_consumption": 0.00041405947198135844,
      "kl_portfolio": 5.478684656080469e-05,
      "value_rrmse": 0.0033845786563099214,
      "mean_consumption_relerr": 0.008654626412436663,
      "portfolio_mean_rmse": 0.00722845234836552,
      "portfolio_var_relerr": 0.011161866541384943
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5947852690005675,
      "kl": 0.0005904707946254146,
      "kl_consumption": 0.0005448167267727493,
      "kl_portfolio": 4.565406785266521e-05,
      "value_rrmse": 0.003528635569382092,
      "mean_consumption_relerr": 0.010014540446920394,
      "portfolio_mean_rmse": 0.0049503499049064975,
      "portfolio_var_relerr": 0.011903479022163804
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6384770709992154,
      "kl": 0.0003621427994960983,
      "kl_consumption": 0.0003189694525867255,
      "kl_portfolio": 4.3173346909372825e-05,
      "value_rrmse": 0.00446562738417924,
      "mean_consumption_relerr": 0.007669642418717071,
      "portfolio_mean_rmse": 0.005422975138876189,
      "portfolio_var_relerr": 0.011815225587156985
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.679066837998107,
      "kl": 0.0008289704112731114,
      "kl_consumption": 0.0007780701041095725,
      "kl_portfolio": 5.0900307163538864e-05,
      "value_rrmse": 0.004940827502633917,
      "mean_consumption_relerr": 0.01207973866360377,
      "portfolio_mean_rmse": 0.008980885263718116,
      "portfolio_var_relerr": 0.010356514130348668
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7189278389996616,
      "kl": 0.000459159889059161,
      "kl_consumption": 0.00035316006411640423,
      "kl_portfolio": 0.00010599982494275675,
      "value_rrmse": 0.0026491256755721356,
      "mean_consumption_relerr": 0.008070834893752292,
      "portfolio_mean_rmse": 0.011657257687528132,
      "portfolio_var_relerr": 0.012742796093377818
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.7643728080001893,
      "kl": 0.0005145035765776191,
      "kl_consumption": 0.000446724135033578,
      "kl_portfolio": 6.777944154404109e-05,
      "value_rrmse": 0.0017500762531176559,
      "mean_consumption_relerr": 0.009144608045264575,
      "portfolio_mean_rmse": 0.007939235265543586,
      "portfolio_var_relerr": 0.01258674311238631
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.8058814520009037,
      "kl": 0.0007361458081242421,
      "kl_consumption": 0.0007006172273250926,
      "kl_portfolio": 3.552858079914944e-05,
      "value_rrmse": 0.003035704151185028,
      "mean_consumption_relerr": 0.011482139844226394,
      "portfolio_mean_rmse": 0.005925385944779777,
      "portfolio_var_relerr": 0.009806667184736767
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.8457374530007655,
      "kl": 0.0004669177059030289,
      "kl_consumption": 0.000375713201489356,
      "kl_portfolio": 9.120450441367294e-05,
      "value_rrmse": 0.003713519137060145,
      "mean_consumption_relerr": 0.008357941939930183,
      "portfolio_mean_rmse": 0.0049562835343850975,
      "portfolio_var_relerr": 0.017649848301482394
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.887419221999153,
      "kl": 0.0008362162807368924,
      "kl_consumption": 0.000733682186483654,
      "kl_portfolio": 0.00010253409425323844,
      "value_rrmse": 0.005021599253048904,
      "mean_consumption_relerr": 0.011757828198860653,
      "portfolio_mean_rmse": 0.00679055813438481,
      "portfolio_var_relerr": 0.018134126292788568
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.93424102499921,
      "kl": 0.0002936369388652583,
      "kl_consumption": 0.00026375205145810077,
      "kl_portfolio": 2.9884887407157483e-05,
      "value_rrmse": 0.002297645495144934,
      "mean_consumption_relerr": 0.006779545301080878,
      "portfolio_mean_rmse": 0.0028705203831357715,
      "portfolio_var_relerr": 0.01056201392867416
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9769182409982022,
      "kl": 0.000553927503472525,
      "kl_consumption": 0.0005202401214656984,
      "kl_portfolio": 3.3687382006826675e-05,
      "value_rrmse": 0.0026928951126067822,
      "mean_consumption_relerr": 0.00989212202892448,
      "portfolio_mean_rmse": 0.0037194814364975948,
      "portfolio_var_relerr": 0.010692245271576403
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.013638166998135,
      "kl": 0.00037891660027641145,
      "kl_consumption": 0.0003122256757603607,
      "kl_portfolio": 6.669092451605079e-05,
      "value_rrmse": 0.0029966567421465754,
      "mean_consumption_relerr": 0.0076302901642649875,
      "portfolio_mean_rmse": 0.004384776802522898,
      "portfolio_var_relerr": 0.014777184241870155
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.051332917999389,
      "kl": 0.0006864341678624757,
      "kl_consumption": 0.0006101943457208922,
      "kl_portfolio": 7.623982214158358e-05,
      "value_rrmse": 0.005773120855123005,
      "mean_consumption_relerr": 0.010689149785066476,
      "portfolio_mean_rmse": 0.0029101896005877315,
      "portfolio_var_relerr": 0.017366059647700913
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.091435999998794,
      "kl": 0.00019729197685684261,
      "kl_consumption": 0.00012033881789854606,
      "kl_portfolio": 7.695315895829654e-05,
      "value_rrmse": 0.004591020851179245,
      "mean_consumption_relerr": 0.004725629771324993,
      "portfolio_mean_rmse": 0.013127567363491766,
      "portfolio_var_relerr": 0.005789544123159569
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.137947121998877,
      "kl": 0.0005001216182467288,
      "kl_consumption": 0.0004454922216216202,
      "kl_portfolio": 5.462939662510865e-05,
      "value_rrmse": 0.0046006246193915695,
      "mean_consumption_relerr": 0.009095140402390822,
      "portfolio_mean_rmse": 0.00836298550289752,
      "portfolio_var_relerr": 0.011665813878570115
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.177922111000953,
      "kl": 0.00028972970577432415,
      "kl_consumption": 0.00021650070604290603,
      "kl_portfolio": 7.32289997314181e-05,
      "value_rrmse": 0.0038566704205703086,
      "mean_consumption_relerr": 0.006314935071270813,
      "portfolio_mean_rmse": 0.012029087669053523,
      "portfolio_var_relerr": 0.00781730529710898
    }
  ]
}

==> numerics/free/seed_20261127_h_0.01.json <==
{
  "seed": 20261127,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0697969684966975,
    -0.01731080808584219,
    -0.002718950049697056,
    0.008347393656270467,
    -1.025076562338379,
    0.24109953058062444,
    0.010450635010459479,
    0.0040062965888004835,
    -1.1178478832877818,
    0.23119983505749347,
    0.009775405383382528,
    -0.0023738922918455753
  ],
  "w": [
    0.29851419494638937,
    -0.3595577899018745,
    -0.03382652490217723,
    -0.008239493598050596,
    1.4962126988165372,
    0.2418357144042379,
    0.5478163789856099,
    0.380093133628147,
    0.04047255350302587,
    0.007706124007136385,
    -0.5709313971217049,
    0.37943143126888673,
    0.044992622894639095,
    0.00579048321006514,
    -0.00027584453468725045,
    0.002061103683905812,
    0.000604726069799629,
    -0.006162451067790741
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.042587195999658434,
      "kl": 0.5566015253319043,
      "kl_consumption": 0.12234527037950453,
      "kl_portfolio": 0.4342562549523997,
      "value_rrmse": 0.4598527791423372,
      "mean_consumption_relerr": 0.1277547546211296,
      "portfolio_mean_rmse": 0.6287336272728324,
      "portfolio_var_relerr": 0.4694557292709313
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08746790700024576,
      "kl": 0.6653981432785172,
      "kl_consumption": 0.2099614623025578,
      "kl_portfolio": 0.4554366809759593,
      "value_rrmse": 0.3667771722348577,
      "mean_consumption_relerr": 0.15415804285030452,
      "portfolio_mean_rmse": 0.6282501352558213,
      "portfolio_var_relerr": 0.4334538951546988
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.1284049390014843,
      "kl": 0.6123756500741053,
      "kl_consumption": 0.2169072876968068,
      "kl_portfolio": 0.3954683623772985,
      "value_rrmse": 0.30229849671974024,
      "mean_consumption_relerr": 0.1515921471174019,
      "portfolio_mean_rmse": 0.5870808307484536,
      "portfolio_var_relerr": 0.4030598047505404
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.17316371900233207,
      "kl": 0.4846873057999501,
      "kl_consumption": 0.17957674287996056,
      "kl_portfolio": 0.3051105629199896,
      "value_rrmse": 0.25041989493641625,
      "mean_consumption_relerr": 0.13315280046675437,
      "portfolio_mean_rmse": 0.5128107603037589,
      "portfolio_var_relerr": 0.37547659770666564
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.2184352950025641,
      "kl": 0.3438339925242741,
      "kl_consumption": 0.12193864525559778,
      "kl_portfolio": 0.22189534726867635,
      "value_rrmse": 0.20860535646008813,
      "mean_consumption_relerr": 0.10660452709626983,
      "portfolio_mean_rmse": 0.4306321369699274,
      "portfolio_var_relerr": 0.3515190258073699
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.26172402600059286,
      "kl": 0.23055512181041532,
      "kl_consumption": 0.06952545601783681,
      "kl_portfolio": 0.16102966579257857,
      "value_rrmse": 0.17849849394711165,
      "mean_consumption_relerr": 0.07286157331162273,
      "portfolio_mean_rmse": 0.3654854510175189,
      "portfolio_var_relerr": 0.3301576280805244
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.3057117690004816,
      "kl": 0.16014792021494348,
      "kl_consumption": 0.037564481011566904,
      "kl_portfolio": 0.12258343920337658,
      "value_rrmse": 0.15677123141738739,
      "mean_consumption_relerr": 0.03773275477419149,
      "portfolio_mean_rmse": 0.3136091906227287,
      "portfolio_var_relerr": 0.3121002077820343
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.34535855099966284,
      "kl": 0.12935057946649034,
      "kl_consumption": 0.03251721562509427,
      "kl_portfolio": 0.09683336384139604,
      "value_rrmse": 0.139317870003541,
      "mean_consumption_relerr": 0.01614362058312036,
      "portfolio_mean_rmse": 0.27893861752463284,
      "portfolio_var_relerr": 0.2957786186283694
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.38615208200280904,
      "kl": 0.111440727761278,
      "kl_consumption": 0.03303104612293523,
      "kl_portfolio": 0.07840968163834279,
      "value_rrmse": 0.12697374866323874,
      "mean_consumption_relerr": 0.012623714942155993,
      "portfolio_mean_rmse": 0.25586457658829537,
      "portfolio_var_relerr": 0.27869657615031124
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.42952341500131297,
      "kl": 0.09977295559504513,
      "kl_consumption": 0.032999118989863595,
      "kl_portfolio": 0.06677383660518155,
      "value_rrmse": 0.11682162836685474,
      "mean_consumption_relerr": 0.015208420811460826,
      "portfolio_mean_rmse": 0.2333939583201257,
      "portfolio_var_relerr": 0.2655752445003547
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4697559870000987,
      "kl": 0.08814736147895806,
      "kl_consumption": 0.032683412901152155,
      "kl_portfolio": 0.05546394857780591,
      "value_rrmse": 0.10845433406672245,
      "mean_consumption_relerr": 0.019776740946240986,
      "portfolio_mean_rmse": 0.2140479387248315,
      "portfolio_var_relerr": 0.25122961769295216
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5118704449996585,
      "kl": 0.08133907465870703,
      "kl_consumption": 0.03227601412184011,
      "kl_portfolio": 0.049063060536866904,
      "value_rrmse": 0.1016446168261157,
      "mean_consumption_relerr": 0.018919821475640697,
      "portfolio_mean_rmse": 0.19649260519463788,
      "portfolio_var_relerr": 0.24239912821784532
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5530061360004765,
      "kl": 0.07124488309939486,
      "kl_consumption": 0.02840526303116995,
      "kl_portfolio": 0.04283962006822491,
      "value_rrmse": 0.09679848413187997,
      "mean_consumption_relerr": 0.01914983324278184,
      "portfolio_mean_rmse": 0.1796030834726264,
      "portfolio_var_relerr": 0.2331890341333745
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5910426740010735,
      "kl": 0.061727479455946664,
      "kl_consumption": 0.025178638625166318,
      "kl_portfolio": 0.036548840830780346,
      "value_rrmse": 0.08855594365328538,
      "mean_consumption_relerr": 0.018123982673345577,
      "portfolio_mean_rmse": 0.16582606564732252,
      "portfolio_var_relerr": 0.22066825303883478
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6324944980005966,
      "kl": 0.05689222606006481,
      "kl_consumption": 0.024498813423969385,
      "kl_portfolio": 0.03239341263609543,
      "value_rrmse": 0.08533815094205914,
      "mean_consumption_relerr": 0.017032159645279685,
      "portfolio_mean_rmse": 0.15436178031134243,
      "portfolio_var_relerr": 0.21163454700948062
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6744003519997932,
      "kl": 0.04967262753092599,
      "kl_consumption": 0.02192906206024904,
      "kl_portfolio": 0.027743565470676947,
      "value_rrmse": 0.07964305744463655,
      "mean_consumption_relerr": 0.01644755891803257,
      "portfolio_mean_rmse": 0.13939903804503645,
      "portfolio_var_relerr": 0.20140385907222533
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7154134360025637,
      "kl": 0.04361701400286729,
      "kl_consumption": 0.019865648115451752,
      "kl_portfolio": 0.023751365887415544,
      "value_rrmse": 0.07512966514576282,
      "mean_consumption_relerr": 0.01572847184209274,
      "portfolio_mean_rmse": 0.1263104787433004,
      "portfolio_var_relerr": 0.19172063276770476
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7553644720028387,
      "kl": 0.038665921145287656,
      "kl_consumption": 0.017335439640484257,
      "kl_portfolio": 0.021330481504803402,
      "value_rrmse": 0.07139505789753876,
      "mean_consumption_relerr": 0.011359058641810365,
      "portfolio_mean_rmse": 0.11280182353224377,
      "portfolio_var_relerr": 0.185505227357827
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7945383789992775,
      "kl": 0.03576597737759965,
      "kl_consumption": 0.01706411249115729,
      "kl_portfolio": 0.01870186488644236,
      "value_rrmse": 0.06574837967866604,
      "mean_consumption_relerr": 0.012954777940298447,
      "portfolio_mean_rmse": 0.10031110661107061,
      "portfolio_var_relerr": 0.17835589811041053
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8371322810016864,
      "kl": 0.032430238610514535,
      "kl_consumption": 0.01586809210152243,
      "kl_portfolio": 0.016562146508992102,
      "value_rrmse": 0.06234885492660791,
      "mean_consumption_relerr": 0.012295775998907197,
      "portfolio_mean_rmse": 0.09399959731984978,
      "portfolio_var_relerr": 0.1699617620963836
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8776595460003591,
      "kl": 0.027604327329348474,
      "kl_consumption": 0.013205379603802391,
      "kl_portfolio": 0.01439894772554609,
      "value_rrmse": 0.059084738640738134,
      "mean_consumption_relerr": 0.010351459315258504,
      "portfolio_mean_rmse": 0.08290432496213011,
      "portfolio_var_relerr": 0.1631078230513402
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9200168940005824,
      "kl": 0.02462149270872218,
      "kl_consumption": 0.012193738609917059,
      "kl_portfolio": 0.01242775409880512,
      "value_rrmse": 0.055911894298675026,
      "mean_consumption_relerr": 0.011809989715366407,
      "portfolio_mean_rmse": 0.07424492285479317,
      "portfolio_var_relerr": 0.15483314218284905
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9620900720001373,
      "kl": 0.021507948825466233,
      "kl_consumption": 0.011004687867100994,
      "kl_portfolio": 0.010503260958365238,
      "value_rrmse": 0.05376929975951393,
      "mean_consumption_relerr": 0.011152405631738915,
      "portfolio_mean_rmse": 0.06464085495343506,
      "portfolio_var_relerr": 0.14577078364430412
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0016570450025029,
      "kl": 0.018682815779997475,
      "kl_consumption": 0.009528097025742486,
      "kl_portfolio": 0.009154718754254993,
      "value_rrmse": 0.05015485981263261,
      "mean_consumption_relerr": 0.009910320267766492,
      "portfolio_mean_rmse": 0.0549940378468266,
      "portfolio_var_relerr": 0.1394567164216598
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0434166960003495,
      "kl": 0.017140603683861357,
      "kl_consumption": 0.008906728614695146,
      "kl_portfolio": 0.00823387506916621,
      "value_rrmse": 0.04666740607322104,
      "mean_consumption_relerr": 0.008734917161129063,
      "portfolio_mean_rmse": 0.04924687997633914,
      "portfolio_var_relerr": 0.13471537208282577
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0855539420008427,
      "kl": 0.015089958209091004,
      "kl_consumption": 0.007993265658620912,
      "kl_portfolio": 0.007096692550470094,
      "value_rrmse": 0.04536290195254691,
      "mean_consumption_relerr": 0.008497877718427815,
      "portfolio_mean_rmse": 0.04583330660715906,
      "portfolio_var_relerr": 0.1268240689454113
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1293888530017284,
      "kl": 0.013237864411861483,
      "kl_consumption": 0.007068125347164076,
      "kl_portfolio": 0.006169739064697409,
      "value_rrmse": 0.04171322526289246,
      "mean_consumption_relerr": 0.007969650176653522,
      "portfolio_mean_rmse": 0.0384823885981714,
      "portfolio_var_relerr": 0.12046722660897823
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1707601210000576,
      "kl": 0.012040503324247016,
      "kl_consumption": 0.006608060522465774,
      "kl_portfolio": 0.005432442801781241,
      "value_rrmse": 0.03876245542976609,
      "mean_consumption_relerr": 0.009230208430292665,
      "portfolio_mean_rmse": 0.031850991750760345,
      "portfolio_var_relerr": 0.11507268044715382
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2123978510026063,
      "kl": 0.010559604144696248,
      "kl_consumption": 0.005768291371096602,
      "kl_portfolio": 0.004791312773599645,
      "value_rrmse": 0.035852568288815424,
      "mean_consumption_relerr": 0.007673261520050084,
      "portfolio_mean_rmse": 0.025744948379791424,
      "portfolio_var_relerr": 0.11033415458127603
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2547067850027815,
      "kl": 0.009127580145447664,
      "kl_consumption": 0.004975428002131659,
      "kl_portfolio": 0.004152152143316004,
      "value_rrmse": 0.03290667105234664,
      "mean_consumption_relerr": 0.0063902182412879874,
      "portfolio_mean_rmse": 0.02261747005604086,
      "portfolio_var_relerr": 0.10382456148865982
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.296704876000149,
      "kl": 0.008449822939228063,
      "kl_consumption": 0.00484012134788202,
      "kl_portfolio": 0.0036097015913460423,
      "value_rrmse": 0.031940519469183484,
      "mean_consumption_relerr": 0.01123646193050727,
      "portfolio_mean_rmse": 0.021692955659017358,
      "portfolio_var_relerr": 0.09787891510151782
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3400353230026667,
      "kl": 0.007666303237436022,
      "kl_consumption": 0.004501530604719214,
      "kl_portfolio": 0.003164772632716808,
      "value_rrmse": 0.031156167630041524,
      "mean_consumption_relerr": 0.010978481496124484,
      "portfolio_mean_rmse": 0.01846337526255565,
      "portfolio_var_relerr": 0.09307325436008348
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3840950840021833,
      "kl": 0.006902618975865773,
      "kl_consumption": 0.004142821648390401,
      "kl_portfolio": 0.0027597973274753724,
      "value_rrmse": 0.02824785779488374,
      "mean_consumption_relerr": 0.011376473705235915,
      "portfolio_mean_rmse": 0.011810937423596372,
      "portfolio_var_relerr": 0.08869368986471214
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4258339420011907,
      "kl": 0.006213127317378256,
      "kl_consumption": 0.003824734666112705,
      "kl_portfolio": 0.0023883926512655515,
      "value_rrmse": 0.02729596542361467,
      "mean_consumption_relerr": 0.01159794699796924,
      "portfolio_mean_rmse": 0.011535889014645943,
      "portfolio_var_relerr": 0.083294917842199
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.467398750999564,
      "kl": 0.0049950470774595334,
      "kl_consumption": 0.002981448405859302,
      "kl_portfolio": 0.0020135986716002317,
      "value_rrmse": 0.02457032384543968,
      "mean_consumption_relerr": 0.006283761911120959,
      "portfolio_mean_rmse": 0.007549275524095782,
      "portfolio_var_relerr": 0.07737903842072934
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.510786613001983,
      "kl": 0.004356181462651901,
      "kl_consumption": 0.0026269408914166353,
      "kl_portfolio": 0.0017292405712352658,
      "value_rrmse": 0.022447567306267468,
      "mean_consumption_relerr": 0.005824886491046224,
      "portfolio_mean_rmse": 0.0056312773830184,
      "portfolio_var_relerr": 0.07264910405945171
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5538119720004033,
      "kl": 0.004228924960832042,
      "kl_consumption": 0.0026905348938956915,
      "kl_portfolio": 0.0015383900669363498,
      "value_rrmse": 0.019849163932366097,
      "mean_consumption_relerr": 0.010270580441196967,
      "portfolio_mean_rmse": 0.008904017574832513,
      "portfolio_var_relerr": 0.06821943262880877
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5921093659999315,
      "kl": 0.0033899823613125265,
      "kl_consumption": 0.0020778199075190116,
      "kl_portfolio": 0.0013121624537935149,
      "value_rrmse": 0.0191945022519336,
      "mean_consumption_relerr": 0.006020314508744323,
      "portfolio_mean_rmse": 0.008794191095721342,
      "portfolio_var_relerr": 0.06379756726208895
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6314814079996722,
      "kl": 0.0030366492807399406,
      "kl_consumption": 0.0019090085292052003,
      "kl_portfolio": 0.0011276407515347405,
      "value_rrmse": 0.017491426290666485,
      "mean_consumption_relerr": 0.007080830788635043,
      "portfolio_mean_rmse": 0.005682906543409869,
      "portfolio_var_relerr": 0.05988392783578332
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.675760750000336,
      "kl": 0.002597153357317708,
      "kl_consumption": 0.0016457850990437893,
      "kl_portfolio": 0.0009513682582739185,
      "value_rrmse": 0.016675347809469,
      "mean_consumption_relerr": 0.006499012549811066,
      "portfolio_mean_rmse": 0.0025937510464131867,
      "portfolio_var_relerr": 0.055560848680408344
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7156384959998832,
      "kl": 0.0032687519169049715,
      "kl_consumption": 0.002429607515033175,
      "kl_portfolio": 0.0008391444018717967,
      "value_rrmse": 0.01911437255458271,
      "mean_consumption_relerr": 0.01479825912230171,
      "portfolio_mean_rmse": 0.0038923898764700884,
      "portfolio_var_relerr": 0.052461594973062735
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7578950460010674,
      "kl": 0.001959109112677948,
      "kl_consumption": 0.00125453909463154,
      "kl_portfolio": 0.0007045700180464076,
      "value_rrmse": 0.01684413040098005,
      "mean_consumption_relerr": 0.0049313056137320005,
      "portfolio_mean_rmse": 0.0034108936878655765,
      "portfolio_var_relerr": 0.04852150853432596
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.798533386001509,
      "kl": 0.0017672922918105694,
      "kl_consumption": 0.00114311085237911,
      "kl_portfolio": 0.0006241814394314597,
      "value_rrmse": 0.014845814023873471,
      "mean_consumption_relerr": 0.0059998309684496254,
      "portfolio_mean_rmse": 0.01064426492864823,
      "portfolio_var_relerr": 0.044220437637208745
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8401375570028904,
      "kl": 0.0016637995342085787,
      "kl_consumption": 0.0011105824493008517,
      "kl_portfolio": 0.0005532170849077274,
      "value_rrmse": 0.013033058464761327,
      "mean_consumption_relerr": 0.00671873288603698,
      "portfolio_mean_rmse": 0.010574872011702931,
      "portfolio_var_relerr": 0.04215184149551537
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8812292620023072,
      "kl": 0.0014739771944604415,
      "kl_consumption": 0.0009616219238358714,
      "kl_portfolio": 0.0005123552706245701,
      "value_rrmse": 0.012756330340441505,
      "mean_consumption_relerr": 0.0062618229784796075,
      "portfolio_mean_rmse": 0.012682174943056861,
      "portfolio_var_relerr": 0.040161288768154633
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9215829550012131,
      "kl": 0.0012519532669097964,
      "kl_consumption": 0.0008375313513494527,
      "kl_portfolio": 0.0004144219155603435,
      "value_rrmse": 0.010078971752032064,
      "mean_consumption_relerr": 0.005932895336757684,
      "portfolio_mean_rmse": 0.009465822632465828,
      "portfolio_var_relerr": 0.03602491006988056
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9645709770011308,
      "kl": 0.001343496575141921,
      "kl_consumption": 0.00101134457463918,
      "kl_portfolio": 0.0003321520005027412,
      "value_rrmse": 0.011685593541703386,
      "mean_consumption_relerr": 0.00929849674493502,
      "portfolio_mean_rmse": 0.005277488392050355,
      "portfolio_var_relerr": 0.03416804359347885
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0044812859996455,
      "kl": 0.0010284052653996764,
      "kl_consumption": 0.000737632258194324,
      "kl_portfolio": 0.00029077300720535234,
      "value_rrmse": 0.009826649379520467,
      "mean_consumption_relerr": 0.007350813041256291,
      "portfolio_mean_rmse": 0.007405248517039438,
      "portfolio_var_relerr": 0.03058398953216931
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0439491420002014,
      "kl": 0.00094790692667143,
      "kl_consumption": 0.0007148802254546169,
      "kl_portfolio": 0.0002330267012168132,
      "value_rrmse": 0.01165041358463686,
      "mean_consumption_relerr": 0.00786162140190985,
      "portfolio_mean_rmse": 0.0034806066197460486,
      "portfolio_var_relerr": 0.028802145986521043
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.0874493549999897,
      "kl": 0.0012371326884856853,
      "kl_consumption": 0.0010396267031894532,
      "kl_portfolio": 0.0001975059852962323,
      "value_rrmse": 0.01110695397506937,
      "mean_consumption_relerr": 0.011443062771189281,
      "portfolio_mean_rmse": 0.003676265350508668,
      "portfolio_var_relerr": 0.026385147925661843
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.128747676000785,
      "kl": 0.0010817645530942362,
      "kl_consumption": 0.0009113751373426942,
      "kl_portfolio": 0.00017038941575154225,
      "value_rrmse": 0.006624352106523091,
      "mean_consumption_relerr": 0.010695803733184664,
      "portfolio_mean_rmse": 0.004362485725453001,
      "portfolio_var_relerr": 0.024309134195666347
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1709654590013088,
      "kl": 0.0005121223555194233,
      "kl_consumption": 0.00038183902777100856,
      "kl_portfolio": 0.00013028332774841478,
      "value_rrmse": 0.00766937917981631,
      "mean_consumption_relerr": 0.004563935983540195,
      "portfolio_mean_rmse": 0.002768616003257838,
      "portfolio_var_relerr": 0.021841253815607156
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.211350871002651,
      "kl": 0.0006857574050370435,
      "kl_consumption": 0.0005515943220211444,
      "kl_portfolio": 0.000134163083015899,
      "value_rrmse": 0.007897956360162566,
      "mean_consumption_relerr": 0.00804841756637144,
      "portfolio_mean_rmse": 0.007278229101524729,
      "portfolio_var_relerr": 0.019927178085385487
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.252975488001539,
      "kl": 0.00043415659671385074,
      "kl_consumption": 0.00033270819421997346,
      "kl_portfolio": 0.0001014484024938772,
      "value_rrmse": 0.006606847537676922,
      "mean_consumption_relerr": 0.004738019167935052,
      "portfolio_mean_rmse": 0.0054527086068172515,
      "portfolio_var_relerr": 0.018466595100031142
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.2979651740024565,
      "kl": 0.000583660136313703,
      "kl_consumption": 0.0004927265654462155,
      "kl_portfolio": 9.093357086748736e-05,
      "value_rrmse": 0.0051845560810898795,
      "mean_consumption_relerr": 0.006886797091774177,
      "portfolio_mean_rmse": 0.004092754347294598,
      "portfolio_var_relerr": 0.01728487004549691
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3391209969995543,
      "kl": 0.0005913884083057995,
      "kl_consumption": 0.0004984696590218746,
      "kl_portfolio": 9.291874928392492e-05,
      "value_rrmse": 0.006177543271556949,
      "mean_consumption_relerr": 0.008010456883236646,
      "portfolio_mean_rmse": 0.003439059921532855,
      "portfolio_var_relerr": 0.01797236589785238
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3830068740026036,
      "kl": 0.0009183863756282927,
      "kl_consumption": 0.0008284048801849602,
      "kl_portfolio": 8.998149544333237e-05,
      "value_rrmse": 0.004319769059875357,
      "mean_consumption_relerr": 0.011491217317477395,
      "portfolio_mean_rmse": 0.006519683059571601,
      "portfolio_var_relerr": 0.01618794529145299
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.425472164002713,
      "kl": 0.00041828238425399756,
      "kl_consumption": 0.0003330477056542282,
      "kl_portfolio": 8.523467859976937e-05,
      "value_rrmse": 0.0045886806190606096,
      "mean_consumption_relerr": 0.005655889424985668,
      "portfolio_mean_rmse": 0.006860218732074271,
      "portfolio_var_relerr": 0.013745538739373425
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.46562141600225,
      "kl": 0.0012403949080827283,
      "kl_consumption": 0.0011899452952389524,
      "kl_portfolio": 5.044961284377599e-05,
      "value_rrmse": 0.006843347088329795,
      "mean_consumption_relerr": 0.014469670377318727,
      "portfolio_mean_rmse": 0.0030179220337958265,
      "portfolio_var_relerr": 0.013154103109020491
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5099117410027247,
      "kl": 0.00040466394380236345,
      "kl_consumption": 0.00037427659654773384,
      "kl_portfolio": 3.0387347254629598e-05,
      "value_rrmse": 0.004444370334829712,
      "mean_consumption_relerr": 0.007478372570470341,
      "portfolio_mean_rmse": 0.004413241186357037,
      "portfolio_var_relerr": 0.009675133554797532
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5518004350014962,
      "kl": 0.0005080051454017829,
      "kl_consumption": 0.0004242663785823072,
      "kl_portfolio": 8.373876681947577e-05,
      "value_rrmse": 0.00556927982126221,
      "mean_consumption_relerr": 0.008257277685897207,
      "portfolio_mean_rmse": 0.008401575034223408,
      "portfolio_var_relerr": 0.013751292288445455
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5917760859992995,
      "kl": 0.00021108801029300008,
      "kl_consumption": 0.00017226237173482645,
      "kl_portfolio": 3.8825638558173645e-05,
      "value_rrmse": 0.006295572607220597,
      "mean_consumption_relerr": 0.004569543734074047,
      "portfolio_mean_rmse": 0.004072233429303575,
      "portfolio_var_relerr": 0.011166296445296197
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.6320195290027186,
      "kl": 0.000609168685097837,
      "kl_consumption": 0.0005579581228927211,
      "kl_portfolio": 5.1210562205115896e-05,
      "value_rrmse": 0.008080628849184224,
      "mean_consumption_relerr": 0.009781537642256598,
      "portfolio_mean_rmse": 0.004344973792921949,
      "portfolio_var_relerr": 0.011719893856567156
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.672153812000033,
      "kl": 0.00020604895831581336,
      "kl_consumption": 0.00016472961738495166,
      "kl_portfolio": 4.131934093086171e-05,
      "value_rrmse": 0.004318393502840274,
      "mean_consumption_relerr": 0.004823031876093718,
      "portfolio_mean_rmse": 0.004152433406799537,
      "portfolio_var_relerr": 0.011628892963634242
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.715542166999512,
      "kl": 0.0005370573984335291,
      "kl_consumption": 0.0004997263804460455,
      "kl_portfolio": 3.7331017987483524e-05,
      "value_rrmse": 0.005299186146185635,
      "mean_consumption_relerr": 0.00935932264653145,
      "portfolio_mean_rmse": 0.0023314057275253984,
      "portfolio_var_relerr": 0.011993181609527354
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.7601935710008547,
      "kl": 0.00023682329164499954,
      "kl_consumption": 0.00021679692310920223,
      "kl_portfolio": 2.002636853579731e-05,
      "value_rrmse": 0.004910427414983512,
      "mean_consumption_relerr": 0.005987694770066168,
      "portfolio_mean_rmse": 0.004739303009256319,
      "portfolio_var_relerr": 0.007010014950107636
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.803624092000973,
      "kl": 0.00023079073358338697,
      "kl_consumption": 0.00021071245893660272,
      "kl_portfolio": 2.0078274646784244e-05,
      "value_rrmse": 0.003298036107778866,
      "mean_consumption_relerr": 0.0060116443639869396,
      "portfolio_mean_rmse": 0.002925515932698062,
      "portfolio_var_relerr": 0.007865109912284195
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.843215240001882,
      "kl": 0.0008991252345324277,
      "kl_consumption": 0.0008696311075764166,
      "kl_portfolio": 2.9494126956011258e-05,
      "value_rrmse": 0.007454051727798701,
      "mean_consumption_relerr": 0.012623540873292366,
      "portfolio_mean_rmse": 0.003818893238671637,
      "portfolio_var_relerr": 0.008268248715734082
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.880527350000193,
      "kl": 0.00014668033276268137,
      "kl_consumption": 0.00013787103587399322,
      "kl_portfolio": 8.809296888688162e-06,
      "value_rrmse": 0.006722560365019347,
      "mean_consumption_relerr": 0.004613301151664502,
      "portfolio_mean_rmse": 0.0037103587585363804,
      "portfolio_var_relerr": 0.0035546772906795534
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9241710570022406,
      "kl": 0.0004090136232670484,
      "kl_consumption": 0.0003993221963093907,
      "kl_portfolio": 9.691426957657688e-06,
      "value_rrmse": 0.003897322988092244,
      "mean_consumption_relerr": 0.00821909063754941,
      "portfolio_mean_rmse": 0.002057644479341401,
      "portfolio_var_relerr": 0.005566949686012423
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.961757696000859,
      "kl": 0.00038528460158513507,
      "kl_consumption": 0.0003591239142923178,
      "kl_portfolio": 2.6160687292817314e-05,
      "value_rrmse": 0.003129711935372931,
      "mean_consumption_relerr": 0.007979939298461807,
      "portfolio_mean_rmse": 0.004571202869411284,
      "portfolio_var_relerr": 0.008395590692125171
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.0059624450004776,
      "kl": 0.0004940186708473119,
      "kl_consumption": 0.00039322794945522154,
      "kl_portfolio": 0.0001007907213920904,
      "value_rrmse": 0.005831300419151894,
      "mean_consumption_relerr": 0.008423965689193813,
      "portfolio_mean_rmse": 0.012604292409857283,
      "portfolio_var_relerr": 0.013452154413840706
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0455715070020233,
      "kl": 0.00017653626443919554,
      "kl_consumption": 0.00013988075570462528,
      "kl_portfolio": 3.665550873457027e-05,
      "value_rrmse": 0.002508614269805153,
      "mean_consumption_relerr": 0.004868882076364114,
      "portfolio_mean_rmse": 0.00798964531151501,
      "portfolio_var_relerr": 0.008525558694027352
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.085672932000307,
      "kl": 0.00022647094083315335,
      "kl_consumption": 0.00019615302497196584,
      "kl_portfolio": 3.0317915861187496e-05,
      "value_rrmse": 0.0033716150730800647,
      "mean_consumption_relerr": 0.005615481574462989,
      "portfolio_mean_rmse": 0.006789586590869294,
      "portfolio_var_relerr": 0.007455099867435114
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.128083201001573,
      "kl": 0.0004337809764216818,
      "kl_consumption": 0.00041269978849999223,
      "kl_portfolio": 2.1081187921689562e-05,
      "value_rrmse": 0.00293172885150609,
      "mean_consumption_relerr": 0.008600666808780699,
      "portfolio_mean_rmse": 0.001531729862070799,
      "portfolio_var_relerr": 0.008885379035087789
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1689546140005405,
      "kl": 0.0003763916121778389,
      "kl_consumption": 0.0003473414878931115,
      "kl_portfolio": 2.9050124284727385e-05,
      "value_rrmse": 0.001761812799477333,
      "mean_consumption_relerr": 0.007960105247261496,
      "portfolio_mean_rmse": 0.005745296378340115,
      "portfolio_var_relerr": 0.008242895302500183
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.2132951420026075,
      "kl": 0.0002763861416811002,
      "kl_consumption": 0.0001866250476482636,
      "kl_portfolio": 8.976109403283661e-05,
      "value_rrmse": 0.0032563713616660258,
      "mean_consumption_relerr": 0.005866076157916522,
      "portfolio_mean_rmse": 0.009128285362681728,
      "portfolio_var_relerr": 0.012253500401093225
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.2550165060019935,
      "kl": 0.0002448560541251314,
      "kl_consumption": 0.00018816759665872285,
      "kl_portfolio": 5.668845746640855e-05,
      "value_rrmse": 0.004788363810134692,
      "mean_consumption_relerr": 0.005758250029402709,
      "portfolio_mean_rmse": 0.008620801675066675,
      "portfolio_var_relerr": 0.011843492088331143
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.2942187190019467,
      "kl": 0.00023084819135984574,
      "kl_consumption": 0.00021140565349882668,
      "kl_portfolio": 1.9442537861019078e-05,
      "value_rrmse": 0.00306236449242497,
      "mean_consumption_relerr": 0.0061609012455786484,
      "portfolio_mean_rmse": 0.0041009552235637,
      "portfolio_var_relerr": 0.007629907891464447
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.3385933999998088,
      "kl": 0.00024084647242268863,
      "kl_consumption": 0.00017731801172414085,
      "kl_portfolio": 6.352846069854778e-05,
      "value_rrmse": 0.003470859185821534,
      "mean_consumption_relerr": 0.005656601501472028,
      "portfolio_mean_rmse": 0.00921089064207939,
      "portfolio_var_relerr": 0.007906501100238893
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.380963502000668,
      "kl": 0.0008682817944817938,
      "kl_consumption": 0.0008346192248882742,
      "kl_portfolio": 3.3662569593519524e-05,
      "value_rrmse": 0.005753444397623751,
      "mean_consumption_relerr": 0.012381939210555684,
      "portfolio_mean_rmse": 0.007248352217227374,
      "portfolio_var_relerr": 0.007359785753271478
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4257932800028357,
      "kl": 0.0003196871625194748,
      "kl_consumption": 0.000307891552994772,
      "kl_portfolio": 1.17956095247028e-05,
      "value_rrmse": 0.0037302158364139627,
      "mean_consumption_relerr": 0.0075159213151601385,
      "portfolio_mean_rmse": 0.0027807401399419156,
      "portfolio_var_relerr": 0.005012722870994605
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4642822570021963,
      "kl": 0.00015502841193501494,
      "kl_consumption": 0.00013294635501604732,
      "kl_portfolio": 2.2082056918967616e-05,
      "value_rrmse": 0.0033507186801782344,
      "mean_consumption_relerr": 0.00494786034326318,
      "portfolio_mean_rmse": 0.004196269620117532,
      "portfolio_var_relerr": 0.007165359940317361
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.511392644002626,
      "kl": 0.0003244925985141672,
      "kl_consumption": 0.0002867090794887629,
      "kl_portfolio": 3.778351902540432e-05,
      "value_rrmse": 0.0012896486837878393,
      "mean_consumption_relerr": 0.0072875711533031415,
      "portfolio_mean_rmse": 0.005432207812700153,
      "portfolio_var_relerr": 0.00715507446429697
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.555120919001638,
      "kl": 0.001229804563791583,
      "kl_consumption": 0.0011321265554925296,
      "kl_portfolio": 9.767800829905324e-05,
      "value_rrmse": 0.00416466751933605,
      "mean_consumption_relerr": 0.014599489660303848,
      "portfolio_mean_rmse": 0.008458846313992477,
      "portfolio_var_relerr": 0.013965848585358338
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5929138000028615,
      "kl": 0.0001740994230950481,
      "kl_consumption": 6.69243989051202e-05,
      "kl_portfolio": 0.0001071750241899279,
      "value_rrmse": 0.003028414592093425,
      "mean_consumption_relerr": 0.003479019093766275,
      "portfolio_mean_rmse": 0.00854948479300866,
      "portfolio_var_relerr": 0.01724749337989541
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.633742235000682,
      "kl": 0.0003059111005291226,
      "kl_consumption": 0.00024292871324054714,
      "kl_portfolio": 6.298238728857545e-05,
      "value_rrmse": 0.0033337883300261,
      "mean_consumption_relerr": 0.006707545971582482,
      "portfolio_mean_rmse": 0.005278923610555281,
      "portfolio_var_relerr": 0.012766290262555996
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.6758286000003864,
      "kl": 0.0003202930248669039,
      "kl_consumption": 0.0003022671457973331,
      "kl_portfolio": 1.8025879069570884e-05,
      "value_rrmse": 0.004631965510233648,
      "mean_consumption_relerr": 0.007532299765474975,
      "portfolio_mean_rmse": 0.0042335015493639,
      "portfolio_var_relerr": 0.005821885480030286
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.71741110199946,
      "kl": 0.000808458821271725,
      "kl_consumption": 0.0007096435475108697,
      "kl_portfolio": 9.88152737608552e-05,
      "value_rrmse": 0.007345242079065167,
      "mean_consumption_relerr": 0.01152444075648491,
      "portfolio_mean_rmse": 0.009368769230230495,
      "portfolio_var_relerr": 0.00976554766246573
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.760606636002194,
      "kl": 0.00034626098966477264,
      "kl_consumption": 0.0003137513191071614,
      "kl_portfolio": 3.250967055761124e-05,
      "value_rrmse": 0.007027274684907699,
      "mean_consumption_relerr": 0.007625641449046872,
      "portfolio_mean_rmse": 0.003003075401456889,
      "portfolio_var_relerr": 0.010646825811791842
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.8013834770026733,
      "kl": 0.0007947174169419285,
      "kl_consumption": 0.0007719221386966325,
      "kl_portfolio": 2.2795278245295986e-05,
      "value_rrmse": 0.003755350396908379,
      "mean_consumption_relerr": 0.01196384228648424,
      "portfolio_mean_rmse": 0.003419150079967256,
      "portfolio_var_relerr": 0.008826244817031937
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.8444874470005743,
      "kl": 0.00022737883611261865,
      "kl_consumption": 0.0001827756681458912,
      "kl_portfolio": 4.460316796672748e-05,
      "value_rrmse": 0.0026060371270461694,
      "mean_consumption_relerr": 0.005759639622834351,
      "portfolio_mean_rmse": 0.004263063414171279,
      "portfolio_var_relerr": 0.011027940388966918
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.882849214001908,
      "kl": 0.0008544102094232513,
      "kl_consumption": 0.0007876838266342996,
      "kl_portfolio": 6.67263827889517e-05,
      "value_rrmse": 0.0027961903590198174,
      "mean_consumption_relerr": 0.012007425454689425,
      "portfolio_mean_rmse": 0.007539552381171427,
      "portfolio_var_relerr": 0.013857592389097933
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.922836620000453,
      "kl": 0.000253487482471869,
      "kl_consumption": 0.00022042880568602706,
      "kl_portfolio": 3.305867678584189e-05,
      "value_rrmse": 0.0026903302897152465,
      "mean_consumption_relerr": 0.006385274730097721,
      "portfolio_mean_rmse": 0.005491162750208493,
      "portfolio_var_relerr": 0.00962407364986469
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9630384190022596,
      "kl": 0.00033918134214328216,
      "kl_consumption": 0.000253626686355476,
      "kl_portfolio": 8.555465578780614e-05,
      "value_rrmse": 0.004910192696568186,
      "mean_consumption_relerr": 0.0067016550955750695,
      "portfolio_mean_rmse": 0.008926971861670723,
      "portfolio_var_relerr": 0.012766732933189064
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.004733827001473,
      "kl": 0.00027011682681308966,
      "kl_consumption": 0.00022797404387301195,
      "kl_portfolio": 4.21427829400777e-05,
      "value_rrmse": 0.002130701997936754,
      "mean_consumption_relerr": 0.00630535171943621,
      "portfolio_mean_rmse": 0.004027859267307866,
      "portfolio_var_relerr": 0.01063343329209653
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.0477056769996125,
      "kl": 0.00032809542670022483,
      "kl_consumption": 0.00027256847885669355,
      "kl_portfolio": 5.55269478435313e-05,
      "value_rrmse": 0.006303204930607319,
      "mean_consumption_relerr": 0.007057623604916509,
      "portfolio_mean_rmse": 0.0038613968766537626,
      "portfolio_var_relerr": 0.014501654836599558
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.088722145999782,
      "kl": 0.0008761156988051783,
      "kl_consumption": 0.0008332060228665398,
      "kl_portfolio": 4.290967593863861e-05,
      "value_rrmse": 0.006363375182844589,
      "mean_consumption_relerr": 0.012263652498935221,
      "portfolio_mean_rmse": 0.00883071057081762,
      "portfolio_var_relerr": 0.008426555062687729
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.1296193420021154,
      "kl": 0.0004458524870887041,
      "kl_consumption": 0.0003974506431964533,
      "kl_portfolio": 4.8401843892250804e-05,
      "value_rrmse": 0.006865374752182819,
      "mean_consumption_relerr": 0.008483644948301812,
      "portfolio_mean_rmse": 0.0033716512606587704,
      "portfolio_var_relerr": 0.012792087373561477
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.172191984001984,
      "kl": 0.0003442533609867857,
      "kl_consumption": 0.00032727773051432883,
      "kl_portfolio": 1.69756304724569e-05,
      "value_rrmse": 0.005114768153098954,
      "mean_consumption_relerr": 0.007707695528598214,
      "portfolio_mean_rmse": 0.0034439071810543945,
      "portfolio_var_relerr": 0.006548320500243928
    }
  ]
}

==> numerics/free/seed_20261128_h_0.01.json <==
{
  "seed": 20261128,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0650731890294964,
    -0.014833613813534681,
    0.002002314529920241,
    -0.005371605760086213,
    -1.0250346800305317,
    0.24801778790650766,
    0.014658499862186737,
    -0.0016037302235735655,
    -1.1061862345849087,
    0.21850587061826754,
    0.021199195486865906,
    -0.0006495742915068994
  ],
  "w": [
    0.29867146857610066,
    -0.35805727527349723,
    -0.045069402740093245,
    -0.0007980694609274634,
    1.5016686923616545,
    0.2393868252366113,
    0.5397242644727556,
    0.3834569049193239,
    0.03267421907684322,
    -0.005115103452368013,
    -0.5729396947669073,
    0.37640068710887375,
    0.04317203457052663,
    0.008615632413201062,
    0.008582765952476657,
    -0.0003978541571501034,
    -0.008546885550217258,
    0.009225236984212994
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.043638494000333594,
      "kl": 0.5658067661905999,
      "kl_consumption": 0.13019785491464655,
      "kl_portfolio": 0.43560891127595336,
      "value_rrmse": 0.45714636985685364,
      "mean_consumption_relerr": 0.1269860921850374,
      "portfolio_mean_rmse": 0.6291976306376296,
      "portfolio_var_relerr": 0.4700205489937477
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08465409299969906,
      "kl": 0.6812879687359145,
      "kl_consumption": 0.22754139288373101,
      "kl_portfolio": 0.4537465758521835,
      "value_rrmse": 0.3660451850051996,
      "mean_consumption_relerr": 0.15874669570195252,
      "portfolio_mean_rmse": 0.6287262575393213,
      "portfolio_var_relerr": 0.4332764266630787
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12384209200172336,
      "kl": 0.6516794900177348,
      "kl_consumption": 0.25189673640577775,
      "kl_portfolio": 0.39978275361195714,
      "value_rrmse": 0.30107158918261007,
      "mean_consumption_relerr": 0.15963110160789834,
      "portfolio_mean_rmse": 0.5884341439650571,
      "portfolio_var_relerr": 0.40264133144165154
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16671548700105632,
      "kl": 0.5152675582636136,
      "kl_consumption": 0.20872208127357625,
      "kl_portfolio": 0.3065454769900374,
      "value_rrmse": 0.250002668325769,
      "mean_consumption_relerr": 0.14122939656951794,
      "portfolio_mean_rmse": 0.5163603733884111,
      "portfolio_var_relerr": 0.37550157125954753
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.20535761499922955,
      "kl": 0.381484192839119,
      "kl_consumption": 0.15499576780028562,
      "kl_portfolio": 0.2264884250388332,
      "value_rrmse": 0.209850868384573,
      "mean_consumption_relerr": 0.11959028585706986,
      "portfolio_mean_rmse": 0.438396958114639,
      "portfolio_var_relerr": 0.35422949356015276
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2502639699996507,
      "kl": 0.2664422361967667,
      "kl_consumption": 0.10119080455183439,
      "kl_portfolio": 0.1652514316449323,
      "value_rrmse": 0.17896130780351086,
      "mean_consumption_relerr": 0.0933106189135089,
      "portfolio_mean_rmse": 0.37057159739865875,
      "portfolio_var_relerr": 0.3326559648919677
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.28970414899958996,
      "kl": 0.19469176921964476,
      "kl_consumption": 0.06943129483552596,
      "kl_portfolio": 0.12526047438411878,
      "value_rrmse": 0.15683987444285985,
      "mean_consumption_relerr": 0.07011352523483166,
      "portfolio_mean_rmse": 0.31984385923733666,
      "portfolio_var_relerr": 0.31198279707940013
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.32852653699956136,
      "kl": 0.14160238608490414,
      "kl_consumption": 0.04422813076745111,
      "kl_portfolio": 0.097374255317453,
      "value_rrmse": 0.13932088405730336,
      "mean_consumption_relerr": 0.04619079423407647,
      "portfolio_mean_rmse": 0.2790237475851246,
      "portfolio_var_relerr": 0.296188245476381
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3726244530007534,
      "kl": 0.1131435273798618,
      "kl_consumption": 0.033210749297729956,
      "kl_portfolio": 0.07993277808213184,
      "value_rrmse": 0.1264205516301718,
      "mean_consumption_relerr": 0.02328791821922118,
      "portfolio_mean_rmse": 0.2514733942382113,
      "portfolio_var_relerr": 0.2811508572427655
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.40988742300032754,
      "kl": 0.10010090886408633,
      "kl_consumption": 0.03147209240877884,
      "kl_portfolio": 0.0686288164553075,
      "value_rrmse": 0.11664802015695783,
      "mean_consumption_relerr": 0.009719033720600808,
      "portfolio_mean_rmse": 0.23368537514067775,
      "portfolio_var_relerr": 0.2677542622926216
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.45540118800272467,
      "kl": 0.09120048767759177,
      "kl_consumption": 0.032145424119806455,
      "kl_portfolio": 0.0590550635577853,
      "value_rrmse": 0.10802094475115774,
      "mean_consumption_relerr": 0.013586977934527733,
      "portfolio_mean_rmse": 0.21648474924624486,
      "portfolio_var_relerr": 0.25385564378892267
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4933340349998616,
      "kl": 0.08133174014531343,
      "kl_consumption": 0.03078355360714888,
      "kl_portfolio": 0.05054818653816454,
      "value_rrmse": 0.10245115207074389,
      "mean_consumption_relerr": 0.01676135378440473,
      "portfolio_mean_rmse": 0.20292506740286329,
      "portfolio_var_relerr": 0.24098434183876677
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5326488530008646,
      "kl": 0.07264904788445792,
      "kl_consumption": 0.02904744195929276,
      "kl_portfolio": 0.04360160592516516,
      "value_rrmse": 0.09648890161834867,
      "mean_consumption_relerr": 0.017867078889157773,
      "portfolio_mean_rmse": 0.18719537568596492,
      "portfolio_var_relerr": 0.22963771492793997
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5745676970000204,
      "kl": 0.06403186576762585,
      "kl_consumption": 0.025241168566842224,
      "kl_portfolio": 0.03879069720078363,
      "value_rrmse": 0.09073459257731933,
      "mean_consumption_relerr": 0.015219690194408598,
      "portfolio_mean_rmse": 0.1711892648011481,
      "portfolio_var_relerr": 0.22315404251015547
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6146220629998425,
      "kl": 0.057793350634557435,
      "kl_consumption": 0.023980602132860858,
      "kl_portfolio": 0.03381274850169659,
      "value_rrmse": 0.08521637032720543,
      "mean_consumption_relerr": 0.015023690599062056,
      "portfolio_mean_rmse": 0.1549241331652425,
      "portfolio_var_relerr": 0.21478690962842933
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6591226420023304,
      "kl": 0.051924187529503014,
      "kl_consumption": 0.022603783243831124,
      "kl_portfolio": 0.02932040428567189,
      "value_rrmse": 0.08068815945400828,
      "mean_consumption_relerr": 0.015896097941558933,
      "portfolio_mean_rmse": 0.139798812171947,
      "portfolio_var_relerr": 0.20514454425217776
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6979131629996118,
      "kl": 0.045927840391223135,
      "kl_consumption": 0.020496912068685126,
      "kl_portfolio": 0.025430928322538026,
      "value_rrmse": 0.07679937074939852,
      "mean_consumption_relerr": 0.0158925377715968,
      "portfolio_mean_rmse": 0.12602777241326626,
      "portfolio_var_relerr": 0.19602205492392388
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7408802819991251,
      "kl": 0.04103302570000953,
      "kl_consumption": 0.018552902047703417,
      "kl_portfolio": 0.02248012365230611,
      "value_rrmse": 0.07098867428734576,
      "mean_consumption_relerr": 0.015012057073716065,
      "portfolio_mean_rmse": 0.11305173254272638,
      "portfolio_var_relerr": 0.1903168144363604
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7823643340016133,
      "kl": 0.03751545834105481,
      "kl_consumption": 0.018223353548666252,
      "kl_portfolio": 0.019292104792388555,
      "value_rrmse": 0.06878185196290035,
      "mean_consumption_relerr": 0.016975032089657047,
      "portfolio_mean_rmse": 0.10418642822644178,
      "portfolio_var_relerr": 0.17946317003882695
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8213046900018526,
      "kl": 0.033106223993338464,
      "kl_consumption": 0.016117158147841922,
      "kl_portfolio": 0.016989065845496545,
      "value_rrmse": 0.06332740816084378,
      "mean_consumption_relerr": 0.01411872193371017,
      "portfolio_mean_rmse": 0.09303370749916227,
      "portfolio_var_relerr": 0.17270826805746267
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8660496939992299,
      "kl": 0.029249374540312824,
      "kl_consumption": 0.014690661733340226,
      "kl_portfolio": 0.014558712806972598,
      "value_rrmse": 0.05989639769516838,
      "mean_consumption_relerr": 0.012826430677593972,
      "portfolio_mean_rmse": 0.08439805342337817,
      "portfolio_var_relerr": 0.1633913387367045
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9054945550014963,
      "kl": 0.026025540812055138,
      "kl_consumption": 0.01317955600883551,
      "kl_portfolio": 0.012845984803219626,
      "value_rrmse": 0.05798438879240731,
      "mean_consumption_relerr": 0.012713165389452254,
      "portfolio_mean_rmse": 0.07873480618979975,
      "portfolio_var_relerr": 0.1561654008684487
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.946809334000136,
      "kl": 0.023502694631704703,
      "kl_consumption": 0.012044269732824952,
      "kl_portfolio": 0.011458424898879754,
      "value_rrmse": 0.054203736322271344,
      "mean_consumption_relerr": 0.010161838401742418,
      "portfolio_mean_rmse": 0.06929200243833364,
      "portfolio_var_relerr": 0.15073487879393518
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9895146500020928,
      "kl": 0.020074512730093343,
      "kl_consumption": 0.010410613780754975,
      "kl_portfolio": 0.009663898949338367,
      "value_rrmse": 0.05040759377439537,
      "mean_consumption_relerr": 0.00897777396785138,
      "portfolio_mean_rmse": 0.059225580706688305,
      "portfolio_var_relerr": 0.14241624036683456
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0300834400004533,
      "kl": 0.017592874874777228,
      "kl_consumption": 0.00923571622535666,
      "kl_portfolio": 0.008357158649420568,
      "value_rrmse": 0.04705389196746602,
      "mean_consumption_relerr": 0.007997889635528745,
      "portfolio_mean_rmse": 0.050850051749262014,
      "portfolio_var_relerr": 0.13593118143664062
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0754853830003412,
      "kl": 0.01590979416902568,
      "kl_consumption": 0.008545344684503886,
      "kl_portfolio": 0.007364449484521793,
      "value_rrmse": 0.04499816649477001,
      "mean_consumption_relerr": 0.00993428838226017,
      "portfolio_mean_rmse": 0.04368078842368442,
      "portfolio_var_relerr": 0.12969618750337322
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1186892810001154,
      "kl": 0.013820756002530507,
      "kl_consumption": 0.007374475293665887,
      "kl_portfolio": 0.006446280708864619,
      "value_rrmse": 0.041087102133762925,
      "mean_consumption_relerr": 0.01060681093827522,
      "portfolio_mean_rmse": 0.03946207245419399,
      "portfolio_var_relerr": 0.12302175965721682
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.16273676900164,
      "kl": 0.012219426804127511,
      "kl_consumption": 0.006546915842553208,
      "kl_portfolio": 0.005672510961574303,
      "value_rrmse": 0.03743651348925242,
      "mean_consumption_relerr": 0.009202797216638425,
      "portfolio_mean_rmse": 0.029495113782395124,
      "portfolio_var_relerr": 0.11847073400201366
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2050426240020897,
      "kl": 0.011132186669625331,
      "kl_consumption": 0.006123131666832524,
      "kl_portfolio": 0.005009055002792806,
      "value_rrmse": 0.03824493161786999,
      "mean_consumption_relerr": 0.01033874828716122,
      "portfolio_mean_rmse": 0.030995638520723897,
      "portfolio_var_relerr": 0.11151445172467114
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2482658440021623,
      "kl": 0.010163466838394126,
      "kl_consumption": 0.005651168840891348,
      "kl_portfolio": 0.0045122979975027785,
      "value_rrmse": 0.034511814328864666,
      "mean_consumption_relerr": 0.010709189350120895,
      "portfolio_mean_rmse": 0.02412980538544473,
      "portfolio_var_relerr": 0.10797900293133127
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2944616470012988,
      "kl": 0.00869247157446697,
      "kl_consumption": 0.004927127339424348,
      "kl_portfolio": 0.0037653442350426237,
      "value_rrmse": 0.031116065697045055,
      "mean_consumption_relerr": 0.008070503680006424,
      "portfolio_mean_rmse": 0.01940987217062104,
      "portfolio_var_relerr": 0.10045381360121085
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3347648570015735,
      "kl": 0.007579903451807344,
      "kl_consumption": 0.00430173799003358,
      "kl_portfolio": 0.003278165461773763,
      "value_rrmse": 0.030862370578170296,
      "mean_consumption_relerr": 0.007547816085469621,
      "portfolio_mean_rmse": 0.018118295022222914,
      "portfolio_var_relerr": 0.09473804486143571
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3785215850002714,
      "kl": 0.006636838209886506,
      "kl_consumption": 0.0037665759164707247,
      "kl_portfolio": 0.002870262293415782,
      "value_rrmse": 0.027719743465867086,
      "mean_consumption_relerr": 0.006568523772829362,
      "portfolio_mean_rmse": 0.011683341082056915,
      "portfolio_var_relerr": 0.09017638894670613
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.417815659999178,
      "kl": 0.005987344930740854,
      "kl_consumption": 0.003535125838984843,
      "kl_portfolio": 0.002452219091756011,
      "value_rrmse": 0.02765573997256485,
      "mean_consumption_relerr": 0.009353359415313352,
      "portfolio_mean_rmse": 0.008382152865029703,
      "portfolio_var_relerr": 0.08427948390611155
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4604552359996887,
      "kl": 0.005439515591077811,
      "kl_consumption": 0.0032828604576421575,
      "kl_portfolio": 0.002156655133435652,
      "value_rrmse": 0.025608245372707828,
      "mean_consumption_relerr": 0.009588007048114508,
      "portfolio_mean_rmse": 0.008473802338358451,
      "portfolio_var_relerr": 0.07981744212605692
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.502595724999992,
      "kl": 0.004938783481047955,
      "kl_consumption": 0.0030177338271597473,
      "kl_portfolio": 0.001921049653888209,
      "value_rrmse": 0.02322706236600036,
      "mean_consumption_relerr": 0.009724216125897191,
      "portfolio_mean_rmse": 0.0061795635490479095,
      "portfolio_var_relerr": 0.0760915165942292
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5419817360016168,
      "kl": 0.004295475334554993,
      "kl_consumption": 0.0026500147643201562,
      "kl_portfolio": 0.0016454605702348375,
      "value_rrmse": 0.02552580737558067,
      "mean_consumption_relerr": 0.009864309773820959,
      "portfolio_mean_rmse": 0.006745693657529002,
      "portfolio_var_relerr": 0.07065258121193303
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5815185860010388,
      "kl": 0.0036848801140520575,
      "kl_consumption": 0.0022800860340843943,
      "kl_portfolio": 0.0014047940799676625,
      "value_rrmse": 0.020872494255493357,
      "mean_consumption_relerr": 0.00896719309408737,
      "portfolio_mean_rmse": 0.0005371204499504226,
      "portfolio_var_relerr": 0.06649331334185798
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.624061492002511,
      "kl": 0.003019770914501851,
      "kl_consumption": 0.0018488684361241848,
      "kl_portfolio": 0.0011709024783776664,
      "value_rrmse": 0.01894358162518866,
      "mean_consumption_relerr": 0.006924161321618035,
      "portfolio_mean_rmse": 0.002619786522563509,
      "portfolio_var_relerr": 0.06088386987847314
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6672283360021538,
      "kl": 0.0030186817898153018,
      "kl_consumption": 0.002006016559820948,
      "kl_portfolio": 0.0010126652299943541,
      "value_rrmse": 0.018676989136913087,
      "mean_consumption_relerr": 0.010813952708260974,
      "portfolio_mean_rmse": 0.005396420980756372,
      "portfolio_var_relerr": 0.05680343673248284
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7101528630009852,
      "kl": 0.002426701539034251,
      "kl_consumption": 0.0015721460611682182,
      "kl_portfolio": 0.0008545554778660328,
      "value_rrmse": 0.01525264794495085,
      "mean_consumption_relerr": 0.008537091709587474,
      "portfolio_mean_rmse": 0.004552495050295186,
      "portfolio_var_relerr": 0.05274854726913421
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7509362260025227,
      "kl": 0.0021392254679805096,
      "kl_consumption": 0.0013761180509537624,
      "kl_portfolio": 0.000763107417026747,
      "value_rrmse": 0.014640715477813324,
      "mean_consumption_relerr": 0.007831801348633127,
      "portfolio_mean_rmse": 0.009432687074664015,
      "portfolio_var_relerr": 0.04962961085016137
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7937595670009614,
      "kl": 0.001748802656284925,
      "kl_consumption": 0.0011092954203156841,
      "kl_portfolio": 0.000639507235969241,
      "value_rrmse": 0.012363167594336467,
      "mean_consumption_relerr": 0.0059253404982375964,
      "portfolio_mean_rmse": 0.006999981344609027,
      "portfolio_var_relerr": 0.04562279715038416
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8336834860019735,
      "kl": 0.0017129615033293142,
      "kl_consumption": 0.0011418647717157313,
      "kl_portfolio": 0.000571096731613583,
      "value_rrmse": 0.01361867627957603,
      "mean_consumption_relerr": 0.008358674043858096,
      "portfolio_mean_rmse": 0.00910780732489223,
      "portfolio_var_relerr": 0.042235388677965655
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.875609157999861,
      "kl": 0.0015732037187471133,
      "kl_consumption": 0.0010981625819585156,
      "kl_portfolio": 0.00047504113678859753,
      "value_rrmse": 0.01534126110824587,
      "mean_consumption_relerr": 0.009007737916129643,
      "portfolio_mean_rmse": 0.005486841557085006,
      "portfolio_var_relerr": 0.04023616101602774
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9195743150012277,
      "kl": 0.0014716512213612898,
      "kl_consumption": 0.0010277618141513716,
      "kl_portfolio": 0.000443889407209918,
      "value_rrmse": 0.014470735182320223,
      "mean_consumption_relerr": 0.008958008288704302,
      "portfolio_mean_rmse": 0.010109424788547513,
      "portfolio_var_relerr": 0.037883875533887515
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9601508300002024,
      "kl": 0.0011377450270579706,
      "kl_consumption": 0.000750221819752583,
      "kl_portfolio": 0.00038752320730538756,
      "value_rrmse": 0.011169230384870278,
      "mean_consumption_relerr": 0.006285644366325763,
      "portfolio_mean_rmse": 0.011778817873781627,
      "portfolio_var_relerr": 0.03491655037340089
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.001589021001564,
      "kl": 0.0012287903763986948,
      "kl_consumption": 0.0009099563092130209,
      "kl_portfolio": 0.00031883406718567395,
      "value_rrmse": 0.009526290668200989,
      "mean_consumption_relerr": 0.008668686429755776,
      "portfolio_mean_rmse": 0.010110450989817357,
      "portfolio_var_relerr": 0.03173665414264921
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.043635677000566,
      "kl": 0.0013304591943291647,
      "kl_consumption": 0.0010803921699210038,
      "kl_portfolio": 0.000250067024408161,
      "value_rrmse": 0.008327606090350418,
      "mean_consumption_relerr": 0.010518436048528368,
      "portfolio_mean_rmse": 0.005769034785028176,
      "portfolio_var_relerr": 0.028896092682856436
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.087695631002134,
      "kl": 0.0013446613160084824,
      "kl_consumption": 0.001109630859411009,
      "kl_portfolio": 0.00023503045659747292,
      "value_rrmse": 0.010362632277014542,
      "mean_consumption_relerr": 0.012069845770763778,
      "portfolio_mean_rmse": 0.005742402010198662,
      "portfolio_var_relerr": 0.027555570154672786
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1288449929998023,
      "kl": 0.0009667750840492291,
      "kl_consumption": 0.0007823646759219617,
      "kl_portfolio": 0.0001844104081272675,
      "value_rrmse": 0.009301460027470496,
      "mean_consumption_relerr": 0.009483130081177073,
      "portfolio_mean_rmse": 0.0026437479803683474,
      "portfolio_var_relerr": 0.025928153467332488
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1701839230008773,
      "kl": 0.0010444384722845606,
      "kl_consumption": 0.0008745964750628373,
      "kl_portfolio": 0.0001698419972217233,
      "value_rrmse": 0.0075483792751686535,
      "mean_consumption_relerr": 0.010696907114936847,
      "portfolio_mean_rmse": 0.005141322135966193,
      "portfolio_var_relerr": 0.023132739541893644
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.2093699500001094,
      "kl": 0.0006820354749862129,
      "kl_consumption": 0.0005384787796959567,
      "kl_portfolio": 0.0001435566952902562,
      "value_rrmse": 0.006451374799797853,
      "mean_consumption_relerr": 0.007618964636395948,
      "portfolio_mean_rmse": 0.004349669319984595,
      "portfolio_var_relerr": 0.021626198025963165
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.253838832999463,
      "kl": 0.0005728465358732017,
      "kl_consumption": 0.0004100212156734784,
      "kl_portfolio": 0.00016282532019972328,
      "value_rrmse": 0.00629255451764532,
      "mean_consumption_relerr": 0.006404793823654004,
      "portfolio_mean_rmse": 0.006282428600485372,
      "portfolio_var_relerr": 0.022586645048354385
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.294880502999149,
      "kl": 0.0006158898027749222,
      "kl_consumption": 0.000489046559551463,
      "kl_portfolio": 0.00012684324322345921,
      "value_rrmse": 0.007132068953410677,
      "mean_consumption_relerr": 0.007694077242765454,
      "portfolio_mean_rmse": 0.007078460559851295,
      "portfolio_var_relerr": 0.02041759999534009
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3346806530025788,
      "kl": 0.0006871997713025251,
      "kl_consumption": 0.0005854787037514579,
      "kl_portfolio": 0.00010172106755106721,
      "value_rrmse": 0.007329712030518078,
      "mean_consumption_relerr": 0.009052810422196595,
      "portfolio_mean_rmse": 0.0030552028675481734,
      "portfolio_var_relerr": 0.01929834980737741
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.376687520001724,
      "kl": 0.0005896735093588874,
      "kl_consumption": 0.0004560089630718247,
      "kl_portfolio": 0.00013366454628706268,
      "value_rrmse": 0.006360129759752878,
      "mean_consumption_relerr": 0.007773441004881421,
      "portfolio_mean_rmse": 0.007162765428483614,
      "portfolio_var_relerr": 0.018497073303823438
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4157625830011966,
      "kl": 0.0006990638987799349,
      "kl_consumption": 0.0006213535460251708,
      "kl_portfolio": 7.771035275476416e-05,
      "value_rrmse": 0.006760469541435384,
      "mean_consumption_relerr": 0.009866772276489593,
      "portfolio_mean_rmse": 0.004667046276076726,
      "portfolio_var_relerr": 0.01560552488639522
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.4588707990005787,
      "kl": 0.0006718920273107576,
      "kl_consumption": 0.0005805251555858148,
      "kl_portfolio": 9.136687172494282e-05,
      "value_rrmse": 0.008086285649990982,
      "mean_consumption_relerr": 0.009710105467143489,
      "portfolio_mean_rmse": 0.00476873947376672,
      "portfolio_var_relerr": 0.016839747416765808
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5003844400016533,
      "kl": 0.0004508277454151747,
      "kl_consumption": 0.00035717925478795864,
      "kl_portfolio": 9.364849062721605e-05,
      "value_rrmse": 0.0057953067459744975,
      "mean_consumption_relerr": 0.007250113492889382,
      "portfolio_mean_rmse": 0.0049347976059224575,
      "portfolio_var_relerr": 0.016860170042429644
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.541321032000269,
      "kl": 0.00032766147218470185,
      "kl_consumption": 0.00027695022092065187,
      "kl_portfolio": 5.0711251264050035e-05,
      "value_rrmse": 0.0058955235600765205,
      "mean_consumption_relerr": 0.006247875543846041,
      "portfolio_mean_rmse": 0.0018668056757606363,
      "portfolio_var_relerr": 0.013684597094742084
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5813099490005698,
      "kl": 0.00039313527828544153,
      "kl_consumption": 0.00036096316725733104,
      "kl_portfolio": 3.217211102811053e-05,
      "value_rrmse": 0.005389293042456373,
      "mean_consumption_relerr": 0.007532067882875566,
      "portfolio_mean_rmse": 0.0011075499011574264,
      "portfolio_var_relerr": 0.011106246717059634
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.6220730820023164,
      "kl": 0.0005884345223477702,
      "kl_consumption": 0.0005307802050243639,
      "kl_portfolio": 5.765431732340622e-05,
      "value_rrmse": 0.004455969485295736,
      "mean_consumption_relerr": 0.009558669556734962,
      "portfolio_mean_rmse": 0.004688337676336678,
      "portfolio_var_relerr": 0.01256042175531246
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6647389190002286,
      "kl": 0.0007755554256356817,
      "kl_consumption": 0.0007361997667347204,
      "kl_portfolio": 3.935565890096129e-05,
      "value_rrmse": 0.006850099881458497,
      "mean_consumption_relerr": 0.011424359032040449,
      "portfolio_mean_rmse": 0.0019366779498821338,
      "portfolio_var_relerr": 0.012284293354784868
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.705489628002397,
      "kl": 0.0004520514598004502,
      "kl_consumption": 0.0004075700520304372,
      "kl_portfolio": 4.448140777001298e-05,
      "value_rrmse": 0.0055498512345518985,
      "mean_consumption_relerr": 0.008380908801380128,
      "portfolio_mean_rmse": 0.005855623775294539,
      "portfolio_var_relerr": 0.011270628029740437
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.7470221479998145,
      "kl": 0.0007195809782517507,
      "kl_consumption": 0.0006789233006091123,
      "kl_portfolio": 4.065767764263842e-05,
      "value_rrmse": 0.0049637404165568805,
      "mean_consumption_relerr": 0.011028078330614982,
      "portfolio_mean_rmse": 0.002881562904829845,
      "portfolio_var_relerr": 0.01238966918230224
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.7875793580024038,
      "kl": 0.00024335291586521053,
      "kl_consumption": 0.00018756888919437077,
      "kl_portfolio": 5.578402667083977e-05,
      "value_rrmse": 0.004425250446939346,
      "mean_consumption_relerr": 0.005319799340113986,
      "portfolio_mean_rmse": 0.005727885495758296,
      "portfolio_var_relerr": 0.010758388305839459
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.827657714002271,
      "kl": 0.00043602708602492234,
      "kl_consumption": 0.00040283065761266735,
      "kl_portfolio": 3.319642841225498e-05,
      "value_rrmse": 0.0029648855084969516,
      "mean_consumption_relerr": 0.00839703553893455,
      "portfolio_mean_rmse": 0.0020536240638548966,
      "portfolio_var_relerr": 0.011284716931198605
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.870747818000382,
      "kl": 0.0007030335259288607,
      "kl_consumption": 0.0006743060419734254,
      "kl_portfolio": 2.872748395543525e-05,
      "value_rrmse": 0.003443601185147454,
      "mean_consumption_relerr": 0.011075536423544759,
      "portfolio_mean_rmse": 0.005644319844249816,
      "portfolio_var_relerr": 0.008337797521604124
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9126813629991375,
      "kl": 0.00041953512309354996,
      "kl_consumption": 0.00037768511003209975,
      "kl_portfolio": 4.1850013061450204e-05,
      "value_rrmse": 0.004063802267071396,
      "mean_consumption_relerr": 0.00821488571658271,
      "portfolio_mean_rmse": 0.006674310059475004,
      "portfolio_var_relerr": 0.009970713508766504
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.954854293999233,
      "kl": 0.0002134409457558229,
      "kl_consumption": 0.00019240058447749804,
      "kl_portfolio": 2.104036127832486e-05,
      "value_rrmse": 0.002683466500525399,
      "mean_consumption_relerr": 0.005674375120395951,
      "portfolio_mean_rmse": 0.005331387333038906,
      "portfolio_var_relerr": 0.0063710272339829125
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.9962741620001907,
      "kl": 0.0004984485903609155,
      "kl_consumption": 0.00047209976687743994,
      "kl_portfolio": 2.63488234834756e-05,
      "value_rrmse": 0.004592358766683909,
      "mean_consumption_relerr": 0.009288067726263696,
      "portfolio_mean_rmse": 0.0032247012259745728,
      "portfolio_var_relerr": 0.008276532486660935
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0372051209997153,
      "kl": 0.0007705414374293064,
      "kl_consumption": 0.0007557529010711056,
      "kl_portfolio": 1.478853635820088e-05,
      "value_rrmse": 0.004501850445763207,
      "mean_consumption_relerr": 0.011815465394363544,
      "portfolio_mean_rmse": 0.001426576408095111,
      "portfolio_var_relerr": 0.007401902276101427
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.078233670999907,
      "kl": 0.0008408304356174744,
      "kl_consumption": 0.0008225083034534903,
      "kl_portfolio": 1.8322132163984036e-05,
      "value_rrmse": 0.00538668138626695,
      "mean_consumption_relerr": 0.012220878766981854,
      "portfolio_mean_rmse": 0.003714668702648954,
      "portfolio_var_relerr": 0.0075744149764751184
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.120276104000368,
      "kl": 0.00031874248722332294,
      "kl_consumption": 0.0002455652259575426,
      "kl_portfolio": 7.317726126578037e-05,
      "value_rrmse": 0.004942889841432614,
      "mean_consumption_relerr": 0.006510445224409217,
      "portfolio_mean_rmse": 0.01234855153363063,
      "portfolio_var_relerr": 0.009485763244072376
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1625830410011986,
      "kl": 0.00025805931469906064,
      "kl_consumption": 0.0002062213733209514,
      "kl_portfolio": 5.183794137810925e-05,
      "value_rrmse": 0.0034482622892837126,
      "mean_consumption_relerr": 0.0060530521283932584,
      "portfolio_mean_rmse": 0.009755363456679586,
      "portfolio_var_relerr": 0.009288948653579673
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.202085046999855,
      "kl": 0.0004377556520040077,
      "kl_consumption": 0.0003612471802353248,
      "kl_portfolio": 7.650847176868286e-05,
      "value_rrmse": 0.00392485550442592,
      "mean_consumption_relerr": 0.008156132870403447,
      "portfolio_mean_rmse": 0.010857472824648258,
      "portfolio_var_relerr": 0.01208236913297092
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.2438490530003037,
      "kl": 0.0003140980470802093,
      "kl_consumption": 0.00022080821014834257,
      "kl_portfolio": 9.328983693186674e-05,
      "value_rrmse": 0.004062065771840593,
      "mean_consumption_relerr": 0.006205975522019736,
      "portfolio_mean_rmse": 0.013904761965927067,
      "portfolio_var_relerr": 0.011827619597874272
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.285226436000812,
      "kl": 0.0011260598050985443,
      "kl_consumption": 0.0010296297116783636,
      "kl_portfolio": 9.643009342018077e-05,
      "value_rrmse": 0.00687297066341522,
      "mean_consumption_relerr": 0.013751889909242445,
      "portfolio_mean_rmse": 0.012986329173948959,
      "portfolio_var_relerr": 0.013788487715215993
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.3273429610017047,
      "kl": 0.00048403541200816934,
      "kl_consumption": 0.0003777585440416508,
      "kl_portfolio": 0.00010627686796651855,
      "value_rrmse": 0.004806785180042013,
      "mean_consumption_relerr": 0.008273486351213373,
      "portfolio_mean_rmse": 0.013475098035505895,
      "portfolio_var_relerr": 0.013601945181892889
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.368945464000717,
      "kl": 0.0001891897285999146,
      "kl_consumption": 0.0001318648404903414,
      "kl_portfolio": 5.732488810957319e-05,
      "value_rrmse": 0.0035746888399828263,
      "mean_consumption_relerr": 0.004840528446848274,
      "portfolio_mean_rmse": 0.008065798123667384,
      "portfolio_var_relerr": 0.011339910599937336
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4086360930014052,
      "kl": 0.00020959106211161692,
      "kl_consumption": 0.00018254168537026088,
      "kl_portfolio": 2.7049376741356046e-05,
      "value_rrmse": 0.001831369416210936,
      "mean_consumption_relerr": 0.0057102827740453475,
      "portfolio_mean_rmse": 0.004757924775751669,
      "portfolio_var_relerr": 0.008810440332782695
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.448756323999987,
      "kl": 0.00046597891705886535,
      "kl_consumption": 0.00043023017619094723,
      "kl_portfolio": 3.5748740867918084e-05,
      "value_rrmse": 0.0036484294538324043,
      "mean_consumption_relerr": 0.008923896755140593,
      "portfolio_mean_rmse": 0.006920676488625006,
      "portfolio_var_relerr": 0.00939744803839661
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.4921807550017547,
      "kl": 0.0003170174679109707,
      "kl_consumption": 0.00026614750484240236,
      "kl_portfolio": 5.086996306856838e-05,
      "value_rrmse": 0.003491913227417091,
      "mean_consumption_relerr": 0.0069426683147104104,
      "portfolio_mean_rmse": 0.006986786607553135,
      "portfolio_var_relerr": 0.012069742610820753
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.534629120000318,
      "kl": 0.0009361303585043221,
      "kl_consumption": 0.0007824668038345613,
      "kl_portfolio": 0.00015366355466976087,
      "value_rrmse": 0.005714582091324919,
      "mean_consumption_relerr": 0.012094480650593278,
      "portfolio_mean_rmse": 0.014110686376841422,
      "portfolio_var_relerr": 0.017083484735331743
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5757811370021955,
      "kl": 0.00026645545192113476,
      "kl_consumption": 0.00023949055069143714,
      "kl_portfolio": 2.696490122969764e-05,
      "value_rrmse": 0.0027930645018075053,
      "mean_consumption_relerr": 0.006550293571601102,
      "portfolio_mean_rmse": 0.0045439344764833306,
      "portfolio_var_relerr": 0.006269611188328713
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.614866798001458,
      "kl": 0.0008123569003233745,
      "kl_consumption": 0.0007965059989691392,
      "kl_portfolio": 1.5850901354235345e-05,
      "value_rrmse": 0.0030476154338466266,
      "mean_consumption_relerr": 0.01222576303491036,
      "portfolio_mean_rmse": 0.0017455435806266824,
      "portfolio_var_relerr": 0.007570576425169329
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.656432758001756,
      "kl": 0.0002686156441913546,
      "kl_consumption": 0.00023806549009885796,
      "kl_portfolio": 3.055015409249666e-05,
      "value_rrmse": 0.0034154917841667117,
      "mean_consumption_relerr": 0.006572595958877161,
      "portfolio_mean_rmse": 0.006284407477065713,
      "portfolio_var_relerr": 0.005891210317225196
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.6968048460003047,
      "kl": 0.0005013370836820111,
      "kl_consumption": 0.0004601248420196191,
      "kl_portfolio": 4.1212241662392006e-05,
      "value_rrmse": 0.0046643659886308276,
      "mean_consumption_relerr": 0.00925591308184407,
      "portfolio_mean_rmse": 0.008147761404817353,
      "portfolio_var_relerr": 0.0094453152047095
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.7381215960012923,
      "kl": 0.0009002652126789915,
      "kl_consumption": 0.0008332308096577217,
      "kl_portfolio": 6.703440302126974e-05,
      "value_rrmse": 0.005062153903725758,
      "mean_consumption_relerr": 0.012527509900352342,
      "portfolio_mean_rmse": 0.008221052081024065,
      "portfolio_var_relerr": 0.013372205365941726
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.7795987780009455,
      "kl": 0.0005749545367809672,
      "kl_consumption": 0.0005209255389603817,
      "kl_portfolio": 5.402899782058548e-05,
      "value_rrmse": 0.0028353316771994497,
      "mean_consumption_relerr": 0.00990041078275138,
      "portfolio_mean_rmse": 0.009005634389354217,
      "portfolio_var_relerr": 0.01101670032376246
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.8179040540017013,
      "kl": 0.0005276106002513689,
      "kl_consumption": 0.0003835337824834829,
      "kl_portfolio": 0.000144076817767886,
      "value_rrmse": 0.003859195947772284,
      "mean_consumption_relerr": 0.00850749285998385,
      "portfolio_mean_rmse": 0.015246038899765302,
      "portfolio_var_relerr": 0.014726650821995377
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.8576237990018853,
      "kl": 0.00015750320386640263,
      "kl_consumption": 0.0001324574827872742,
      "kl_portfolio": 2.504572107912842e-05,
      "value_rrmse": 0.0033669764409910785,
      "mean_consumption_relerr": 0.004904926213265461,
      "portfolio_mean_rmse": 0.0050190224562113896,
      "portfolio_var_relerr": 0.008344196256942514
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.8999775609991048,
      "kl": 0.0003372775667111818,
      "kl_consumption": 0.0002405693541423564,
      "kl_portfolio": 9.670821256882539e-05,
      "value_rrmse": 0.002103234248846199,
      "mean_consumption_relerr": 0.0065976640785387316,
      "portfolio_mean_rmse": 0.010122274775874228,
      "portfolio_var_relerr": 0.01097973819462139
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.941361921999487,
      "kl": 0.0004769374856247503,
      "kl_consumption": 0.00040924534265394474,
      "kl_portfolio": 6.769214297080555e-05,
      "value_rrmse": 0.003874918413891035,
      "mean_consumption_relerr": 0.0087211960523342,
      "portfolio_mean_rmse": 0.008094664740329202,
      "portfolio_var_relerr": 0.013894481747402293
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.9832511710010294,
      "kl": 0.0004690253471199678,
      "kl_consumption": 0.00040358598286213937,
      "kl_portfolio": 6.543936425782844e-05,
      "value_rrmse": 0.0016314915481727837,
      "mean_consumption_relerr": 0.00854952475421972,
      "portfolio_mean_rmse": 0.010505600138488894,
      "portfolio_var_relerr": 0.01088452783036662
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.025180041000567,
      "kl": 0.0004789175751699616,
      "kl_consumption": 0.00038548954706281804,
      "kl_portfolio": 9.342802810714358e-05,
      "value_rrmse": 0.00415208610821551,
      "mean_consumption_relerr": 0.008466710090914006,
      "portfolio_mean_rmse": 0.012697365633725552,
      "portfolio_var_relerr": 0.01146457167962106
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.068869664999511,
      "kl": 0.0003532913664671169,
      "kl_consumption": 0.00031870742714387723,
      "kl_portfolio": 3.458393932323967e-05,
      "value_rrmse": 0.003938405595117489,
      "mean_consumption_relerr": 0.007695119517166196,
      "portfolio_mean_rmse": 0.007595009036166778,
      "portfolio_var_relerr": 0.00822537307157387
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.112828438999713,
      "kl": 0.0004737056398966908,
      "kl_consumption": 0.0004289924049817602,
      "kl_portfolio": 4.47132349149306e-05,
      "value_rrmse": 0.003867306421379811,
      "mean_consumption_relerr": 0.00894704515105305,
      "portfolio_mean_rmse": 0.00925903716034795,
      "portfolio_var_relerr": 0.00884262634719224
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.1518873530003475,
      "kl": 0.0002348700400617385,
      "kl_consumption": 0.00020562538324990883,
      "kl_portfolio": 2.9244656811829673e-05,
      "value_rrmse": 0.005266471557750344,
      "mean_consumption_relerr": 0.005800343677823141,
      "portfolio_mean_rmse": 0.004071678497886749,
      "portfolio_var_relerr": 0.00770945163711524
    }
  ]
}

==> numerics/free/seed_20261129_h_0.01.json <==
{
  "seed": 20261129,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.064806579179269,
    -0.016954480267831352,
    4.7807359667788104e-05,
    0.005784581743251247,
    -1.0234710948322734,
    0.23714997945295158,
    0.011301718800609787,
    0.004365021888381064,
    -1.1079492217072984,
    0.2252752745558604,
    0.010440846791953885,
    0.003021242569951668
  ],
  "w": [
    0.28761360897408816,
    -0.34721389978008654,
    -0.04820226109470028,
    -0.005451983702974584,
    1.4974453120488975,
    0.2470505846331276,
    0.5426825950592423,
    0.38447468811646734,
    0.05463324736299583,
    -0.002600646179025488,
    -0.5651387673182817,
    0.3804159713185777,
    0.035823261358586045,
    0.005920825441107972,
    0.004255360501179623,
    -0.005174991746099609,
    -0.0020655518879691913,
    -0.00044183108597176026
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04236454599958961,
      "kl": 0.5580606598676869,
      "kl_consumption": 0.12347306872796306,
      "kl_portfolio": 0.4345875911397239,
      "value_rrmse": 0.4592466253370302,
      "mean_consumption_relerr": 0.12709323714738446,
      "portfolio_mean_rmse": 0.6281337901296868,
      "portfolio_var_relerr": 0.46847165408406033
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08399820599879604,
      "kl": 0.6770235403949292,
      "kl_consumption": 0.22207454651937275,
      "kl_portfolio": 0.4549489938755564,
      "value_rrmse": 0.3681072372727879,
      "mean_consumption_relerr": 0.15786021428880154,
      "portfolio_mean_rmse": 0.6276711270790138,
      "portfolio_var_relerr": 0.43517484836038106
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12416899299932993,
      "kl": 0.6593553982329791,
      "kl_consumption": 0.2649613191394388,
      "kl_portfolio": 0.39439407909354035,
      "value_rrmse": 0.3007594647741395,
      "mean_consumption_relerr": 0.16282598354711247,
      "portfolio_mean_rmse": 0.586201576177482,
      "portfolio_var_relerr": 0.4017069707523031
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.1676596690012957,
      "kl": 0.5332868563815569,
      "kl_consumption": 0.23308787665116948,
      "kl_portfolio": 0.30019897973038745,
      "value_rrmse": 0.24921277100015748,
      "mean_consumption_relerr": 0.148943602539632,
      "portfolio_mean_rmse": 0.5126159388811041,
      "portfolio_var_relerr": 0.3724635518861121
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.20768993599995156,
      "kl": 0.40304295763099285,
      "kl_consumption": 0.18194323027851256,
      "kl_portfolio": 0.2210997273524803,
      "value_rrmse": 0.20824202786225507,
      "mean_consumption_relerr": 0.13067231530621556,
      "portfolio_mean_rmse": 0.43626316725206477,
      "portfolio_var_relerr": 0.3506301014957142
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2472201060008956,
      "kl": 0.31431761619057197,
      "kl_consumption": 0.15032745191159966,
      "kl_portfolio": 0.16399016427897237,
      "value_rrmse": 0.17852204857564474,
      "mean_consumption_relerr": 0.11582030202116626,
      "portfolio_mean_rmse": 0.3713279983118821,
      "portfolio_var_relerr": 0.33099847547081507
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2895656590008002,
      "kl": 0.2342384877415191,
      "kl_consumption": 0.10899083436495081,
      "kl_portfolio": 0.1252476533765683,
      "value_rrmse": 0.15642612382879026,
      "mean_consumption_relerr": 0.09739536516226917,
      "portfolio_mean_rmse": 0.32015253994316817,
      "portfolio_var_relerr": 0.3129467279249741
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.3313220119998732,
      "kl": 0.17379486885166445,
      "kl_consumption": 0.07546778261660522,
      "kl_portfolio": 0.09832708623505919,
      "value_rrmse": 0.14040101402229108,
      "mean_consumption_relerr": 0.07799920669178471,
      "portfolio_mean_rmse": 0.28693537125237917,
      "portfolio_var_relerr": 0.29456603509289714
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3729738889996952,
      "kl": 0.12962642616721548,
      "kl_consumption": 0.04841362439809374,
      "kl_portfolio": 0.08121280176912174,
      "value_rrmse": 0.12875204658662126,
      "mean_consumption_relerr": 0.05537332582080919,
      "portfolio_mean_rmse": 0.2590119124711384,
      "portfolio_var_relerr": 0.2801325131108634
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.41565052200166974,
      "kl": 0.10340300302910783,
      "kl_consumption": 0.03438246930679005,
      "kl_portfolio": 0.0690205337223178,
      "value_rrmse": 0.1171277081635674,
      "mean_consumption_relerr": 0.03409372880288164,
      "portfolio_mean_rmse": 0.2373777913174611,
      "portfolio_var_relerr": 0.26697891215891933
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4539185149988043,
      "kl": 0.09079512517882024,
      "kl_consumption": 0.0305681627513096,
      "kl_portfolio": 0.06022696242751065,
      "value_rrmse": 0.11011842891104066,
      "mean_consumption_relerr": 0.023142305948250137,
      "portfolio_mean_rmse": 0.21732976919297317,
      "portfolio_var_relerr": 0.25663114060037906
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.49512557900015963,
      "kl": 0.0801545597372212,
      "kl_consumption": 0.029766012852846437,
      "kl_portfolio": 0.05038854688437476,
      "value_rrmse": 0.10240738980625923,
      "mean_consumption_relerr": 0.01867474182294971,
      "portfolio_mean_rmse": 0.20087133742843002,
      "portfolio_var_relerr": 0.2425076137057554
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5386664789984934,
      "kl": 0.07216185136857506,
      "kl_consumption": 0.02860841057023479,
      "kl_portfolio": 0.04355344079834028,
      "value_rrmse": 0.09757137872621728,
      "mean_consumption_relerr": 0.01878210462759437,
      "portfolio_mean_rmse": 0.18508185516299794,
      "portfolio_var_relerr": 0.23107536254486083
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5801577169986558,
      "kl": 0.06503006133477589,
      "kl_consumption": 0.027106879499948694,
      "kl_portfolio": 0.037923181834827194,
      "value_rrmse": 0.09032778471006216,
      "mean_consumption_relerr": 0.018207562789164924,
      "portfolio_mean_rmse": 0.16913813041774078,
      "portfolio_var_relerr": 0.2213433946746108
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.616813528999046,
      "kl": 0.06011442117190823,
      "kl_consumption": 0.026825483374075056,
      "kl_portfolio": 0.03328893779783317,
      "value_rrmse": 0.08598259219535771,
      "mean_consumption_relerr": 0.019224231115000726,
      "portfolio_mean_rmse": 0.15289335239783677,
      "portfolio_var_relerr": 0.21261714356961636
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6553854560006585,
      "kl": 0.05221251930822467,
      "kl_consumption": 0.023423798358450768,
      "kl_portfolio": 0.028788720949773902,
      "value_rrmse": 0.08088236336201964,
      "mean_consumption_relerr": 0.015417932719060655,
      "portfolio_mean_rmse": 0.13745834264472168,
      "portfolio_var_relerr": 0.2030965639148243
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.6982091009995202,
      "kl": 0.0463064750429146,
      "kl_consumption": 0.02090313259718301,
      "kl_portfolio": 0.025403342445731593,
      "value_rrmse": 0.07683164514695649,
      "mean_consumption_relerr": 0.011926049547792002,
      "portfolio_mean_rmse": 0.12571413526898104,
      "portfolio_var_relerr": 0.19504422204614721
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7409126530001231,
      "kl": 0.0411552862546808,
      "kl_consumption": 0.01920295692595531,
      "kl_portfolio": 0.021952329328725487,
      "value_rrmse": 0.0715790143051736,
      "mean_consumption_relerr": 0.012877092763073063,
      "portfolio_mean_rmse": 0.11272278032852538,
      "portfolio_var_relerr": 0.1868250360230613
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7832385879992216,
      "kl": 0.03645571022317294,
      "kl_consumption": 0.017120282222048186,
      "kl_portfolio": 0.01933542800112476,
      "value_rrmse": 0.06855536748238218,
      "mean_consumption_relerr": 0.01242684198821601,
      "portfolio_mean_rmse": 0.10048490174383093,
      "portfolio_var_relerr": 0.18036001168886567
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8255683460010914,
      "kl": 0.031172963691615124,
      "kl_consumption": 0.01482891377911093,
      "kl_portfolio": 0.01634404991250419,
      "value_rrmse": 0.06299483112404948,
      "mean_consumption_relerr": 0.010952818693094935,
      "portfolio_mean_rmse": 0.09057124889739808,
      "portfolio_var_relerr": 0.17041168511558247
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8658617920009419,
      "kl": 0.02882162169937055,
      "kl_consumption": 0.014477555362844558,
      "kl_portfolio": 0.014344066336525997,
      "value_rrmse": 0.05987575870713031,
      "mean_consumption_relerr": 0.011410154146818285,
      "portfolio_mean_rmse": 0.08235727092602962,
      "portfolio_var_relerr": 0.16255094425977923
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.909662155998376,
      "kl": 0.02558887355380677,
      "kl_consumption": 0.012687156951565482,
      "kl_portfolio": 0.012901716602241283,
      "value_rrmse": 0.05581058782828044,
      "mean_consumption_relerr": 0.009080349532439245,
      "portfolio_mean_rmse": 0.07267478147323675,
      "portfolio_var_relerr": 0.15761881807586164
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.951378093999665,
      "kl": 0.022799054187286782,
      "kl_consumption": 0.011715676390988264,
      "kl_portfolio": 0.01108337779629852,
      "value_rrmse": 0.053189999691213484,
      "mean_consumption_relerr": 0.009319112151590777,
      "portfolio_mean_rmse": 0.0679707672959414,
      "portfolio_var_relerr": 0.14891634109857535
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9941027329987264,
      "kl": 0.02053072824151893,
      "kl_consumption": 0.010851396089548637,
      "kl_portfolio": 0.0096793321519703,
      "value_rrmse": 0.049682743947857363,
      "mean_consumption_relerr": 0.011842368743145062,
      "portfolio_mean_rmse": 0.060339029963792194,
      "portfolio_var_relerr": 0.14205369814843397
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0346861440011708,
      "kl": 0.018329429925831815,
      "kl_consumption": 0.009801395079530623,
      "kl_portfolio": 0.008528034846301191,
      "value_rrmse": 0.0472253185780448,
      "mean_consumption_relerr": 0.01025043868299684,
      "portfolio_mean_rmse": 0.05624088340808246,
      "portfolio_var_relerr": 0.13497407153018598
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0749077340005897,
      "kl": 0.01597859698568874,
      "kl_consumption": 0.008407380168641518,
      "kl_portfolio": 0.007571216817047221,
      "value_rrmse": 0.04332938476643241,
      "mean_consumption_relerr": 0.007518855898125875,
      "portfolio_mean_rmse": 0.04931163994691123,
      "portfolio_var_relerr": 0.12974923573516306
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1182616299993242,
      "kl": 0.014389579946902547,
      "kl_consumption": 0.007640690562360588,
      "kl_portfolio": 0.006748889384541959,
      "value_rrmse": 0.04095518094166031,
      "mean_consumption_relerr": 0.009841656176678995,
      "portfolio_mean_rmse": 0.044004297391010534,
      "portfolio_var_relerr": 0.12454405052813514
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1600437199995213,
      "kl": 0.013308982067411768,
      "kl_consumption": 0.0073441465839075406,
      "kl_portfolio": 0.005964835483504227,
      "value_rrmse": 0.038322528883349326,
      "mean_consumption_relerr": 0.012540979738550026,
      "portfolio_mean_rmse": 0.03827661452788177,
      "portfolio_var_relerr": 0.11951765414504303
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2036641359991336,
      "kl": 0.012092326787867128,
      "kl_consumption": 0.006814124426930873,
      "kl_portfolio": 0.0052782023609362514,
      "value_rrmse": 0.03663911516049047,
      "mean_consumption_relerr": 0.013845236144945629,
      "portfolio_mean_rmse": 0.03729332880316557,
      "portfolio_var_relerr": 0.11264587989128368
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2435558049983229,
      "kl": 0.010051382487630966,
      "kl_consumption": 0.005623272121714047,
      "kl_portfolio": 0.004428110365916919,
      "value_rrmse": 0.03260546388687697,
      "mean_consumption_relerr": 0.009587750144333213,
      "portfolio_mean_rmse": 0.026955419505796503,
      "portfolio_var_relerr": 0.10669330593941082
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2841640959995857,
      "kl": 0.008736596347675925,
      "kl_consumption": 0.005019511670329102,
      "kl_portfolio": 0.003717084677346825,
      "value_rrmse": 0.03157262248266147,
      "mean_consumption_relerr": 0.01041354093925973,
      "portfolio_mean_rmse": 0.023559271617103823,
      "portfolio_var_relerr": 0.09945068973717384
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3274581830009993,
      "kl": 0.007324658811930549,
      "kl_consumption": 0.004334813954884861,
      "kl_portfolio": 0.0029898448570456885,
      "value_rrmse": 0.029099696125931145,
      "mean_consumption_relerr": 0.01011473191020577,
      "portfolio_mean_rmse": 0.021872287046552343,
      "portfolio_var_relerr": 0.09042030696530759
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3665797329995257,
      "kl": 0.00615259469097086,
      "kl_consumption": 0.003635533865727394,
      "kl_portfolio": 0.002517060825243467,
      "value_rrmse": 0.02706379561584316,
      "mean_consumption_relerr": 0.008040756217374538,
      "portfolio_mean_rmse": 0.013730678807508969,
      "portfolio_var_relerr": 0.0850878387904529
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.41001004699865,
      "kl": 0.005551204568323511,
      "kl_consumption": 0.0033246734178254385,
      "kl_portfolio": 0.0022265311504980735,
      "value_rrmse": 0.02614725600298159,
      "mean_consumption_relerr": 0.009224678452200829,
      "portfolio_mean_rmse": 0.01348565855912927,
      "portfolio_var_relerr": 0.0803907525943495
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4494799640015117,
      "kl": 0.004800839816435314,
      "kl_consumption": 0.0028778996196497913,
      "kl_portfolio": 0.001922940196785523,
      "value_rrmse": 0.024880775688259846,
      "mean_consumption_relerr": 0.007785971634878125,
      "portfolio_mean_rmse": 0.012582341615304355,
      "portfolio_var_relerr": 0.07518337048988886
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.4888664550016983,
      "kl": 0.004692472909808982,
      "kl_consumption": 0.002998783718914869,
      "kl_portfolio": 0.0016936891908941134,
      "value_rrmse": 0.022681623994923586,
      "mean_consumption_relerr": 0.010572686403758979,
      "portfolio_mean_rmse": 0.008430802181871231,
      "portfolio_var_relerr": 0.0715055378572921
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5325970619996951,
      "kl": 0.003988235648412389,
      "kl_consumption": 0.002482044115764482,
      "kl_portfolio": 0.0015061915326479065,
      "value_rrmse": 0.02117387946373634,
      "mean_consumption_relerr": 0.008080794929356547,
      "portfolio_mean_rmse": 0.007731985517763612,
      "portfolio_var_relerr": 0.0680272887240244
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.574221975999535,
      "kl": 0.003520402428989144,
      "kl_consumption": 0.002203127315180249,
      "kl_portfolio": 0.0013172751138088952,
      "value_rrmse": 0.018990678962338598,
      "mean_consumption_relerr": 0.008152262402907848,
      "portfolio_mean_rmse": 0.005778371499934563,
      "portfolio_var_relerr": 0.0642704397334875
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6135891539997829,
      "kl": 0.003311527879382328,
      "kl_consumption": 0.0022458232083632807,
      "kl_portfolio": 0.0010657046710190478,
      "value_rrmse": 0.019805764267140133,
      "mean_consumption_relerr": 0.011979475921174203,
      "portfolio_mean_rmse": 0.0033269722237337317,
      "portfolio_var_relerr": 0.058342963276909056
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6530258620005043,
      "kl": 0.002799283221015581,
      "kl_consumption": 0.0018527324447815035,
      "kl_portfolio": 0.0009465507762340773,
      "value_rrmse": 0.020632501878178108,
      "mean_consumption_relerr": 0.010058545965747151,
      "portfolio_mean_rmse": 0.002602305658194884,
      "portfolio_var_relerr": 0.05538673111678029
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6937575080009992,
      "kl": 0.002258482729116879,
      "kl_consumption": 0.0014340698856851151,
      "kl_portfolio": 0.0008244128434317638,
      "value_rrmse": 0.015188319179266344,
      "mean_consumption_relerr": 0.00744146716007202,
      "portfolio_mean_rmse": 0.0018913876817265856,
      "portfolio_var_relerr": 0.05212407521179285
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7373768260003999,
      "kl": 0.0020021762971109748,
      "kl_consumption": 0.001288968898470487,
      "kl_portfolio": 0.0007132073986404876,
      "value_rrmse": 0.015358458918158362,
      "mean_consumption_relerr": 0.006992502265042709,
      "portfolio_mean_rmse": 0.0024614510934710576,
      "portfolio_var_relerr": 0.048704955065542836
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7788043520013161,
      "kl": 0.0018600570064720228,
      "kl_consumption": 0.0012254295353000414,
      "kl_portfolio": 0.0006346274711719813,
      "value_rrmse": 0.014876106917682435,
      "mean_consumption_relerr": 0.008037689039689972,
      "portfolio_mean_rmse": 0.004033853540143289,
      "portfolio_var_relerr": 0.045844394999903525
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.820985001999361,
      "kl": 0.0018134567036091633,
      "kl_consumption": 0.0012496089821327743,
      "kl_portfolio": 0.0005638477214763886,
      "value_rrmse": 0.013520745747245138,
      "mean_consumption_relerr": 0.009641956221675171,
      "portfolio_mean_rmse": 0.005222605265039422,
      "portfolio_var_relerr": 0.043239576332280844
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8597813259984832,
      "kl": 0.0019270039351066508,
      "kl_consumption": 0.0014246950210260439,
      "kl_portfolio": 0.0005023089140806068,
      "value_rrmse": 0.014278167977244597,
      "mean_consumption_relerr": 0.012118713324594852,
      "portfolio_mean_rmse": 0.0067041090849346945,
      "portfolio_var_relerr": 0.04179956944554718
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9003096209999057,
      "kl": 0.0014044785238345472,
      "kl_consumption": 0.0010215338369820367,
      "kl_portfolio": 0.00038294468685251055,
      "value_rrmse": 0.01379302922730971,
      "mean_consumption_relerr": 0.009150975386079771,
      "portfolio_mean_rmse": 0.0025716398026043746,
      "portfolio_var_relerr": 0.036586901288954324
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9468779870003345,
      "kl": 0.0014435000453952667,
      "kl_consumption": 0.0010527557817156846,
      "kl_portfolio": 0.0003907442636795821,
      "value_rrmse": 0.010991034184346079,
      "mean_consumption_relerr": 0.01008387042290305,
      "portfolio_mean_rmse": 0.009793745312557351,
      "portfolio_var_relerr": 0.034263089871146304
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.9870910249992448,
      "kl": 0.0009412010201272025,
      "kl_consumption": 0.0006151814514421363,
      "kl_portfolio": 0.0003260195686850663,
      "value_rrmse": 0.009547275791460684,
      "mean_consumption_relerr": 0.005744632722457201,
      "portfolio_mean_rmse": 0.008211191826455952,
      "portfolio_var_relerr": 0.03136780726970705
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0281599650006683,
      "kl": 0.0008410671230755492,
      "kl_consumption": 0.0006032116432443908,
      "kl_portfolio": 0.00023785547983115854,
      "value_rrmse": 0.00829261996902676,
      "mean_consumption_relerr": 0.006510074126831991,
      "portfolio_mean_rmse": 0.004820298149245656,
      "portfolio_var_relerr": 0.028823455109629956
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.066900527999678,
      "kl": 0.0009528492352729172,
      "kl_consumption": 0.0007406882099165983,
      "kl_portfolio": 0.00021216102535631884,
      "value_rrmse": 0.010398647282677862,
      "mean_consumption_relerr": 0.008864138250629093,
      "portfolio_mean_rmse": 0.005924208420590127,
      "portfolio_var_relerr": 0.026916814212873556
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.10796099000072,
      "kl": 0.0006686000428268907,
      "kl_consumption": 0.0004610551042159487,
      "kl_portfolio": 0.0002075449386109421,
      "value_rrmse": 0.009626802791811698,
      "mean_consumption_relerr": 0.005826564886404227,
      "portfolio_mean_rmse": 0.007545171654697859,
      "portfolio_var_relerr": 0.025107764574171812
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1520927109995682,
      "kl": 0.0008634573869894484,
      "kl_consumption": 0.0007010326170498178,
      "kl_portfolio": 0.0001624247699396306,
      "value_rrmse": 0.007006068656312075,
      "mean_consumption_relerr": 0.00923219320155982,
      "portfolio_mean_rmse": 0.0049152003893815095,
      "portfolio_var_relerr": 0.023789028651574857
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.1949873570010823,
      "kl": 0.0010007318802547145,
      "kl_consumption": 0.0008392259655119669,
      "kl_portfolio": 0.00016150591474274763,
      "value_rrmse": 0.008213543978924844,
      "mean_consumption_relerr": 0.011013988807821212,
      "portfolio_mean_rmse": 0.0025915535587655047,
      "portfolio_var_relerr": 0.024111307204474904
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2396192630003497,
      "kl": 0.000789167480247943,
      "kl_consumption": 0.0005879914124827197,
      "kl_portfolio": 0.0002011760677652234,
      "value_rrmse": 0.006931057743710285,
      "mean_consumption_relerr": 0.00882973749921435,
      "portfolio_mean_rmse": 0.009666718280430803,
      "portfolio_var_relerr": 0.023958260387135912
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.282942648998869,
      "kl": 0.0005485359510169106,
      "kl_consumption": 0.0003824634149602989,
      "kl_portfolio": 0.0001660725360566117,
      "value_rrmse": 0.006673065977589935,
      "mean_consumption_relerr": 0.006692269090238999,
      "portfolio_mean_rmse": 0.010096998483068343,
      "portfolio_var_relerr": 0.0226544516055282
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3222011830002884,
      "kl": 0.0006609793842920433,
      "kl_consumption": 0.000496300508912901,
      "kl_portfolio": 0.00016467887537914216,
      "value_rrmse": 0.009195792310544657,
      "mean_consumption_relerr": 0.008313622750872916,
      "portfolio_mean_rmse": 0.01344554586974805,
      "portfolio_var_relerr": 0.020315556480203948
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3653864250009065,
      "kl": 0.00047504760265798583,
      "kl_consumption": 0.00034092804053314563,
      "kl_portfolio": 0.00013411956212484028,
      "value_rrmse": 0.004920062643279478,
      "mean_consumption_relerr": 0.006576181274971026,
      "portfolio_mean_rmse": 0.012131155697569942,
      "portfolio_var_relerr": 0.018426086478061068
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.40520123999886,
      "kl": 0.000842001612992642,
      "kl_consumption": 0.0007141422654849179,
      "kl_portfolio": 0.00012785934750772417,
      "value_rrmse": 0.009661688210401732,
      "mean_consumption_relerr": 0.010673024612415767,
      "portfolio_mean_rmse": 0.012136859948599688,
      "portfolio_var_relerr": 0.0170706474681034
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.446519127999636,
      "kl": 0.0005114921657202707,
      "kl_consumption": 0.0004068208132161062,
      "kl_portfolio": 0.00010467135250416454,
      "value_rrmse": 0.005469638492666781,
      "mean_consumption_relerr": 0.0075962353603495,
      "portfolio_mean_rmse": 0.007854712648865784,
      "portfolio_var_relerr": 0.018120760178923067
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.4866026919989963,
      "kl": 0.0005522740710826096,
      "kl_consumption": 0.0004352265406560626,
      "kl_portfolio": 0.00011704753042654696,
      "value_rrmse": 0.004044809256823499,
      "mean_consumption_relerr": 0.007839656033526732,
      "portfolio_mean_rmse": 0.013095250337857928,
      "portfolio_var_relerr": 0.01608133829557535
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.526323769998271,
      "kl": 0.0007091388055215805,
      "kl_consumption": 0.0005713054838379181,
      "kl_portfolio": 0.0001378333216836624,
      "value_rrmse": 0.005889615982370093,
      "mean_consumption_relerr": 0.009809897659931704,
      "portfolio_mean_rmse": 0.015448649153917969,
      "portfolio_var_relerr": 0.015345445345699543
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.569242118999682,
      "kl": 0.00029998604906379315,
      "kl_consumption": 0.00022299401273584573,
      "kl_portfolio": 7.69920363279474e-05,
      "value_rrmse": 0.005473088571442648,
      "mean_consumption_relerr": 0.005177613939509724,
      "portfolio_mean_rmse": 0.009076777871501164,
      "portfolio_var_relerr": 0.01400257565422375
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.612373130999913,
      "kl": 0.00035275299485956876,
      "kl_consumption": 0.0002604161052547116,
      "kl_portfolio": 9.233688960485712e-05,
      "value_rrmse": 0.003177475144079674,
      "mean_consumption_relerr": 0.006027304420889611,
      "portfolio_mean_rmse": 0.013112253927385473,
      "portfolio_var_relerr": 0.01242058081499676
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.653928398001881,
      "kl": 0.0011087335337680606,
      "kl_consumption": 0.0009686977375066419,
      "kl_portfolio": 0.0001400357962614186,
      "value_rrmse": 0.008094500176926502,
      "mean_consumption_relerr": 0.013166223799127992,
      "portfolio_mean_rmse": 0.014478527126441324,
      "portfolio_var_relerr": 0.01686121540688872
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.6931969040015247,
      "kl": 0.0006185904584258989,
      "kl_consumption": 0.0005149255271578621,
      "kl_portfolio": 0.00010366493126803685,
      "value_rrmse": 0.0027145851262669516,
      "mean_consumption_relerr": 0.009226262009381887,
      "portfolio_mean_rmse": 0.012403095862447023,
      "portfolio_var_relerr": 0.010569144801474717
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.735779120001098,
      "kl": 0.0007408163970567775,
      "kl_consumption": 0.0006387574045734998,
      "kl_portfolio": 0.00010205899248327765,
      "value_rrmse": 0.006749091572721964,
      "mean_consumption_relerr": 0.010578102449203606,
      "portfolio_mean_rmse": 0.014221006383632552,
      "portfolio_var_relerr": 0.011190493859448241
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.7819207450011163,
      "kl": 0.00022887203937302437,
      "kl_consumption": 0.00019897638772213786,
      "kl_portfolio": 2.9895651650886522e-05,
      "value_rrmse": 0.00258521161079122,
      "mean_consumption_relerr": 0.00553823498334216,
      "portfolio_mean_rmse": 0.006295706529065212,
      "portfolio_var_relerr": 0.007989608484598544
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8246064330014633,
      "kl": 0.00042081865208122164,
      "kl_consumption": 0.0003784746149782618,
      "kl_portfolio": 4.234403710295986e-05,
      "value_rrmse": 0.004088559471335668,
      "mean_consumption_relerr": 0.008118091449287447,
      "portfolio_mean_rmse": 0.004555674802837151,
      "portfolio_var_relerr": 0.011058875770015342
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.866049213000224,
      "kl": 0.0005830936205519243,
      "kl_consumption": 0.0005344356159120444,
      "kl_portfolio": 4.865800463987989e-05,
      "value_rrmse": 0.00602484001694143,
      "mean_consumption_relerr": 0.009781782123743619,
      "portfolio_mean_rmse": 0.0066484486841587725,
      "portfolio_var_relerr": 0.008857607896093687
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9074793639993004,
      "kl": 0.0005026169385172499,
      "kl_consumption": 0.000472816516349581,
      "kl_portfolio": 2.9800422167668878e-05,
      "value_rrmse": 0.0036895907681360716,
      "mean_consumption_relerr": 0.009157274217199394,
      "portfolio_mean_rmse": 0.0053659174309396256,
      "portfolio_var_relerr": 0.009224482666438567
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.9492764839997108,
      "kl": 0.000281313200979856,
      "kl_consumption": 0.0002224690077971429,
      "kl_portfolio": 5.884419318271309e-05,
      "value_rrmse": 0.003838781541326334,
      "mean_consumption_relerr": 0.006045615415249018,
      "portfolio_mean_rmse": 0.007696299947207337,
      "portfolio_var_relerr": 0.008405050864925214
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.9933539890007523,
      "kl": 0.00047578353128232973,
      "kl_consumption": 0.00044771717904510365,
      "kl_portfolio": 2.8066352237226042e-05,
      "value_rrmse": 0.006813817421025724,
      "mean_consumption_relerr": 0.008938481468387353,
      "portfolio_mean_rmse": 0.0068326679698679765,
      "portfolio_var_relerr": 0.004923093119437885
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.032632218000799,
      "kl": 0.0010581843498356366,
      "kl_consumption": 0.0010244917528785583,
      "kl_portfolio": 3.369259695707829e-05,
      "value_rrmse": 0.0071173022711126166,
      "mean_consumption_relerr": 0.013764923640199276,
      "portfolio_mean_rmse": 0.0023219053688549535,
      "portfolio_var_relerr": 0.010992486228312818
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.0904904980016,
      "kl": 0.0006592200994114,
      "kl_consumption": 0.0006288946669083755,
      "kl_portfolio": 3.0325432503024506e-05,
      "value_rrmse": 0.004615573149145503,
      "mean_consumption_relerr": 0.010792557722299397,
      "portfolio_mean_rmse": 0.007468576693973594,
      "portfolio_var_relerr": 0.006381163935589559
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1423827020007593,
      "kl": 0.0002792036261745445,
      "kl_consumption": 0.00026614495171268544,
      "kl_portfolio": 1.3058674461859085e-05,
      "value_rrmse": 0.003508970739807209,
      "mean_consumption_relerr": 0.006845757916549398,
      "portfolio_mean_rmse": 0.001293998229500153,
      "portfolio_var_relerr": 0.006967087953321678
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.202908508999826,
      "kl": 0.0006506298379410586,
      "kl_consumption": 0.0005991530491761089,
      "kl_portfolio": 5.147678876494964e-05,
      "value_rrmse": 0.005375812641217346,
      "mean_consumption_relerr": 0.010549595788365333,
      "portfolio_mean_rmse": 0.009281334234624931,
      "portfolio_var_relerr": 0.010167868812075886
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.257959408001625,
      "kl": 0.00023534223231174846,
      "kl_consumption": 0.00015344192008234003,
      "kl_portfolio": 8.190031222940844e-05,
      "value_rrmse": 0.004671559554030284,
      "mean_consumption_relerr": 0.004831316947780891,
      "portfolio_mean_rmse": 0.010841890495145922,
      "portfolio_var_relerr": 0.005593969734942372
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.301525839000533,
      "kl": 0.00015185000209243279,
      "kl_consumption": 0.0001272060512424238,
      "kl_portfolio": 2.464395085000895e-05,
      "value_rrmse": 0.0016037401633118642,
      "mean_consumption_relerr": 0.004683014873522264,
      "portfolio_mean_rmse": 0.0056361422397884255,
      "portfolio_var_relerr": 0.0076033249456802995
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.34020730499833,
      "kl": 0.0007481171100260861,
      "kl_consumption": 0.0006775134712995846,
      "kl_portfolio": 7.06036387265015e-05,
      "value_rrmse": 0.004440128869103142,
      "mean_consumption_relerr": 0.011182169196207821,
      "portfolio_mean_rmse": 0.012493837462788605,
      "portfolio_var_relerr": 0.008671630332225625
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.386144186999445,
      "kl": 0.00031917706841494875,
      "kl_consumption": 0.00025707921877508947,
      "kl_portfolio": 6.209784963985925e-05,
      "value_rrmse": 0.003965138659130459,
      "mean_consumption_relerr": 0.006893977753240204,
      "portfolio_mean_rmse": 0.009803992801842137,
      "portfolio_var_relerr": 0.011375682188147121
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.431610603998706,
      "kl": 0.00036856787098813446,
      "kl_consumption": 0.0003056569006714948,
      "kl_portfolio": 6.291097031663965e-05,
      "value_rrmse": 0.004991056982765482,
      "mean_consumption_relerr": 0.0070318190567323245,
      "portfolio_mean_rmse": 0.008137387060527353,
      "portfolio_var_relerr": 0.009528881177137061
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.473953443000937,
      "kl": 0.0012346671634058566,
      "kl_consumption": 0.0011795780248070363,
      "kl_portfolio": 5.508913859882046e-05,
      "value_rrmse": 0.004637419076736083,
      "mean_consumption_relerr": 0.01496641113401033,
      "portfolio_mean_rmse": 0.008595087348774571,
      "portfolio_var_relerr": 0.010144442443314554
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.5145795259995793,
      "kl": 0.00024593937597839884,
      "kl_consumption": 0.00020449506421028755,
      "kl_portfolio": 4.144431176811127e-05,
      "value_rrmse": 0.0019984051703263958,
      "mean_consumption_relerr": 0.00608926138404424,
      "portfolio_mean_rmse": 0.0093360442544113,
      "portfolio_var_relerr": 0.0066247603177527
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.5541934329994547,
      "kl": 0.00017805739592556636,
      "kl_consumption": 0.000114192457202492,
      "kl_portfolio": 6.386493872307435e-05,
      "value_rrmse": 0.004562788169901073,
      "mean_consumption_relerr": 0.004557104511431804,
      "portfolio_mean_rmse": 0.012521253176396685,
      "portfolio_var_relerr": 0.00598838520667886
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.5979002509993734,
      "kl": 0.0006096990160277684,
      "kl_consumption": 0.0005155506481577439,
      "kl_portfolio": 9.414836787002449e-05,
      "value_rrmse": 0.007548005251083674,
      "mean_consumption_relerr": 0.009768077279346499,
      "portfolio_mean_rmse": 0.012982756325806206,
      "portfolio_var_relerr": 0.009307935584563106
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.6384565430016664,
      "kl": 0.0002753593228117316,
      "kl_consumption": 0.00018405932553027657,
      "kl_portfolio": 9.129999728145502e-05,
      "value_rrmse": 0.004522403487964342,
      "mean_consumption_relerr": 0.005722079803921619,
      "portfolio_mean_rmse": 0.014418375795140386,
      "portfolio_var_relerr": 0.00716223117440089
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6788488300007884,
      "kl": 0.0004531112486879242,
      "kl_consumption": 0.00041133551935780186,
      "kl_portfolio": 4.177572933012237e-05,
      "value_rrmse": 0.0015752847082900255,
      "mean_consumption_relerr": 0.008702897963717406,
      "portfolio_mean_rmse": 0.006549830406307881,
      "portfolio_var_relerr": 0.010301869015040103
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.7294313560014416,
      "kl": 0.0011548013906479198,
      "kl_consumption": 0.001095427911214894,
      "kl_portfolio": 5.9373479433025814e-05,
      "value_rrmse": 0.002179831325601331,
      "mean_consumption_relerr": 0.01437265785046744,
      "portfolio_mean_rmse": 0.010974251049561904,
      "portfolio_var_relerr": 0.00830328957233862
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7837714849993063,
      "kl": 0.0007255393401721254,
      "kl_consumption": 0.0006641553386404475,
      "kl_portfolio": 6.138400153167784e-05,
      "value_rrmse": 0.0047329190759042876,
      "mean_consumption_relerr": 0.011187080754051344,
      "portfolio_mean_rmse": 0.011872344133385454,
      "portfolio_var_relerr": 0.00661413599562431
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.8313377679987752,
      "kl": 0.0002605804757354585,
      "kl_consumption": 0.00022891605890401512,
      "kl_portfolio": 3.1664416831443406e-05,
      "value_rrmse": 0.002784221608144541,
      "mean_consumption_relerr": 0.006564102202748001,
      "portfolio_mean_rmse": 0.004185926865041367,
      "portfolio_var_relerr": 0.008548245471725729
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.878415523999138,
      "kl": 0.00020429570424514875,
      "kl_consumption": 0.00018387271862657287,
      "kl_portfolio": 2.0422985618575893e-05,
      "value_rrmse": 0.004866051210090545,
      "mean_consumption_relerr": 0.005641982782156639,
      "portfolio_mean_rmse": 0.004718623470552531,
      "portfolio_var_relerr": 0.0070727368675238935
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.9261719150017598,
      "kl": 0.0006329358062552076,
      "kl_consumption": 0.0005984129724359768,
      "kl_portfolio": 3.452283381923091e-05,
      "value_rrmse": 0.0032101693242337255,
      "mean_consumption_relerr": 0.010633963773977274,
      "portfolio_mean_rmse": 0.007851965468005439,
      "portfolio_var_relerr": 0.007602422107831004
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.9785511840018444,
      "kl": 0.0005141981108931814,
      "kl_consumption": 0.0004513323962431865,
      "kl_portfolio": 6.286571464999481e-05,
      "value_rrmse": 0.005528395945169735,
      "mean_consumption_relerr": 0.009225805926967952,
      "portfolio_mean_rmse": 0.00808078427573865,
      "portfolio_var_relerr": 0.011749492817477393
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 4.023347958998784,
      "kl": 0.0003734994695475537,
      "kl_consumption": 0.0003363618828338397,
      "kl_portfolio": 3.713758671371398e-05,
      "value_rrmse": 0.005172604677809245,
      "mean_consumption_relerr": 0.007967447993866505,
      "portfolio_mean_rmse": 0.00645825214768661,
      "portfolio_var_relerr": 0.009961794505048336
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 4.070079401000839,
      "kl": 0.0002387893148731321,
      "kl_consumption": 0.00021916347637416324,
      "kl_portfolio": 1.962583849896884e-05,
      "value_rrmse": 0.004040382643780204,
      "mean_consumption_relerr": 0.0063661750574267924,
      "portfolio_mean_rmse": 0.0034197391176764686,
      "portfolio_var_relerr": 0.007662288485076779
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.117413625001063,
      "kl": 0.0003677285146950349,
      "kl_consumption": 0.0003437265561689688,
      "kl_portfolio": 2.400195852606612e-05,
      "value_rrmse": 0.0030258587056878417,
      "mean_consumption_relerr": 0.00805096566706808,
      "portfolio_mean_rmse": 0.003092620611683877,
      "portfolio_var_relerr": 0.009283059890482006
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.167512619998888,
      "kl": 0.000393613936515892,
      "kl_consumption": 0.0003859440387945387,
      "kl_portfolio": 7.669897721353278e-06,
      "value_rrmse": 0.00426094005493063,
      "mean_consumption_relerr": 0.00846935463211326,
      "portfolio_mean_rmse": 0.0009626578113248013,
      "portfolio_var_relerr": 0.005267456434882286
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.241926785001851,
      "kl": 0.0008275292724585714,
      "kl_consumption": 0.0008053573061292403,
      "kl_portfolio": 2.2171966329331056e-05,
      "value_rrmse": 0.005539645465085753,
      "mean_consumption_relerr": 0.012334922001503698,
      "portfolio_mean_rmse": 0.003900808829770386,
      "portfolio_var_relerr": 0.006965756578482821
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.31055647500034,
      "kl": 0.0003037852659944429,
      "kl_consumption": 0.0002833164626625407,
      "kl_portfolio": 2.0468803331902208e-05,
      "value_rrmse": 0.004493873317179479,
      "mean_consumption_relerr": 0.006854633607287175,
      "portfolio_mean_rmse": 0.0023104621973763983,
      "portfolio_var_relerr": 0.008515031169502198
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.354693057000986,
      "kl": 0.0009035433471477163,
      "kl_consumption": 0.0008710500112948908,
      "kl_portfolio": 3.2493335852825526e-05,
      "value_rrmse": 0.003106196539331262,
      "mean_consumption_relerr": 0.012742465696713218,
      "portfolio_mean_rmse": 0.002362226370729886,
      "portfolio_var_relerr": 0.010913153774732546
    }
  ]
}

==> numerics/free/seed_20261130_h_0.01.json <==
{
  "seed": 20261130,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0667467369441255,
    -0.012997168542070453,
    0.0014110681126637244,
    0.0004318595574442296,
    -1.0266346895949394,
    0.2370472993894946,
    0.016032548348373612,
    0.004313390803822374,
    -1.1099298106557556,
    0.2178027997973263,
    0.01976729032731931,
    0.004499752732054897
  ],
  "w": [
    0.29402040553421843,
    -0.34548177073653646,
    -0.051815920355759396,
    -0.007187336757707139,
    1.5033332799105732,
    0.2548372564660282,
    0.5440957373066208,
    0.37276222386448066,
    0.03209297830757921,
    0.0036157479207729716,
    -0.5642339874029738,
    0.37417389669717244,
    0.03723422655239162,
    0.008637773561678407,
    0.0005060652254902028,
    0.005464844584812099,
    -0.001275965288980037,
    -0.0015851539065320649
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04179614699751255,
      "kl": 0.5533507093918982,
      "kl_consumption": 0.11924215187647332,
      "kl_portfolio": 0.434108557515425,
      "value_rrmse": 0.4586868061703556,
      "mean_consumption_relerr": 0.12518999100251665,
      "portfolio_mean_rmse": 0.6279805270558086,
      "portfolio_var_relerr": 0.46742093931357526
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08228281999981846,
      "kl": 0.663649298483889,
      "kl_consumption": 0.20580925746484388,
      "kl_portfolio": 0.4578400410190452,
      "value_rrmse": 0.36461114614210954,
      "mean_consumption_relerr": 0.1528899269362112,
      "portfolio_mean_rmse": 0.6299271172229475,
      "portfolio_var_relerr": 0.432668337111342
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.1233135249967745,
      "kl": 0.6293426022219867,
      "kl_consumption": 0.22874473327565678,
      "kl_portfolio": 0.40059786894633,
      "value_rrmse": 0.30114739131518287,
      "mean_consumption_relerr": 0.15464001095184013,
      "portfolio_mean_rmse": 0.5871990173507562,
      "portfolio_var_relerr": 0.40514384531262093
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16178012399905128,
      "kl": 0.5081856835389065,
      "kl_consumption": 0.19800413885545165,
      "kl_portfolio": 0.31018154468345477,
      "value_rrmse": 0.25002954516871995,
      "mean_consumption_relerr": 0.1379803870351271,
      "portfolio_mean_rmse": 0.5154382805843306,
      "portfolio_var_relerr": 0.3776904431688821
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.20010150199959753,
      "kl": 0.3698996952929669,
      "kl_consumption": 0.14412849088383564,
      "kl_portfolio": 0.22577120440913132,
      "value_rrmse": 0.20912390287816812,
      "mean_consumption_relerr": 0.11554216619938794,
      "portfolio_mean_rmse": 0.44033629881158287,
      "portfolio_var_relerr": 0.35184642553479
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.24135433899937198,
      "kl": 0.2602466468200411,
      "kl_consumption": 0.0926990498948945,
      "kl_portfolio": 0.16754759692514667,
      "value_rrmse": 0.18046393313348136,
      "mean_consumption_relerr": 0.08885246732404348,
      "portfolio_mean_rmse": 0.37652176843875207,
      "portfolio_var_relerr": 0.3308161462771091
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2832392309974239,
      "kl": 0.19037557446957298,
      "kl_consumption": 0.061902994124449814,
      "kl_portfolio": 0.12847258034512313,
      "value_rrmse": 0.15738629361867162,
      "mean_consumption_relerr": 0.06613868246603788,
      "portfolio_mean_rmse": 0.3272658328948365,
      "portfolio_var_relerr": 0.314133176003197
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.33046123499661917,
      "kl": 0.1312650809538616,
      "kl_consumption": 0.03372541099554918,
      "kl_portfolio": 0.09753966995831242,
      "value_rrmse": 0.14063731305921787,
      "mean_consumption_relerr": 0.03553263055968427,
      "portfolio_mean_rmse": 0.2912630637989777,
      "portfolio_var_relerr": 0.29141852095607884
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3723832469986519,
      "kl": 0.10942428467520258,
      "kl_consumption": 0.028740154776648413,
      "kl_portfolio": 0.08068412989855417,
      "value_rrmse": 0.12988563220476154,
      "mean_consumption_relerr": 0.014607624732471977,
      "portfolio_mean_rmse": 0.26261504034328936,
      "portfolio_var_relerr": 0.27834170800339747
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.41518474999975297,
      "kl": 0.09922752504080747,
      "kl_consumption": 0.030539692971398382,
      "kl_portfolio": 0.06868783206940907,
      "value_rrmse": 0.11948841458873974,
      "mean_consumption_relerr": 0.00994184336476478,
      "portfolio_mean_rmse": 0.23911539470404566,
      "portfolio_var_relerr": 0.2658679853345335
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.4595415169969783,
      "kl": 0.08911267674332522,
      "kl_consumption": 0.029855364317984655,
      "kl_portfolio": 0.059257312425340575,
      "value_rrmse": 0.10955007219335045,
      "mean_consumption_relerr": 0.014392570417563415,
      "portfolio_mean_rmse": 0.22261609761254242,
      "portfolio_var_relerr": 0.25290194397298515
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5003195959980076,
      "kl": 0.08038578351734191,
      "kl_consumption": 0.029998499686778684,
      "kl_portfolio": 0.05038728383056321,
      "value_rrmse": 0.10384824756775586,
      "mean_consumption_relerr": 0.019230183987349134,
      "portfolio_mean_rmse": 0.20694310159412244,
      "portfolio_var_relerr": 0.2400559249202797
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5402626629984297,
      "kl": 0.0758490058955133,
      "kl_consumption": 0.030825716301513872,
      "kl_portfolio": 0.04502328959399943,
      "value_rrmse": 0.0965484987310307,
      "mean_consumption_relerr": 0.021575788947782518,
      "portfolio_mean_rmse": 0.188297009087209,
      "portfolio_var_relerr": 0.23291280340968923
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5800442379986634,
      "kl": 0.06478732829706228,
      "kl_consumption": 0.02719487065358245,
      "kl_portfolio": 0.037592457643479835,
      "value_rrmse": 0.09070090135108187,
      "mean_consumption_relerr": 0.018123249189850952,
      "portfolio_mean_rmse": 0.17303735586267788,
      "portfolio_var_relerr": 0.2193935995500757
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6204912590001186,
      "kl": 0.05936553561368253,
      "kl_consumption": 0.02670990333277078,
      "kl_portfolio": 0.03265563228091175,
      "value_rrmse": 0.08639977677161029,
      "mean_consumption_relerr": 0.019871629948029088,
      "portfolio_mean_rmse": 0.1567579022914078,
      "portfolio_var_relerr": 0.2106890407112479
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.66263194399653,
      "kl": 0.053708485189389386,
      "kl_consumption": 0.024397248218449217,
      "kl_portfolio": 0.02931123697094017,
      "value_rrmse": 0.08171736259509198,
      "mean_consumption_relerr": 0.01963300731444693,
      "portfolio_mean_rmse": 0.14381492363743525,
      "portfolio_var_relerr": 0.20350125824610685
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7022432779995142,
      "kl": 0.04612071546962556,
      "kl_consumption": 0.020735935786145732,
      "kl_portfolio": 0.025384779683479835,
      "value_rrmse": 0.07732930898988709,
      "mean_consumption_relerr": 0.015150293893011845,
      "portfolio_mean_rmse": 0.1299939502757847,
      "portfolio_var_relerr": 0.19412126572321745
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7449627999994846,
      "kl": 0.04202427195313091,
      "kl_consumption": 0.01935694258158393,
      "kl_portfolio": 0.022667329371546974,
      "value_rrmse": 0.07269182137375034,
      "mean_consumption_relerr": 0.0158355162770695,
      "portfolio_mean_rmse": 0.11666535029094095,
      "portfolio_var_relerr": 0.18867491800983816
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7869094130001031,
      "kl": 0.03676581169727478,
      "kl_consumption": 0.01711624529957598,
      "kl_portfolio": 0.019649566397698805,
      "value_rrmse": 0.06773956362027686,
      "mean_consumption_relerr": 0.012027614558583477,
      "portfolio_mean_rmse": 0.10477514301632915,
      "portfolio_var_relerr": 0.17992391537464694
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8299844959983602,
      "kl": 0.03230577466666119,
      "kl_consumption": 0.015321413704245683,
      "kl_portfolio": 0.016984360962415502,
      "value_rrmse": 0.06412997090645096,
      "mean_consumption_relerr": 0.012217161925306424,
      "portfolio_mean_rmse": 0.0930651053250799,
      "portfolio_var_relerr": 0.17252841372065386
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8718511259976367,
      "kl": 0.028443776882527923,
      "kl_consumption": 0.013724233484395816,
      "kl_portfolio": 0.014719543398132104,
      "value_rrmse": 0.06021877500552176,
      "mean_consumption_relerr": 0.011171940752124035,
      "portfolio_mean_rmse": 0.08438554421954739,
      "portfolio_var_relerr": 0.16393591657463677
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9111159899985068,
      "kl": 0.026559522430585184,
      "kl_consumption": 0.013385489988802197,
      "kl_portfolio": 0.013174032441782989,
      "value_rrmse": 0.056189456821914736,
      "mean_consumption_relerr": 0.011702078757100514,
      "portfolio_mean_rmse": 0.07395281168211662,
      "portfolio_var_relerr": 0.15892666598395358
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9544252539999434,
      "kl": 0.02306484653265372,
      "kl_consumption": 0.011873862837221222,
      "kl_portfolio": 0.011190983695432501,
      "value_rrmse": 0.05256779874978559,
      "mean_consumption_relerr": 0.011278039435742421,
      "portfolio_mean_rmse": 0.0674311507509744,
      "portfolio_var_relerr": 0.1494708063317645
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.9965306989979581,
      "kl": 0.020072720679686136,
      "kl_consumption": 0.010373096439559507,
      "kl_portfolio": 0.00969962424012663,
      "value_rrmse": 0.050460692322883985,
      "mean_consumption_relerr": 0.010267040451997765,
      "portfolio_mean_rmse": 0.055932151583735865,
      "portfolio_var_relerr": 0.14332555759496718
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0379677239980083,
      "kl": 0.01811103772833208,
      "kl_consumption": 0.00983330981196862,
      "kl_portfolio": 0.00827772791636346,
      "value_rrmse": 0.04740275728321292,
      "mean_consumption_relerr": 0.011497354723497034,
      "portfolio_mean_rmse": 0.04994244946578297,
      "portfolio_var_relerr": 0.13490825607343643
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0805399999990186,
      "kl": 0.015663527924208602,
      "kl_consumption": 0.008453789519562641,
      "kl_portfolio": 0.00720973840464596,
      "value_rrmse": 0.04287178355101314,
      "mean_consumption_relerr": 0.007625187979956996,
      "portfolio_mean_rmse": 0.043958955991651685,
      "portfolio_var_relerr": 0.12811878198439286
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1184666149965778,
      "kl": 0.01409048839707818,
      "kl_consumption": 0.00791010011457431,
      "kl_portfolio": 0.006180388282503867,
      "value_rrmse": 0.04080927784729414,
      "mean_consumption_relerr": 0.008769177397572176,
      "portfolio_mean_rmse": 0.037733127951788965,
      "portfolio_var_relerr": 0.12065938191006892
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1595726979976462,
      "kl": 0.012338145782458013,
      "kl_consumption": 0.007061085183793216,
      "kl_portfolio": 0.005277060598664796,
      "value_rrmse": 0.03732924484589355,
      "mean_consumption_relerr": 0.008705124754200228,
      "portfolio_mean_rmse": 0.032071630433263866,
      "portfolio_var_relerr": 0.11365531361961934
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.197698166997725,
      "kl": 0.010915593540309068,
      "kl_consumption": 0.006196796943601559,
      "kl_portfolio": 0.0047187965967075115,
      "value_rrmse": 0.0387055894273012,
      "mean_consumption_relerr": 0.008963253046034573,
      "portfolio_mean_rmse": 0.03246899786702779,
      "portfolio_var_relerr": 0.1081973969485315
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2374384169997938,
      "kl": 0.009687393715404818,
      "kl_consumption": 0.005498655301501435,
      "kl_portfolio": 0.004188738413903383,
      "value_rrmse": 0.03488111861418456,
      "mean_consumption_relerr": 0.009131371633795895,
      "portfolio_mean_rmse": 0.02996700112789358,
      "portfolio_var_relerr": 0.10315057141124769
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2805943739986105,
      "kl": 0.008415078929913073,
      "kl_consumption": 0.004802541257506945,
      "kl_portfolio": 0.00361253767240613,
      "value_rrmse": 0.03317035809533115,
      "mean_consumption_relerr": 0.009171679712383047,
      "portfolio_mean_rmse": 0.025166869543948853,
      "portfolio_var_relerr": 0.09735620789144654
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3217430549993878,
      "kl": 0.007751820795210101,
      "kl_consumption": 0.004530204468230415,
      "kl_portfolio": 0.003221616326979686,
      "value_rrmse": 0.030117061320942856,
      "mean_consumption_relerr": 0.009455276944878783,
      "portfolio_mean_rmse": 0.02020834858419817,
      "portfolio_var_relerr": 0.09328833687221721
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.365001782996842,
      "kl": 0.006896481070905169,
      "kl_consumption": 0.004047579060577535,
      "kl_portfolio": 0.002848902010327635,
      "value_rrmse": 0.02643662773035405,
      "mean_consumption_relerr": 0.009383754454946337,
      "portfolio_mean_rmse": 0.014565405126628423,
      "portfolio_var_relerr": 0.0891917284134292
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4051300969986187,
      "kl": 0.005917020793970141,
      "kl_consumption": 0.003489947521885287,
      "kl_portfolio": 0.002427073272084853,
      "value_rrmse": 0.02415395485094756,
      "mean_consumption_relerr": 0.008666685022092849,
      "portfolio_mean_rmse": 0.008032693948631238,
      "portfolio_var_relerr": 0.08399942604261006
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4519002579982043,
      "kl": 0.005314010829300213,
      "kl_consumption": 0.0032441560944609683,
      "kl_portfolio": 0.002069854734839243,
      "value_rrmse": 0.0247883330311231,
      "mean_consumption_relerr": 0.009211821773296547,
      "portfolio_mean_rmse": 0.009075970403896546,
      "portfolio_var_relerr": 0.07801852980487473
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.495503424997878,
      "kl": 0.004890178833158639,
      "kl_consumption": 0.003051829119152895,
      "kl_portfolio": 0.0018383497140057432,
      "value_rrmse": 0.023502644281016196,
      "mean_consumption_relerr": 0.010784960702121066,
      "portfolio_mean_rmse": 0.011627231469961325,
      "portfolio_var_relerr": 0.07368591537204393
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5353956439976173,
      "kl": 0.004098262291073934,
      "kl_consumption": 0.0025095646327554467,
      "kl_portfolio": 0.0015886976583184874,
      "value_rrmse": 0.021672975756390784,
      "mean_consumption_relerr": 0.009372395768539998,
      "portfolio_mean_rmse": 0.008434939005974487,
      "portfolio_var_relerr": 0.06942228489927059
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5776971979976224,
      "kl": 0.003416454414600425,
      "kl_consumption": 0.0020858939285062768,
      "kl_portfolio": 0.0013305604860941484,
      "value_rrmse": 0.020199721999951077,
      "mean_consumption_relerr": 0.008162565443778073,
      "portfolio_mean_rmse": 0.002928934680458785,
      "portfolio_var_relerr": 0.0645261828081181
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.615955313998711,
      "kl": 0.002925993179897687,
      "kl_consumption": 0.0017701367323376292,
      "kl_portfolio": 0.001155856447560058,
      "value_rrmse": 0.01975038811519752,
      "mean_consumption_relerr": 0.006946606793578934,
      "portfolio_mean_rmse": 0.003984242382223736,
      "portfolio_var_relerr": 0.060277930403067136
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6568886389977706,
      "kl": 0.002557009501531507,
      "kl_consumption": 0.00155139520517403,
      "kl_portfolio": 0.0010056142963574771,
      "value_rrmse": 0.017326420335359586,
      "mean_consumption_relerr": 0.0067481747572029965,
      "portfolio_mean_rmse": 0.005354054354673903,
      "portfolio_var_relerr": 0.05621481746534473
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.6987764589975995,
      "kl": 0.0026711394564248835,
      "kl_consumption": 0.0017701298640849744,
      "kl_portfolio": 0.0009010095923399091,
      "value_rrmse": 0.018044364397912634,
      "mean_consumption_relerr": 0.011023639600467238,
      "portfolio_mean_rmse": 0.0037597600961998038,
      "portfolio_var_relerr": 0.053790401934043344
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7391662669979269,
      "kl": 0.0026023547023812927,
      "kl_consumption": 0.0018394759378827347,
      "kl_portfolio": 0.0007628787644985578,
      "value_rrmse": 0.016867061560287125,
      "mean_consumption_relerr": 0.01262600375927519,
      "portfolio_mean_rmse": 0.0018182781184390411,
      "portfolio_var_relerr": 0.0500536579295994
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7825615889996698,
      "kl": 0.0031368865116922578,
      "kl_consumption": 0.0024639597161833786,
      "kl_portfolio": 0.0006729267955088794,
      "value_rrmse": 0.018008976987362386,
      "mean_consumption_relerr": 0.017500167009562903,
      "portfolio_mean_rmse": 0.006868651775959176,
      "portfolio_var_relerr": 0.04666775580146618
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8244763079965196,
      "kl": 0.0017818420815860555,
      "kl_consumption": 0.0011874263899394146,
      "kl_portfolio": 0.0005944156916466409,
      "value_rrmse": 0.013671797369868061,
      "mean_consumption_relerr": 0.009042605623501022,
      "portfolio_mean_rmse": 0.007769977535959393,
      "portfolio_var_relerr": 0.04387379895794944
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8656190559995594,
      "kl": 0.0014912984073390933,
      "kl_consumption": 0.0009848761848730801,
      "kl_portfolio": 0.0005064222224660129,
      "value_rrmse": 0.014075456471146238,
      "mean_consumption_relerr": 0.007956872786143845,
      "portfolio_mean_rmse": 0.005189157593667045,
      "portfolio_var_relerr": 0.040778836264260654
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9080232009982865,
      "kl": 0.0013055245513864265,
      "kl_consumption": 0.0008985206903658323,
      "kl_portfolio": 0.00040700386102059404,
      "value_rrmse": 0.011902684145305535,
      "mean_consumption_relerr": 0.008112558142916589,
      "portfolio_mean_rmse": 0.001355366319038544,
      "portfolio_var_relerr": 0.03759591840235976
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9490784289992007,
      "kl": 0.0011744652189163685,
      "kl_consumption": 0.0008158981149162597,
      "kl_portfolio": 0.00035856710400010883,
      "value_rrmse": 0.010039307046733701,
      "mean_consumption_relerr": 0.007838169759497964,
      "portfolio_mean_rmse": 0.005737288820437111,
      "portfolio_var_relerr": 0.034959918209275236
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.995520532997034,
      "kl": 0.001128230659555038,
      "kl_consumption": 0.0008041592511156151,
      "kl_portfolio": 0.0003240714084394231,
      "value_rrmse": 0.009451392762678867,
      "mean_consumption_relerr": 0.007856877545583172,
      "portfolio_mean_rmse": 0.009023322659264787,
      "portfolio_var_relerr": 0.03249463117877502
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.035554198999307,
      "kl": 0.0010966069305223874,
      "kl_consumption": 0.0008347865389798304,
      "kl_portfolio": 0.00026182039154255696,
      "value_rrmse": 0.008657683448396028,
      "mean_consumption_relerr": 0.008979110901533218,
      "portfolio_mean_rmse": 0.007640885378575369,
      "portfolio_var_relerr": 0.02952538081280967
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.0784838929976104,
      "kl": 0.0008059366314779718,
      "kl_consumption": 0.0005893222857388564,
      "kl_portfolio": 0.00021661434573911557,
      "value_rrmse": 0.010756395268642407,
      "mean_consumption_relerr": 0.0066419380066710595,
      "portfolio_mean_rmse": 0.005226066956684072,
      "portfolio_var_relerr": 0.02734822959261193
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1197064179978042,
      "kl": 0.0008268782801498873,
      "kl_consumption": 0.0006363897060034059,
      "kl_portfolio": 0.00019048857414648139,
      "value_rrmse": 0.008098952284734487,
      "mean_consumption_relerr": 0.008206426139769416,
      "portfolio_mean_rmse": 0.007960462068962608,
      "portfolio_var_relerr": 0.02416511989332654
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1584218879979744,
      "kl": 0.000555667531275599,
      "kl_consumption": 0.0004044076554666896,
      "kl_portfolio": 0.00015125987580890928,
      "value_rrmse": 0.009913536769874309,
      "mean_consumption_relerr": 0.0054768589270239535,
      "portfolio_mean_rmse": 0.003661741719308964,
      "portfolio_var_relerr": 0.023439046945116736
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.198501196999132,
      "kl": 0.001070073584796103,
      "kl_consumption": 0.0009359932543856316,
      "kl_portfolio": 0.00013408033041047138,
      "value_rrmse": 0.011048708623500516,
      "mean_consumption_relerr": 0.011632566061873654,
      "portfolio_mean_rmse": 0.002897323009747903,
      "portfolio_var_relerr": 0.022279946541073733
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2363415229992825,
      "kl": 0.0005976008105180051,
      "kl_consumption": 0.0004928239774933811,
      "kl_portfolio": 0.00010477683302462403,
      "value_rrmse": 0.008246666315680894,
      "mean_consumption_relerr": 0.0076604988563617115,
      "portfolio_mean_rmse": 0.003976522051992509,
      "portfolio_var_relerr": 0.01885447212810282
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.2791331479966175,
      "kl": 0.0005633082763049068,
      "kl_consumption": 0.0004652468460916515,
      "kl_portfolio": 9.806143021325523e-05,
      "value_rrmse": 0.007359049046775521,
      "mean_consumption_relerr": 0.007355115229241385,
      "portfolio_mean_rmse": 0.004225170168654454,
      "portfolio_var_relerr": 0.01839194132906929
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.325360868999269,
      "kl": 0.0005737234648221451,
      "kl_consumption": 0.0004813873925818012,
      "kl_portfolio": 9.233607224034387e-05,
      "value_rrmse": 0.004435137178642582,
      "mean_consumption_relerr": 0.007911588115738444,
      "portfolio_mean_rmse": 0.007626454643184003,
      "portfolio_var_relerr": 0.016821410195715203
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3751728549977997,
      "kl": 0.00046616949996880665,
      "kl_consumption": 0.00037762480451643927,
      "kl_portfolio": 8.854469545236739e-05,
      "value_rrmse": 0.008038603972943637,
      "mean_consumption_relerr": 0.006950108293528665,
      "portfolio_mean_rmse": 0.007894063082451545,
      "portfolio_var_relerr": 0.015890765313576357
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.427793216997088,
      "kl": 0.0005646014028549728,
      "kl_consumption": 0.00043342074675463844,
      "kl_portfolio": 0.0001311806561003344,
      "value_rrmse": 0.004950051853799876,
      "mean_consumption_relerr": 0.007821791118366625,
      "portfolio_mean_rmse": 0.007409162797462111,
      "portfolio_var_relerr": 0.01890691687486329
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.4708854999989853,
      "kl": 0.0006147756980799863,
      "kl_consumption": 0.000555931009474672,
      "kl_portfolio": 5.884468860531428e-05,
      "value_rrmse": 0.005680431487105068,
      "mean_consumption_relerr": 0.009306405116595261,
      "portfolio_mean_rmse": 0.005529597657010503,
      "portfolio_var_relerr": 0.013834341883168247
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5158061729998735,
      "kl": 0.000537629298451012,
      "kl_consumption": 0.0004552718781030928,
      "kl_portfolio": 8.235742034791919e-05,
      "value_rrmse": 0.006846643439583481,
      "mean_consumption_relerr": 0.008372141509037341,
      "portfolio_mean_rmse": 0.00631763296777119,
      "portfolio_var_relerr": 0.0142046731764028
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5545747189971735,
      "kl": 0.0007629979318532756,
      "kl_consumption": 0.0007096993964500975,
      "kl_portfolio": 5.329853540317809e-05,
      "value_rrmse": 0.009005880969475603,
      "mean_consumption_relerr": 0.010926605030620614,
      "portfolio_mean_rmse": 0.0038222423262575973,
      "portfolio_var_relerr": 0.01294506389126072
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5933414659994014,
      "kl": 0.0007512075552766354,
      "kl_consumption": 0.0006972854018241542,
      "kl_portfolio": 5.3922153452481173e-05,
      "value_rrmse": 0.004861986856775943,
      "mean_consumption_relerr": 0.011012347329415027,
      "portfolio_mean_rmse": 0.0017537589833060577,
      "portfolio_var_relerr": 0.014539474612659472
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.6341831760000787,
      "kl": 0.0006196824475503723,
      "kl_consumption": 0.000517447539598413,
      "kl_portfolio": 0.00010223490795195922,
      "value_rrmse": 0.003861365252505943,
      "mean_consumption_relerr": 0.009453956627058318,
      "portfolio_mean_rmse": 0.008110455380095286,
      "portfolio_var_relerr": 0.014014735273570472
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6762412519965437,
      "kl": 0.00033159309086992566,
      "kl_consumption": 0.00029118017920572154,
      "kl_portfolio": 4.0412911664204095e-05,
      "value_rrmse": 0.0030824965908359857,
      "mean_consumption_relerr": 0.006953074169529367,
      "portfolio_mean_rmse": 0.0040003231539838206,
      "portfolio_var_relerr": 0.010216338802954548
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.7185014609967766,
      "kl": 0.0006177343074576492,
      "kl_consumption": 0.0005409519171691955,
      "kl_portfolio": 7.678239028845359e-05,
      "value_rrmse": 0.005907273564650854,
      "mean_consumption_relerr": 0.009733295681535793,
      "portfolio_mean_rmse": 0.006700804499308807,
      "portfolio_var_relerr": 0.013095302401743864
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.760664787998394,
      "kl": 0.0006012969318322325,
      "kl_consumption": 0.0004904115869145232,
      "kl_portfolio": 0.00011088534491770942,
      "value_rrmse": 0.006180261451727714,
      "mean_consumption_relerr": 0.009262082133275855,
      "portfolio_mean_rmse": 0.00848982592908517,
      "portfolio_var_relerr": 0.013972132480320634
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.802176064997184,
      "kl": 0.0001985347357968982,
      "kl_consumption": 0.00017567102596032912,
      "kl_portfolio": 2.2863709836569092e-05,
      "value_rrmse": 0.003606061421539178,
      "mean_consumption_relerr": 0.004833802324628193,
      "portfolio_mean_rmse": 0.004817010640263596,
      "portfolio_var_relerr": 0.007794880849910591
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8443560259984224,
      "kl": 0.000436256632834431,
      "kl_consumption": 0.00042410592224510096,
      "kl_portfolio": 1.2150710589330052e-05,
      "value_rrmse": 0.00249488566845534,
      "mean_consumption_relerr": 0.008545503194338534,
      "portfolio_mean_rmse": 0.000640449182322765,
      "portfolio_var_relerr": 0.00685810786974078
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.886139596997964,
      "kl": 0.0009311637585580543,
      "kl_consumption": 0.0008920103885617647,
      "kl_portfolio": 3.9153369996289625e-05,
      "value_rrmse": 0.004893161361351289,
      "mean_consumption_relerr": 0.012819633776240935,
      "portfolio_mean_rmse": 0.005120598408418312,
      "portfolio_var_relerr": 0.009888612191281891
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.928885650999291,
      "kl": 0.0005162018803833696,
      "kl_consumption": 0.0004691199563258664,
      "kl_portfolio": 4.70819240575032e-05,
      "value_rrmse": 0.0036020863043029093,
      "mean_consumption_relerr": 0.009171956346648904,
      "portfolio_mean_rmse": 0.008373798867138633,
      "portfolio_var_relerr": 0.009812745711815559
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.967687283999112,
      "kl": 0.0008676016909644376,
      "kl_consumption": 0.0008151998548086291,
      "kl_portfolio": 5.2401836155808555e-05,
      "value_rrmse": 0.004898805787051711,
      "mean_consumption_relerr": 0.012287475986113154,
      "portfolio_mean_rmse": 0.004052872140117431,
      "portfolio_var_relerr": 0.01376428250526547
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.005567752999923,
      "kl": 0.0002238430143518314,
      "kl_consumption": 0.00018350987132710877,
      "kl_portfolio": 4.0333143024722635e-05,
      "value_rrmse": 0.0024890687063087616,
      "mean_consumption_relerr": 0.005659376492379337,
      "portfolio_mean_rmse": 0.005586057473846941,
      "portfolio_var_relerr": 0.011228885070680305
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.046691017996636,
      "kl": 0.00043830293930325557,
      "kl_consumption": 0.00039043661773865355,
      "kl_portfolio": 4.7866321564602046e-05,
      "value_rrmse": 0.006948579041394611,
      "mean_consumption_relerr": 0.008508458453044569,
      "portfolio_mean_rmse": 0.007156265753152205,
      "portfolio_var_relerr": 0.009178301935279524
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.089456521996908,
      "kl": 0.0001360651650701582,
      "kl_consumption": 0.00010477639860199967,
      "kl_portfolio": 3.128876646815852e-05,
      "value_rrmse": 0.0020114336775978485,
      "mean_consumption_relerr": 0.004158181017761915,
      "portfolio_mean_rmse": 0.006200452095632611,
      "portfolio_var_relerr": 0.008984252021898167
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.130357581998396,
      "kl": 0.0005279190622065034,
      "kl_consumption": 0.0004764732653840495,
      "kl_portfolio": 5.14457968224538e-05,
      "value_rrmse": 0.003081107799268809,
      "mean_consumption_relerr": 0.009366916800626774,
      "portfolio_mean_rmse": 0.0028480102083411783,
      "portfolio_var_relerr": 0.014226610488578059
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1682636849982373,
      "kl": 0.00021053326090232947,
      "kl_consumption": 0.00019025089556650004,
      "kl_portfolio": 2.0282365335829426e-05,
      "value_rrmse": 0.0038155089483476513,
      "mean_consumption_relerr": 0.005907148851372241,
      "portfolio_mean_rmse": 0.0018102330122404526,
      "portfolio_var_relerr": 0.008721225487195493
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.2079083129974606,
      "kl": 0.0006620531012931799,
      "kl_consumption": 0.0006207610106211311,
      "kl_portfolio": 4.129209067204878e-05,
      "value_rrmse": 0.0026982571385748555,
      "mean_consumption_relerr": 0.010754619105328603,
      "portfolio_mean_rmse": 0.008186058788887432,
      "portfolio_var_relerr": 0.008761490410651794
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.24951809799677,
      "kl": 0.0005661976796490029,
      "kl_consumption": 0.00047515221867998233,
      "kl_portfolio": 9.104546096902065e-05,
      "value_rrmse": 0.010642638586779314,
      "mean_consumption_relerr": 0.009262214478369973,
      "portfolio_mean_rmse": 0.0032303479056286243,
      "portfolio_var_relerr": 0.018388554047742645
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.2925843439988967,
      "kl": 0.00017596553520758508,
      "kl_consumption": 0.00011633526962552846,
      "kl_portfolio": 5.9630265582056635e-05,
      "value_rrmse": 0.0035695402906850025,
      "mean_consumption_relerr": 0.004516865847144328,
      "portfolio_mean_rmse": 0.008197197554078951,
      "portfolio_var_relerr": 0.011084653095289075
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.335037510998518,
      "kl": 0.00023258737660704676,
      "kl_consumption": 0.0001933136358588329,
      "kl_portfolio": 3.9273740748213875e-05,
      "value_rrmse": 0.004475954217559812,
      "mean_consumption_relerr": 0.0060091744740016,
      "portfolio_mean_rmse": 0.009312177538394837,
      "portfolio_var_relerr": 0.007018383981125287
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.3762255759975233,
      "kl": 0.0007058248306439606,
      "kl_consumption": 0.0006591426131200065,
      "kl_portfolio": 4.6682217523954054e-05,
      "value_rrmse": 0.0026218224396177296,
      "mean_consumption_relerr": 0.011133898728312974,
      "portfolio_mean_rmse": 0.004032013279923207,
      "portfolio_var_relerr": 0.012554694084562817
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.418588301999989,
      "kl": 0.00044715569151643035,
      "kl_consumption": 0.0003940045258715592,
      "kl_portfolio": 5.315116564487121e-05,
      "value_rrmse": 0.0020645055909988014,
      "mean_consumption_relerr": 0.008619463774792623,
      "portfolio_mean_rmse": 0.001662480078726837,
      "portfolio_var_relerr": 0.014583778607622304
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4596715709994896,
      "kl": 0.0003811830791600596,
      "kl_consumption": 0.0003345028331992454,
      "kl_portfolio": 4.6680245960814135e-05,
      "value_rrmse": 0.004701720537143457,
      "mean_consumption_relerr": 0.007902813532615079,
      "portfolio_mean_rmse": 0.004102627920163893,
      "portfolio_var_relerr": 0.011962889618704101
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.502447660997859,
      "kl": 0.0001434301867876745,
      "kl_consumption": 9.701782759860923e-05,
      "kl_portfolio": 4.641235918906525e-05,
      "value_rrmse": 0.0027908540096178483,
      "mean_consumption_relerr": 0.004016158613667381,
      "portfolio_mean_rmse": 0.003437809533367005,
      "portfolio_var_relerr": 0.01215799769750224
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.5412941799986584,
      "kl": 0.00045624748743349316,
      "kl_consumption": 0.00040139894062820995,
      "kl_portfolio": 5.48485468052832e-05,
      "value_rrmse": 0.0037273940436976685,
      "mean_consumption_relerr": 0.008556085604261642,
      "portfolio_mean_rmse": 0.0025891082876319618,
      "portfolio_var_relerr": 0.014631633031597523
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.5824481929994363,
      "kl": 0.0011004659319368366,
      "kl_consumption": 0.0009892684051440632,
      "kl_portfolio": 0.00011119752679277349,
      "value_rrmse": 0.00436001773438092,
      "mean_consumption_relerr": 0.01356812094738395,
      "portfolio_mean_rmse": 0.0073446723462112454,
      "portfolio_var_relerr": 0.018222046001196084
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6206511149975995,
      "kl": 0.0003109920941001937,
      "kl_consumption": 0.00029440188185208627,
      "kl_portfolio": 1.6590212248107475e-05,
      "value_rrmse": 0.005151302131785688,
      "mean_consumption_relerr": 0.007436191175799046,
      "portfolio_mean_rmse": 0.0011197110377867236,
      "portfolio_var_relerr": 0.007925924278963405
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.6620147169996926,
      "kl": 0.0006622874065412315,
      "kl_consumption": 0.0006214597852610621,
      "kl_portfolio": 4.082762128016938e-05,
      "value_rrmse": 0.005488687247520219,
      "mean_consumption_relerr": 0.01066493307043428,
      "portfolio_mean_rmse": 0.0024069183456588068,
      "portfolio_var_relerr": 0.012207098885076938
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7041939699993236,
      "kl": 0.0002532766662040266,
      "kl_consumption": 0.00017427253364631786,
      "kl_portfolio": 7.900413255770871e-05,
      "value_rrmse": 0.0042881349569695104,
      "mean_consumption_relerr": 0.0055116239933041145,
      "portfolio_mean_rmse": 0.008039720636588173,
      "portfolio_var_relerr": 0.014921510777018783
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.742194792997907,
      "kl": 0.0008453222674380655,
      "kl_consumption": 0.0007228012928142558,
      "kl_portfolio": 0.0001225209746238096,
      "value_rrmse": 0.0038360240523623193,
      "mean_consumption_relerr": 0.011409978098049072,
      "portfolio_mean_rmse": 0.012009898540289764,
      "portfolio_var_relerr": 0.016142937433812364
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.7846960549977666,
      "kl": 0.00033397481107303427,
      "kl_consumption": 0.00023311363253564866,
      "kl_portfolio": 0.0001008611785373856,
      "value_rrmse": 0.005077738107807883,
      "mean_consumption_relerr": 0.006479585154986207,
      "portfolio_mean_rmse": 0.01220385280813294,
      "portfolio_var_relerr": 0.01176795005554711
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.825356847999501,
      "kl": 0.00018752278437669996,
      "kl_consumption": 0.0001672200467684663,
      "kl_portfolio": 2.0302737608233664e-05,
      "value_rrmse": 0.0035148050828627065,
      "mean_consumption_relerr": 0.00554384284528203,
      "portfolio_mean_rmse": 0.0041897242549198965,
      "portfolio_var_relerr": 0.006865910922514511
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.8680265939983656,
      "kl": 0.00039821511506017005,
      "kl_consumption": 0.0003686129720983908,
      "kl_portfolio": 2.9602142961779237e-05,
      "value_rrmse": 0.005120055519309543,
      "mean_consumption_relerr": 0.008243614867086873,
      "portfolio_mean_rmse": 0.005794502608217654,
      "portfolio_var_relerr": 0.008819212857243129
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.913420392997068,
      "kl": 0.0005551257748161588,
      "kl_consumption": 0.0005292061896199701,
      "kl_portfolio": 2.591958519618875e-05,
      "value_rrmse": 0.0022002544359863772,
      "mean_consumption_relerr": 0.009889371357550145,
      "portfolio_mean_rmse": 0.00626946233000523,
      "portfolio_var_relerr": 0.007131160586702144
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9541123199996946,
      "kl": 0.0003053561984297118,
      "kl_consumption": 0.00027063515671794583,
      "kl_portfolio": 3.472104171176599e-05,
      "value_rrmse": 0.00641576566089885,
      "mean_consumption_relerr": 0.006859366775415375,
      "portfolio_mean_rmse": 0.0032589707414688728,
      "portfolio_var_relerr": 0.010624466072393637
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 3.9949345979985083,
      "kl": 0.0004702259094138549,
      "kl_consumption": 0.0004333583250922403,
      "kl_portfolio": 3.686758432161458e-05,
      "value_rrmse": 0.0038092987393551388,
      "mean_consumption_relerr": 0.008926008656355155,
      "portfolio_mean_rmse": 0.00477170951025951,
      "portfolio_var_relerr": 0.008936384557844838
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.033524211998156,
      "kl": 0.00031310467152119176,
      "kl_consumption": 0.0002759024512104417,
      "kl_portfolio": 3.7202220310750045e-05,
      "value_rrmse": 0.002194123459030315,
      "mean_consumption_relerr": 0.007185866547689953,
      "portfolio_mean_rmse": 0.006013082213445734,
      "portfolio_var_relerr": 0.007380015188181208
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.078163269998186,
      "kl": 0.00044095132777175757,
      "kl_consumption": 0.0003639143399724806,
      "kl_portfolio": 7.7036987799277e-05,
      "value_rrmse": 0.00405763219894768,
      "mean_consumption_relerr": 0.008237647713901232,
      "portfolio_mean_rmse": 0.002307019199835521,
      "portfolio_var_relerr": 0.01700471761438891
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.11988491199736,
      "kl": 0.0012799751583279302,
      "kl_consumption": 0.0011635304734461604,
      "kl_portfolio": 0.00011644468488177003,
      "value_rrmse": 0.008242166809847682,
      "mean_consumption_relerr": 0.014805424688804683,
      "portfolio_mean_rmse": 0.010090746930071637,
      "portfolio_var_relerr": 0.015565694282327992
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.158703224999044,
      "kl": 0.00036904427061384244,
      "kl_consumption": 0.00030226678735049094,
      "kl_portfolio": 6.67774832633515e-05,
      "value_rrmse": 0.003247399784637429,
      "mean_consumption_relerr": 0.007493170601245266,
      "portfolio_mean_rmse": 0.007412839720014758,
      "portfolio_var_relerr": 0.00915787308818829
    }
  ]
}

==> numerics/free/seed_20261131_h_0.01.json <==
{
  "seed": 20261131,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0660400823272225,
    -0.012083364022289997,
    0.0030603734289388145,
    1.284643082179998e-05,
    -1.023181039932092,
    0.23402199744383922,
    0.01766612787527183,
    0.0035605656544408504,
    -1.1116429098269345,
    0.22166544168520635,
    0.011917763900728509,
    -0.0016159079488525846
  ],
  "w": [
    0.30227369125031334,
    -0.3567353608705593,
    -0.04375360032056863,
    -0.0014846087258823942,
    1.4971989730291082,
    0.24884889149679307,
    0.5555432082045446,
    0.37188974266748875,
    0.048512306491273104,
    -0.0006822850421986319,
    -0.572882826887921,
    0.38173739924346906,
    0.04040384214280327,
    0.01085707867126742,
    0.007966944035663686,
    -0.005104348023273781,
    0.002419487365833863,
    -0.0009271089897708374
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.03955753999980516,
      "kl": 0.5716491204160528,
      "kl_consumption": 0.13812648921757337,
      "kl_portfolio": 0.4335226311984794,
      "value_rrmse": 0.458675153002873,
      "mean_consumption_relerr": 0.12941976161056576,
      "portfolio_mean_rmse": 0.6262201372999742,
      "portfolio_var_relerr": 0.4687611724379546
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08059154999864404,
      "kl": 0.6866590556991146,
      "kl_consumption": 0.23490735401003704,
      "kl_portfolio": 0.4517517016890775,
      "value_rrmse": 0.3652643540647825,
      "mean_consumption_relerr": 0.1608158742000415,
      "portfolio_mean_rmse": 0.6283698640119739,
      "portfolio_var_relerr": 0.43090063050135885
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.11811508199753007,
      "kl": 0.6724436550240416,
      "kl_consumption": 0.28179143798987194,
      "kl_portfolio": 0.3906522170341697,
      "value_rrmse": 0.30170350065372914,
      "mean_consumption_relerr": 0.16550930591449467,
      "portfolio_mean_rmse": 0.5883307838937426,
      "portfolio_var_relerr": 0.39753627153653165
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16315791699889814,
      "kl": 0.5383189297667402,
      "kl_consumption": 0.23914139160926412,
      "kl_portfolio": 0.299177538157476,
      "value_rrmse": 0.24879291991685062,
      "mean_consumption_relerr": 0.15044271345773833,
      "portfolio_mean_rmse": 0.5136537396344739,
      "portfolio_var_relerr": 0.3717987217169482
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.205574372997944,
      "kl": 0.4109494245242533,
      "kl_consumption": 0.1907084272675553,
      "kl_portfolio": 0.22024099725669796,
      "value_rrmse": 0.20777661897922428,
      "mean_consumption_relerr": 0.13292096927061348,
      "portfolio_mean_rmse": 0.43624303045369,
      "portfolio_var_relerr": 0.3487138166007305
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.24745266399986576,
      "kl": 0.3045771791653296,
      "kl_consumption": 0.1435070900861471,
      "kl_portfolio": 0.16107008907918252,
      "value_rrmse": 0.1792067428879174,
      "mean_consumption_relerr": 0.11391407087171515,
      "portfolio_mean_rmse": 0.36934874770520404,
      "portfolio_var_relerr": 0.3284843325596146
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2926126849997672,
      "kl": 0.22577851606374097,
      "kl_consumption": 0.10310873622254439,
      "kl_portfolio": 0.12266977984119655,
      "value_rrmse": 0.15549498317608715,
      "mean_consumption_relerr": 0.0944323283580976,
      "portfolio_mean_rmse": 0.3155904595105973,
      "portfolio_var_relerr": 0.3125824226454566
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.33306103799986886,
      "kl": 0.1740258466225151,
      "kl_consumption": 0.07723160270321616,
      "kl_portfolio": 0.09679424391929899,
      "value_rrmse": 0.14003375817328606,
      "mean_consumption_relerr": 0.07768330202804857,
      "portfolio_mean_rmse": 0.2788914174867633,
      "portfolio_var_relerr": 0.29638559721688007
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.37412964899704093,
      "kl": 0.12355889072999156,
      "kl_consumption": 0.04146238917354429,
      "kl_portfolio": 0.08209650155644727,
      "value_rrmse": 0.12882596932008833,
      "mean_consumption_relerr": 0.04803360364113314,
      "portfolio_mean_rmse": 0.25476424989447227,
      "portfolio_var_relerr": 0.2814723717311639
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4177136389989755,
      "kl": 0.0980997074759128,
      "kl_consumption": 0.028096978849750393,
      "kl_portfolio": 0.07000272862616241,
      "value_rrmse": 0.11661870977265704,
      "mean_consumption_relerr": 0.020903989921295874,
      "portfolio_mean_rmse": 0.22960376166797689,
      "portfolio_var_relerr": 0.27042383083856125
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.45625484899937874,
      "kl": 0.08948372992226665,
      "kl_consumption": 0.02975963682438892,
      "kl_portfolio": 0.05972409309787773,
      "value_rrmse": 0.10876583872931109,
      "mean_consumption_relerr": 0.015511670438652016,
      "portfolio_mean_rmse": 0.21288330264777267,
      "portfolio_var_relerr": 0.2581059481214631
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4989895679973415,
      "kl": 0.07940435186227131,
      "kl_consumption": 0.029404507670564736,
      "kl_portfolio": 0.04999984419170657,
      "value_rrmse": 0.10291130416741803,
      "mean_consumption_relerr": 0.021291229247495883,
      "portfolio_mean_rmse": 0.19816518235113115,
      "portfolio_var_relerr": 0.24267760949663855
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5393326049997995,
      "kl": 0.07139290059146824,
      "kl_consumption": 0.028391020904463115,
      "kl_portfolio": 0.04300187968700514,
      "value_rrmse": 0.09800848089033345,
      "mean_consumption_relerr": 0.02151299569804833,
      "portfolio_mean_rmse": 0.1814169965799823,
      "portfolio_var_relerr": 0.23146893035225946
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5829130329984764,
      "kl": 0.0633121084497937,
      "kl_consumption": 0.026027346340194293,
      "kl_portfolio": 0.0372847621095994,
      "value_rrmse": 0.09124721372829027,
      "mean_consumption_relerr": 0.020307361775680453,
      "portfolio_mean_rmse": 0.1664382664403837,
      "portfolio_var_relerr": 0.22256866143978996
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6273684739971941,
      "kl": 0.05775594968710475,
      "kl_consumption": 0.025373890962503892,
      "kl_portfolio": 0.03238205872460084,
      "value_rrmse": 0.08618870855319259,
      "mean_consumption_relerr": 0.02099398917360043,
      "portfolio_mean_rmse": 0.1511457462330211,
      "portfolio_var_relerr": 0.21268251015974823
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6698485029992298,
      "kl": 0.05108771793791365,
      "kl_consumption": 0.023065373991729345,
      "kl_portfolio": 0.0280223439461843,
      "value_rrmse": 0.0814990791889816,
      "mean_consumption_relerr": 0.019118417912872363,
      "portfolio_mean_rmse": 0.1384591815930524,
      "portfolio_var_relerr": 0.2022544816794508
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7111164519992599,
      "kl": 0.046930832008992465,
      "kl_consumption": 0.0222800772896508,
      "kl_portfolio": 0.024650754719341663,
      "value_rrmse": 0.07813269118850506,
      "mean_consumption_relerr": 0.01969461726581857,
      "portfolio_mean_rmse": 0.12474339707070474,
      "portfolio_var_relerr": 0.19422503103221214
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7523701799982518,
      "kl": 0.040061878237120804,
      "kl_consumption": 0.018791613806508366,
      "kl_portfolio": 0.021270264430612435,
      "value_rrmse": 0.07323847729395044,
      "mean_consumption_relerr": 0.013732586676274364,
      "portfolio_mean_rmse": 0.11319914803204784,
      "portfolio_var_relerr": 0.1852731336955847
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7958360939992417,
      "kl": 0.03610042107089546,
      "kl_consumption": 0.017033247160567786,
      "kl_portfolio": 0.01906717391032767,
      "value_rrmse": 0.06874326461072093,
      "mean_consumption_relerr": 0.01166327175613262,
      "portfolio_mean_rmse": 0.09873130885994956,
      "portfolio_var_relerr": 0.18066889753939883
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8355260309981531,
      "kl": 0.03248458061692844,
      "kl_consumption": 0.0160725935086553,
      "kl_portfolio": 0.016411987108273143,
      "value_rrmse": 0.06484641559363183,
      "mean_consumption_relerr": 0.01245632320064129,
      "portfolio_mean_rmse": 0.08797928645252245,
      "portfolio_var_relerr": 0.17134190914413477
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.873032923998835,
      "kl": 0.02880525649866564,
      "kl_consumption": 0.014616926226821671,
      "kl_portfolio": 0.014188330271843968,
      "value_rrmse": 0.060494018882442324,
      "mean_consumption_relerr": 0.014992853445688932,
      "portfolio_mean_rmse": 0.08027877678323786,
      "portfolio_var_relerr": 0.1628309218131584
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9162483699983568,
      "kl": 0.025292030893396995,
      "kl_consumption": 0.012721990035675515,
      "kl_portfolio": 0.01257004085772148,
      "value_rrmse": 0.0568411739961818,
      "mean_consumption_relerr": 0.012996069062068922,
      "portfolio_mean_rmse": 0.07363891052790826,
      "portfolio_var_relerr": 0.15549964630070592
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9550651519966777,
      "kl": 0.022765682670475143,
      "kl_consumption": 0.011867134509492396,
      "kl_portfolio": 0.010898548160982744,
      "value_rrmse": 0.05362569578130226,
      "mean_consumption_relerr": 0.01219122941987345,
      "portfolio_mean_rmse": 0.0627915177152754,
      "portfolio_var_relerr": 0.14836218936150763
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.997539197000151,
      "kl": 0.01999069772380314,
      "kl_consumption": 0.01041259105582078,
      "kl_portfolio": 0.009578106667982362,
      "value_rrmse": 0.04882858381263674,
      "mean_consumption_relerr": 0.009517168980018526,
      "portfolio_mean_rmse": 0.05352898887348583,
      "portfolio_var_relerr": 0.1426923168911662
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0383750339969993,
      "kl": 0.01805172294962367,
      "kl_consumption": 0.009768634243639312,
      "kl_portfolio": 0.008283088705984354,
      "value_rrmse": 0.04825488205470651,
      "mean_consumption_relerr": 0.011282553526687533,
      "portfolio_mean_rmse": 0.04581760021283895,
      "portfolio_var_relerr": 0.13564991741560395
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0760999489975802,
      "kl": 0.015831263056392163,
      "kl_consumption": 0.008930776630577657,
      "kl_portfolio": 0.006900486425814508,
      "value_rrmse": 0.043482588733309846,
      "mean_consumption_relerr": 0.011415924713860392,
      "portfolio_mean_rmse": 0.033805779668382836,
      "portfolio_var_relerr": 0.1284147985854171
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1192401929984044,
      "kl": 0.014172531598871713,
      "kl_consumption": 0.008172412114364772,
      "kl_portfolio": 0.006000119484506945,
      "value_rrmse": 0.041612090417085766,
      "mean_consumption_relerr": 0.012047445646901406,
      "portfolio_mean_rmse": 0.030810516191691395,
      "portfolio_var_relerr": 0.12131479916125323
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.16155073399932,
      "kl": 0.011975917393229108,
      "kl_consumption": 0.006802915037218437,
      "kl_portfolio": 0.0051730023560106735,
      "value_rrmse": 0.038866295617297514,
      "mean_consumption_relerr": 0.00909209578572272,
      "portfolio_mean_rmse": 0.028154313627201173,
      "portfolio_var_relerr": 0.11421628482929722
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2060165149996465,
      "kl": 0.0104373328861458,
      "kl_consumption": 0.005829213248814299,
      "kl_portfolio": 0.004608119637331503,
      "value_rrmse": 0.03712460818612815,
      "mean_consumption_relerr": 0.00909331355797645,
      "portfolio_mean_rmse": 0.02475096888848847,
      "portfolio_var_relerr": 0.1089988133511208
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2473138369969092,
      "kl": 0.009335746335226115,
      "kl_consumption": 0.0052711402667970884,
      "kl_portfolio": 0.004064606068429026,
      "value_rrmse": 0.0340105514371242,
      "mean_consumption_relerr": 0.009648427175919107,
      "portfolio_mean_rmse": 0.02166026989515253,
      "portfolio_var_relerr": 0.10370900418638769
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2883104309985356,
      "kl": 0.008449389418873982,
      "kl_consumption": 0.004809297324992924,
      "kl_portfolio": 0.003640092093881058,
      "value_rrmse": 0.03193828740407791,
      "mean_consumption_relerr": 0.010243179870329605,
      "portfolio_mean_rmse": 0.014765432049444126,
      "portfolio_var_relerr": 0.0996355951496151
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3377025269983278,
      "kl": 0.007814886125565483,
      "kl_consumption": 0.004557668756772004,
      "kl_portfolio": 0.003257217368793478,
      "value_rrmse": 0.03212799289091021,
      "mean_consumption_relerr": 0.011610379300962972,
      "portfolio_mean_rmse": 0.014192435900850427,
      "portfolio_var_relerr": 0.0949996053559191
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.38287922499876,
      "kl": 0.0065726040085074735,
      "kl_consumption": 0.0038231201572454312,
      "kl_portfolio": 0.0027494838512620427,
      "value_rrmse": 0.02804353750539469,
      "mean_consumption_relerr": 0.009257793003065591,
      "portfolio_mean_rmse": 0.007366175942160905,
      "portfolio_var_relerr": 0.08888640032698521
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4297850279981503,
      "kl": 0.005679228936448191,
      "kl_consumption": 0.003333634299699724,
      "kl_portfolio": 0.0023455946367484668,
      "value_rrmse": 0.02679262468210016,
      "mean_consumption_relerr": 0.009576276378802985,
      "portfolio_mean_rmse": 0.010819494079288785,
      "portfolio_var_relerr": 0.08260144969983897
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4691809069990995,
      "kl": 0.004872853021102101,
      "kl_consumption": 0.0028174413305377395,
      "kl_portfolio": 0.002055411690564361,
      "value_rrmse": 0.023639183378409596,
      "mean_consumption_relerr": 0.008385489932338798,
      "portfolio_mean_rmse": 0.01009806894077622,
      "portfolio_var_relerr": 0.07822529999157328
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.5110934249969432,
      "kl": 0.004237184145721513,
      "kl_consumption": 0.0024913365491928932,
      "kl_portfolio": 0.0017458475965286193,
      "value_rrmse": 0.02194564725271865,
      "mean_consumption_relerr": 0.007912341665984821,
      "portfolio_mean_rmse": 0.005898726897639488,
      "portfolio_var_relerr": 0.07315471868670219
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5511892340000486,
      "kl": 0.003761856390180123,
      "kl_consumption": 0.002252606486136021,
      "kl_portfolio": 0.0015092499040441022,
      "value_rrmse": 0.020680262419397712,
      "mean_consumption_relerr": 0.008571382298988888,
      "portfolio_mean_rmse": 0.0068541251241360296,
      "portfolio_var_relerr": 0.06823134481285723
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5909196100001282,
      "kl": 0.003454533012057813,
      "kl_consumption": 0.002110487641360518,
      "kl_portfolio": 0.0013440453706972952,
      "value_rrmse": 0.01921934229759959,
      "mean_consumption_relerr": 0.008777233041275468,
      "portfolio_mean_rmse": 0.007036512749907154,
      "portfolio_var_relerr": 0.06486649593502455
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6355300509967492,
      "kl": 0.003125026766308214,
      "kl_consumption": 0.001931120904169365,
      "kl_portfolio": 0.001193905862138849,
      "value_rrmse": 0.01855936253008509,
      "mean_consumption_relerr": 0.008831288211757177,
      "portfolio_mean_rmse": 0.004860444860443005,
      "portfolio_var_relerr": 0.06117203206101565
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6767133129978902,
      "kl": 0.002736715929518286,
      "kl_consumption": 0.0016866196539331302,
      "kl_portfolio": 0.0010500962755851562,
      "value_rrmse": 0.02045119382767344,
      "mean_consumption_relerr": 0.007784487307978131,
      "portfolio_mean_rmse": 0.004431722644311186,
      "portfolio_var_relerr": 0.057944242237694024
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7196224369981792,
      "kl": 0.002771595342104134,
      "kl_consumption": 0.0019225267860435485,
      "kl_portfolio": 0.0008490685560605855,
      "value_rrmse": 0.020786770992019733,
      "mean_consumption_relerr": 0.011760434047865823,
      "portfolio_mean_rmse": 0.005281537136105634,
      "portfolio_var_relerr": 0.052721428106662624
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7614148919965373,
      "kl": 0.002046255070810281,
      "kl_consumption": 0.0012775322283529315,
      "kl_portfolio": 0.0007687228424573498,
      "value_rrmse": 0.01588549106506106,
      "mean_consumption_relerr": 0.006736914667259011,
      "portfolio_mean_rmse": 0.01002868720640492,
      "portfolio_var_relerr": 0.049720639762092206
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.8013823259971105,
      "kl": 0.0018436541440969825,
      "kl_consumption": 0.0012285384417620396,
      "kl_portfolio": 0.0006151157023349432,
      "value_rrmse": 0.013087575914361983,
      "mean_consumption_relerr": 0.007947555691714604,
      "portfolio_mean_rmse": 0.010393159267528772,
      "portfolio_var_relerr": 0.044042950285605294
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8441808190000302,
      "kl": 0.0015650964642408701,
      "kl_consumption": 0.0010495785805630373,
      "kl_portfolio": 0.0005155178836778328,
      "value_rrmse": 0.014471936211416965,
      "mean_consumption_relerr": 0.006839510393619842,
      "portfolio_mean_rmse": 0.008886992512070894,
      "portfolio_var_relerr": 0.04085428523786914
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8840780049977184,
      "kl": 0.0015034972509822009,
      "kl_consumption": 0.0010445235456755203,
      "kl_portfolio": 0.0004589737053066805,
      "value_rrmse": 0.014155153847168783,
      "mean_consumption_relerr": 0.008207317885222982,
      "portfolio_mean_rmse": 0.0072348627477261925,
      "portfolio_var_relerr": 0.03831322533269005
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9262066199989931,
      "kl": 0.001248635941466178,
      "kl_consumption": 0.0008613473140704502,
      "kl_portfolio": 0.0003872886273957277,
      "value_rrmse": 0.009871461884762626,
      "mean_consumption_relerr": 0.007145745574642803,
      "portfolio_mean_rmse": 0.005472210901753973,
      "portfolio_var_relerr": 0.03599904832161122
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9646714909977163,
      "kl": 0.0013451156652727065,
      "kl_consumption": 0.0010201816816832977,
      "kl_portfolio": 0.0003249339835894088,
      "value_rrmse": 0.011031850098465102,
      "mean_consumption_relerr": 0.009818714009977943,
      "portfolio_mean_rmse": 0.0030684813722440564,
      "portfolio_var_relerr": 0.033471496920823136
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.004218635996949,
      "kl": 0.0008958061623652066,
      "kl_consumption": 0.0006078483571873094,
      "kl_portfolio": 0.00028795780517789726,
      "value_rrmse": 0.011562137882816658,
      "mean_consumption_relerr": 0.004848850415257843,
      "portfolio_mean_rmse": 0.0031096534916293882,
      "portfolio_var_relerr": 0.031761664691873664
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0459504339996784,
      "kl": 0.001494499316767048,
      "kl_consumption": 0.0012136473158081437,
      "kl_portfolio": 0.00028085200095890434,
      "value_rrmse": 0.013386620356431376,
      "mean_consumption_relerr": 0.011895738234715979,
      "portfolio_mean_rmse": 0.005485689819218992,
      "portfolio_var_relerr": 0.03038621975159705
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.084025688996917,
      "kl": 0.0009015649675453141,
      "kl_consumption": 0.0006715746709715633,
      "kl_portfolio": 0.00022999029657375076,
      "value_rrmse": 0.008866209731177873,
      "mean_consumption_relerr": 0.007341753508453508,
      "portfolio_mean_rmse": 0.003933943340152814,
      "portfolio_var_relerr": 0.028596160907468852
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.121877065997978,
      "kl": 0.0009142185192361175,
      "kl_consumption": 0.000641834038475848,
      "kl_portfolio": 0.00027238448076026946,
      "value_rrmse": 0.008816508167176643,
      "mean_consumption_relerr": 0.007848373734503885,
      "portfolio_mean_rmse": 0.010442026852548764,
      "portfolio_var_relerr": 0.026037996523376034
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1656286729994463,
      "kl": 0.0008940378246405117,
      "kl_consumption": 0.0007177334519740249,
      "kl_portfolio": 0.00017630437266648685,
      "value_rrmse": 0.005590750940031291,
      "mean_consumption_relerr": 0.008687208498178957,
      "portfolio_mean_rmse": 0.0071365256636684955,
      "portfolio_var_relerr": 0.023751021749753368
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.208009949998086,
      "kl": 0.0008306473754257096,
      "kl_consumption": 0.0006729601110742867,
      "kl_portfolio": 0.0001576872643514229,
      "value_rrmse": 0.007331094888132602,
      "mean_consumption_relerr": 0.009164312168699649,
      "portfolio_mean_rmse": 0.005030798416786993,
      "portfolio_var_relerr": 0.0236741003744002
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2557702579979377,
      "kl": 0.0006671202718340928,
      "kl_consumption": 0.0004989957348203051,
      "kl_portfolio": 0.00016812453701378765,
      "value_rrmse": 0.00758370135953621,
      "mean_consumption_relerr": 0.007184372520409904,
      "portfolio_mean_rmse": 0.003489672113019188,
      "portfolio_var_relerr": 0.02486053009880729
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.2975964899997052,
      "kl": 0.001003498804330688,
      "kl_consumption": 0.0008919081379050195,
      "kl_portfolio": 0.00011159066642566847,
      "value_rrmse": 0.006884916912014229,
      "mean_consumption_relerr": 0.011723875533307799,
      "portfolio_mean_rmse": 0.005626868215914206,
      "portfolio_var_relerr": 0.019834858322283225
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3408051849983167,
      "kl": 0.0005265774435306358,
      "kl_consumption": 0.00043281092894276505,
      "kl_portfolio": 9.376651458787074e-05,
      "value_rrmse": 0.008490101221485712,
      "mean_consumption_relerr": 0.007413205266391032,
      "portfolio_mean_rmse": 0.0025829315452733734,
      "portfolio_var_relerr": 0.018496581306823127
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3794125199965492,
      "kl": 0.00047853576236251907,
      "kl_consumption": 0.0003849542349838476,
      "kl_portfolio": 9.358152737867144e-05,
      "value_rrmse": 0.005138869347412819,
      "mean_consumption_relerr": 0.007186043784602345,
      "portfolio_mean_rmse": 0.005272237045752752,
      "portfolio_var_relerr": 0.018231644895625117
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4187007549990085,
      "kl": 0.0007393623669280807,
      "kl_consumption": 0.0006304424110974824,
      "kl_portfolio": 0.00010891995583059834,
      "value_rrmse": 0.005608091694402781,
      "mean_consumption_relerr": 0.010010572704975245,
      "portfolio_mean_rmse": 0.0018850471046001995,
      "portfolio_var_relerr": 0.020859945310224684
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.4620609569974476,
      "kl": 0.000415297989174614,
      "kl_consumption": 0.0003137246826036385,
      "kl_portfolio": 0.00010157330657097545,
      "value_rrmse": 0.0037290630374923256,
      "mean_consumption_relerr": 0.006518167477514431,
      "portfolio_mean_rmse": 0.0020048708499291914,
      "portfolio_var_relerr": 0.020364013206327858
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.501692683999863,
      "kl": 0.0008887947687499127,
      "kl_consumption": 0.0007957716203206998,
      "kl_portfolio": 9.302314842921292e-05,
      "value_rrmse": 0.00842824651379561,
      "mean_consumption_relerr": 0.011562046717162915,
      "portfolio_mean_rmse": 0.0046186077706151475,
      "portfolio_var_relerr": 0.018125201213537705
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5447034279968648,
      "kl": 0.00047300089890302233,
      "kl_consumption": 0.00042992458043219014,
      "kl_portfolio": 4.307631847083219e-05,
      "value_rrmse": 0.004771391571937972,
      "mean_consumption_relerr": 0.008199467559435293,
      "portfolio_mean_rmse": 0.0008730865315336238,
      "portfolio_var_relerr": 0.013071153622946797
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5848582529979467,
      "kl": 0.0004507229032094953,
      "kl_consumption": 0.0004062688054551839,
      "kl_portfolio": 4.44540977543114e-05,
      "value_rrmse": 0.004364821671099039,
      "mean_consumption_relerr": 0.00801373308430517,
      "portfolio_mean_rmse": 0.0008702074534361492,
      "portfolio_var_relerr": 0.013268885341005543
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.6254958599965903,
      "kl": 0.0007617543728365455,
      "kl_consumption": 0.0006645935612721827,
      "kl_portfolio": 9.71608115643629e-05,
      "value_rrmse": 0.0066013054068359955,
      "mean_consumption_relerr": 0.010493034911158565,
      "portfolio_mean_rmse": 0.006609721777452296,
      "portfolio_var_relerr": 0.018284063580683626
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.6718646219997026,
      "kl": 0.0005721091354416726,
      "kl_consumption": 0.0005425343805382262,
      "kl_portfolio": 2.9574754903446444e-05,
      "value_rrmse": 0.003209042476152423,
      "mean_consumption_relerr": 0.009673404595074136,
      "portfolio_mean_rmse": 0.002880320510666567,
      "portfolio_var_relerr": 0.010127896614882625
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.716472141997656,
      "kl": 0.0005133424441555673,
      "kl_consumption": 0.00046136549045347057,
      "kl_portfolio": 5.1976953702096725e-05,
      "value_rrmse": 0.0029940960312997535,
      "mean_consumption_relerr": 0.009070707317686012,
      "portfolio_mean_rmse": 0.006863931205296616,
      "portfolio_var_relerr": 0.009444491254036277
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.760924141999567,
      "kl": 0.0003428360443733979,
      "kl_consumption": 0.00028949423204392976,
      "kl_portfolio": 5.3341812329468194e-05,
      "value_rrmse": 0.002847253182962811,
      "mean_consumption_relerr": 0.00712620556843245,
      "portfolio_mean_rmse": 0.009901111144301129,
      "portfolio_var_relerr": 0.009894403102121873
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.801417391998257,
      "kl": 0.00039768068371569726,
      "kl_consumption": 0.0003151128773835149,
      "kl_portfolio": 8.256780633218238e-05,
      "value_rrmse": 0.002813298165259691,
      "mean_consumption_relerr": 0.007404450002014514,
      "portfolio_mean_rmse": 0.008292987409222961,
      "portfolio_var_relerr": 0.016026239028492015
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.841252882997651,
      "kl": 0.00048789930153738786,
      "kl_consumption": 0.00040978942183191817,
      "kl_portfolio": 7.810987970546966e-05,
      "value_rrmse": 0.004127693299632368,
      "mean_consumption_relerr": 0.008499521848003785,
      "portfolio_mean_rmse": 0.008288156246227675,
      "portfolio_var_relerr": 0.01518089368763162
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.8844496799974877,
      "kl": 0.0011029910434022859,
      "kl_consumption": 0.0009836708511149913,
      "kl_portfolio": 0.00011932019228729476,
      "value_rrmse": 0.0072440848224187854,
      "mean_consumption_relerr": 0.013450157752263511,
      "portfolio_mean_rmse": 0.011826158517893214,
      "portfolio_var_relerr": 0.01576598507818181
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9270578029972967,
      "kl": 0.0003544902681149059,
      "kl_consumption": 0.00023063095829003097,
      "kl_portfolio": 0.00012385930982487486,
      "value_rrmse": 0.004418656697208655,
      "mean_consumption_relerr": 0.006311769520363158,
      "portfolio_mean_rmse": 0.014563593175140286,
      "portfolio_var_relerr": 0.013526583439042433
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.9661283219975303,
      "kl": 0.0005919633464312292,
      "kl_consumption": 0.0004825457933745622,
      "kl_portfolio": 0.00010941755305666702,
      "value_rrmse": 0.00498319022539509,
      "mean_consumption_relerr": 0.009369962264011123,
      "portfolio_mean_rmse": 0.015431904134759698,
      "portfolio_var_relerr": 0.012651233090646764
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.0063057959996513,
      "kl": 0.0007592532457983018,
      "kl_consumption": 0.0006329210787358135,
      "kl_portfolio": 0.00012633216706248832,
      "value_rrmse": 0.008451304325569647,
      "mean_consumption_relerr": 0.010803037056267334,
      "portfolio_mean_rmse": 0.011502822944011512,
      "portfolio_var_relerr": 0.015338721086528074
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.046234827997978,
      "kl": 0.0008375022769100896,
      "kl_consumption": 0.0007459086820871645,
      "kl_portfolio": 9.159359482292506e-05,
      "value_rrmse": 0.005120073013855155,
      "mean_consumption_relerr": 0.011794390893945648,
      "portfolio_mean_rmse": 0.010980950382142963,
      "portfolio_var_relerr": 0.01150959286316742
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.087461182996776,
      "kl": 0.0002612578681201365,
      "kl_consumption": 0.0002006602533383654,
      "kl_portfolio": 6.0597614781771114e-05,
      "value_rrmse": 0.003153761510585373,
      "mean_consumption_relerr": 0.0061037041446955565,
      "portfolio_mean_rmse": 0.005033019274020478,
      "portfolio_var_relerr": 0.012471619618462894
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.126751844996761,
      "kl": 0.000768834551269063,
      "kl_consumption": 0.0007476638195891258,
      "kl_portfolio": 2.1170731679937157e-05,
      "value_rrmse": 0.006986738567136685,
      "mean_consumption_relerr": 0.011884042810632083,
      "portfolio_mean_rmse": 0.0017964489916787066,
      "portfolio_var_relerr": 0.008925626815822372
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1708329859975493,
      "kl": 0.000375829195385333,
      "kl_consumption": 0.000334524452065661,
      "kl_portfolio": 4.1304743319672025e-05,
      "value_rrmse": 0.003484777888906766,
      "mean_consumption_relerr": 0.007880698163053833,
      "portfolio_mean_rmse": 0.004434524877668492,
      "portfolio_var_relerr": 0.011715209362493016
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.213109562999307,
      "kl": 0.00015097642134843716,
      "kl_consumption": 0.00011933275222307334,
      "kl_portfolio": 3.1643669125363816e-05,
      "value_rrmse": 0.002945940387340211,
      "mean_consumption_relerr": 0.004563937594966702,
      "portfolio_mean_rmse": 0.008426561453671735,
      "portfolio_var_relerr": 0.006327505864462294
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.25494826999784,
      "kl": 0.00044320054403525357,
      "kl_consumption": 0.0004216273286902689,
      "kl_portfolio": 2.157321534498467e-05,
      "value_rrmse": 0.00328344072774792,
      "mean_consumption_relerr": 0.008927858226297741,
      "portfolio_mean_rmse": 0.003937745164853609,
      "portfolio_var_relerr": 0.00821428134702157
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.2991326009978366,
      "kl": 0.0004915522564139841,
      "kl_consumption": 0.0004524165069747816,
      "kl_portfolio": 3.9135749439202486e-05,
      "value_rrmse": 0.006069740739923744,
      "mean_consumption_relerr": 0.009261013872655793,
      "portfolio_mean_rmse": 0.0054871450857104775,
      "portfolio_var_relerr": 0.010935129409058133
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.339130655996996,
      "kl": 0.0010090723812246885,
      "kl_consumption": 0.000975176880660422,
      "kl_portfolio": 3.3895500564266564e-05,
      "value_rrmse": 0.006668709629505283,
      "mean_consumption_relerr": 0.013564738754987355,
      "portfolio_mean_rmse": 0.005783503666523491,
      "portfolio_var_relerr": 0.009705546450119194
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.381133841998235,
      "kl": 0.0007001243087206104,
      "kl_consumption": 0.0006590038298188317,
      "kl_portfolio": 4.112047890177862e-05,
      "value_rrmse": 0.004332358864564117,
      "mean_consumption_relerr": 0.011143345909058452,
      "portfolio_mean_rmse": 0.009090367266837129,
      "portfolio_var_relerr": 0.007911476579498864
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.419344131998514,
      "kl": 0.0005184717526116581,
      "kl_consumption": 0.0004673887413203396,
      "kl_portfolio": 5.108301129131844e-05,
      "value_rrmse": 0.003601443430220394,
      "mean_consumption_relerr": 0.009251583414883238,
      "portfolio_mean_rmse": 0.009962129060646679,
      "portfolio_var_relerr": 0.00936725719677415
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.460534343998006,
      "kl": 0.0009316367702594123,
      "kl_consumption": 0.000830152624107207,
      "kl_portfolio": 0.00010148414615220517,
      "value_rrmse": 0.003638424553701536,
      "mean_consumption_relerr": 0.01234990313078691,
      "portfolio_mean_rmse": 0.012968981273237947,
      "portfolio_var_relerr": 0.014550336663216219
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.501940897996974,
      "kl": 0.0003235011400329754,
      "kl_consumption": 0.00029338240670418575,
      "kl_portfolio": 3.0118733328789652e-05,
      "value_rrmse": 0.0073647170471247015,
      "mean_consumption_relerr": 0.0071185430444979615,
      "portfolio_mean_rmse": 0.007040629762323632,
      "portfolio_var_relerr": 0.005529687147882374
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.546091700998659,
      "kl": 0.0003973164662895377,
      "kl_consumption": 0.00037053191483568833,
      "kl_portfolio": 2.67845514538493e-05,
      "value_rrmse": 0.0037760097236956744,
      "mean_consumption_relerr": 0.008033138443397035,
      "portfolio_mean_rmse": 0.0032991463302345656,
      "portfolio_var_relerr": 0.00838847191892523
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.586285413999576,
      "kl": 0.0006160614011651545,
      "kl_consumption": 0.0005992670639904127,
      "kl_portfolio": 1.6794337174741766e-05,
      "value_rrmse": 0.002779190285942569,
      "mean_consumption_relerr": 0.010418042518895809,
      "portfolio_mean_rmse": 0.004016671759471392,
      "portfolio_var_relerr": 0.004698406124926996
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6288093869989098,
      "kl": 0.0006355144751238219,
      "kl_consumption": 0.0005253980110694472,
      "kl_portfolio": 0.00011011646405437472,
      "value_rrmse": 0.0028428700432676073,
      "mean_consumption_relerr": 0.009914391932112134,
      "portfolio_mean_rmse": 0.010221343773322686,
      "portfolio_var_relerr": 0.013982975712741059
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.6712022309984604,
      "kl": 0.000169747948889407,
      "kl_consumption": 0.00010183873297403484,
      "kl_portfolio": 6.790921591537215e-05,
      "value_rrmse": 0.002636712658749189,
      "mean_consumption_relerr": 0.004235383137423223,
      "portfolio_mean_rmse": 0.007517501161297931,
      "portfolio_var_relerr": 0.011282412256056008
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.714595584999188,
      "kl": 0.00021349691512823838,
      "kl_consumption": 0.0001589081887065306,
      "kl_portfolio": 5.458872642170779e-05,
      "value_rrmse": 0.0017544922066489753,
      "mean_consumption_relerr": 0.005411932179180984,
      "portfolio_mean_rmse": 0.005635217704450733,
      "portfolio_var_relerr": 0.011566125004442072
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.75605522999831,
      "kl": 0.0010136398823926915,
      "kl_consumption": 0.0009758931396548295,
      "kl_portfolio": 3.774674273786208e-05,
      "value_rrmse": 0.005501912652656747,
      "mean_consumption_relerr": 0.013588701431897285,
      "portfolio_mean_rmse": 0.002509849835460399,
      "portfolio_var_relerr": 0.011619652703022577
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.7977590569971653,
      "kl": 0.0002811396058418638,
      "kl_consumption": 0.00025077004748048535,
      "kl_portfolio": 3.0369558361378424e-05,
      "value_rrmse": 0.002819794242836417,
      "mean_consumption_relerr": 0.006733325233479515,
      "portfolio_mean_rmse": 0.00572296846407013,
      "portfolio_var_relerr": 0.007697651654269275
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.838599467999302,
      "kl": 0.0002796176892562427,
      "kl_consumption": 0.0002559608108849561,
      "kl_portfolio": 2.3656878371286657e-05,
      "value_rrmse": 0.0037821270524979233,
      "mean_consumption_relerr": 0.006863544621278128,
      "portfolio_mean_rmse": 0.0024611490879555956,
      "portfolio_var_relerr": 0.009020209536991817
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.881339986997773,
      "kl": 0.00023374746745604194,
      "kl_consumption": 0.00020123899776118697,
      "kl_portfolio": 3.250846969485492e-05,
      "value_rrmse": 0.004384111819008451,
      "mean_consumption_relerr": 0.005731373598485257,
      "portfolio_mean_rmse": 0.0060427655166721,
      "portfolio_var_relerr": 0.009409229967345315
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.9260949159979646,
      "kl": 0.0011469129936882122,
      "kl_consumption": 0.0010929561326843548,
      "kl_portfolio": 5.3956861003857535e-05,
      "value_rrmse": 0.0071697755479041315,
      "mean_consumption_relerr": 0.0143510168875892,
      "portfolio_mean_rmse": 0.002273568704169161,
      "portfolio_var_relerr": 0.01469912851487816
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9634214539983077,
      "kl": 0.0005239668471872419,
      "kl_consumption": 0.0004803359588678808,
      "kl_portfolio": 4.3630888319361084e-05,
      "value_rrmse": 0.001873880306351201,
      "mean_consumption_relerr": 0.009462283191986404,
      "portfolio_mean_rmse": 0.003168814997646358,
      "portfolio_var_relerr": 0.011992728242837387
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.003795440999966,
      "kl": 0.0003461259058893178,
      "kl_consumption": 0.000313822338674195,
      "kl_portfolio": 3.230356721512281e-05,
      "value_rrmse": 0.002352850631980017,
      "mean_consumption_relerr": 0.007659652877622027,
      "portfolio_mean_rmse": 0.002704648457394855,
      "portfolio_var_relerr": 0.0103663099105735
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.044016425999871,
      "kl": 0.00028017755627712993,
      "kl_consumption": 0.0002703681588178716,
      "kl_portfolio": 9.809397459258362e-06,
      "value_rrmse": 0.003483252746774258,
      "mean_consumption_relerr": 0.007100460114080356,
      "portfolio_mean_rmse": 0.0010757197490160525,
      "portfolio_var_relerr": 0.006034832355725357
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.0836230289969535,
      "kl": 0.00022571004667320564,
      "kl_consumption": 0.00019111755245915536,
      "kl_portfolio": 3.4592494214050276e-05,
      "value_rrmse": 0.0043257238654936,
      "mean_consumption_relerr": 0.005955923230521375,
      "portfolio_mean_rmse": 0.006163109147085994,
      "portfolio_var_relerr": 0.007853256069562017
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.130571755998972,
      "kl": 0.0002149441478710953,
      "kl_consumption": 0.00019003604053811777,
      "kl_portfolio": 2.4908107332977544e-05,
      "value_rrmse": 0.0034271829723060334,
      "mean_consumption_relerr": 0.00595868489272422,
      "portfolio_mean_rmse": 0.0032732763792273018,
      "portfolio_var_relerr": 0.008583828928460815
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.173304937998182,
      "kl": 0.00020698538293014403,
      "kl_consumption": 0.0001736535724505513,
      "kl_portfolio": 3.333181047959271e-05,
      "value_rrmse": 0.002033361938591405,
      "mean_consumption_relerr": 0.005290720910911266,
      "portfolio_mean_rmse": 0.0034245888975549445,
      "portfolio_var_relerr": 0.010094059414352477
    }
  ]
}

==> numerics/free/seed_20261132_h_0.01.json <==
{
  "seed": 20261132,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0576756597682289,
    -0.010911692724686714,
    -0.005696969967284999,
    0.0003048957366351562,
    -1.0161922168219226,
    0.23604668261958742,
    0.02051758586122829,
    -0.001009155713921623,
    -1.1121678778335207,
    0.22161219439845004,
    0.016442861487516756,
    0.0010255532022415243
  ],
  "w": [
    0.2905672881583701,
    -0.3488958491782913,
    -0.04409197474513006,
    -0.0021448764080829346,
    1.5044527370758494,
    0.23963891276827387,
    0.5643180250838349,
    0.362711241239298,
    0.05051592304524359,
    0.003484813883620811,
    -0.5671381174817042,
    0.3743412011653415,
    0.04411615131617133,
    0.004386703044330754,
    0.0016783731638274559,
    -0.007681806641762086,
    0.012567267222294108,
    0.002082848494064514
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.040648375997989206,
      "kl": 0.5691522136582806,
      "kl_consumption": 0.1338306518921364,
      "kl_portfolio": 0.43532156176614434,
      "value_rrmse": 0.4581449135747969,
      "mean_consumption_relerr": 0.1286080489619054,
      "portfolio_mean_rmse": 0.6275300431542907,
      "portfolio_var_relerr": 0.4698694207013355
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08678189199781627,
      "kl": 0.6792317966714233,
      "kl_consumption": 0.22434830822849894,
      "kl_portfolio": 0.45488348844292437,
      "value_rrmse": 0.3671590352174523,
      "mean_consumption_relerr": 0.15788847242314463,
      "portfolio_mean_rmse": 0.6280732455805498,
      "portfolio_var_relerr": 0.43458538390151846
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.12652151499787578,
      "kl": 0.6534829494042291,
      "kl_consumption": 0.2542187767060956,
      "kl_portfolio": 0.39926417269813347,
      "value_rrmse": 0.3004496557352159,
      "mean_consumption_relerr": 0.1608471525782597,
      "portfolio_mean_rmse": 0.5927205488703948,
      "portfolio_var_relerr": 0.4015014010212949
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16868262099887943,
      "kl": 0.5271796484966675,
      "kl_consumption": 0.21919051594145683,
      "kl_portfolio": 0.30798913255521077,
      "value_rrmse": 0.2497715398225801,
      "mean_consumption_relerr": 0.1463583455399784,
      "portfolio_mean_rmse": 0.5163926997556033,
      "portfolio_var_relerr": 0.37623317460898925
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.2089885929999582,
      "kl": 0.4067741691915932,
      "kl_consumption": 0.17854596538403097,
      "kl_portfolio": 0.2282282038075622,
      "value_rrmse": 0.2100929258450413,
      "mean_consumption_relerr": 0.12785670340420982,
      "portfolio_mean_rmse": 0.4419701552558618,
      "portfolio_var_relerr": 0.35122126110311397
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.2506984149986238,
      "kl": 0.30434890073278986,
      "kl_consumption": 0.138587551828467,
      "kl_portfolio": 0.16576134890432284,
      "value_rrmse": 0.17981072958181993,
      "mean_consumption_relerr": 0.10979012475651277,
      "portfolio_mean_rmse": 0.3722966866867934,
      "portfolio_var_relerr": 0.3305666861698016
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.29186557599678054,
      "kl": 0.2072422217698725,
      "kl_consumption": 0.08316729764470676,
      "kl_portfolio": 0.12407492412516576,
      "value_rrmse": 0.15692329097933422,
      "mean_consumption_relerr": 0.0837104898412791,
      "portfolio_mean_rmse": 0.31979411422675125,
      "portfolio_var_relerr": 0.31110965773273586
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.33335567799804267,
      "kl": 0.15324289919612788,
      "kl_consumption": 0.05596206183322403,
      "kl_portfolio": 0.09728083736290383,
      "value_rrmse": 0.14050453004683292,
      "mean_consumption_relerr": 0.062331534400205245,
      "portfolio_mean_rmse": 0.28325533866531344,
      "portfolio_var_relerr": 0.29549415320234607
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.37602766099735163,
      "kl": 0.11034032045580924,
      "kl_consumption": 0.03049486280797077,
      "kl_portfolio": 0.07984545764783847,
      "value_rrmse": 0.1277534247499809,
      "mean_consumption_relerr": 0.03260573918636046,
      "portfolio_mean_rmse": 0.25606830785750745,
      "portfolio_var_relerr": 0.27902325538649847
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4153042319994711,
      "kl": 0.09554743620394844,
      "kl_consumption": 0.02664140555585313,
      "kl_portfolio": 0.0689060306480953,
      "value_rrmse": 0.11766230668442026,
      "mean_consumption_relerr": 0.012223490651471644,
      "portfolio_mean_rmse": 0.23392671068932316,
      "portfolio_var_relerr": 0.2681817968736596
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.45841817099790205,
      "kl": 0.08673037712595394,
      "kl_consumption": 0.029044735445840568,
      "kl_portfolio": 0.057685641680113364,
      "value_rrmse": 0.1092813799308805,
      "mean_consumption_relerr": 0.011681265292242312,
      "portfolio_mean_rmse": 0.2180872032967672,
      "portfolio_var_relerr": 0.2533796843328095
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.4994894209994527,
      "kl": 0.07852324415221695,
      "kl_consumption": 0.029250485074342344,
      "kl_portfolio": 0.04927275907787461,
      "value_rrmse": 0.10136614530767973,
      "mean_consumption_relerr": 0.016946139598891147,
      "portfolio_mean_rmse": 0.20271852722434136,
      "portfolio_var_relerr": 0.23978371221795813
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5398821199996746,
      "kl": 0.07358262937646746,
      "kl_consumption": 0.030767412380737928,
      "kl_portfolio": 0.04281521699572954,
      "value_rrmse": 0.0964705503799348,
      "mean_consumption_relerr": 0.023989308278204717,
      "portfolio_mean_rmse": 0.1900955101032952,
      "portfolio_var_relerr": 0.2271637919594396
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5839176679983211,
      "kl": 0.06875679784538112,
      "kl_consumption": 0.031240356065128826,
      "kl_portfolio": 0.0375164417802523,
      "value_rrmse": 0.09164712178662333,
      "mean_consumption_relerr": 0.02661405787373154,
      "portfolio_mean_rmse": 0.17590454807911035,
      "portfolio_var_relerr": 0.2192796664359899
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6248674639973615,
      "kl": 0.056863464456556004,
      "kl_consumption": 0.02448368710192055,
      "kl_portfolio": 0.03237977735463546,
      "value_rrmse": 0.0868647924170073,
      "mean_consumption_relerr": 0.017503556604739522,
      "portfolio_mean_rmse": 0.16108450518717454,
      "portfolio_var_relerr": 0.20761494247203902
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.668258818997856,
      "kl": 0.05009645133248897,
      "kl_consumption": 0.02221175327220082,
      "kl_portfolio": 0.027884698060288166,
      "value_rrmse": 0.08056143355632434,
      "mean_consumption_relerr": 0.017189552639716495,
      "portfolio_mean_rmse": 0.14511766411209548,
      "portfolio_var_relerr": 0.19932441321881608
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7089417619972664,
      "kl": 0.043621848582861264,
      "kl_consumption": 0.019292093843262092,
      "kl_portfolio": 0.024329754739599165,
      "value_rrmse": 0.07623293644651997,
      "mean_consumption_relerr": 0.012362430983147939,
      "portfolio_mean_rmse": 0.12980177902127557,
      "portfolio_var_relerr": 0.19221108633227285
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7469292859968846,
      "kl": 0.04059541594659556,
      "kl_consumption": 0.018886611517342396,
      "kl_portfolio": 0.021708804429253166,
      "value_rrmse": 0.07146807919650643,
      "mean_consumption_relerr": 0.012509467247292074,
      "portfolio_mean_rmse": 0.11607013325333704,
      "portfolio_var_relerr": 0.18596559988541733
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.7885482619967661,
      "kl": 0.03590568144127832,
      "kl_consumption": 0.01706157165536466,
      "kl_portfolio": 0.018844109785913662,
      "value_rrmse": 0.06919381996306945,
      "mean_consumption_relerr": 0.011930440112851326,
      "portfolio_mean_rmse": 0.10652303814387899,
      "portfolio_var_relerr": 0.17787864615013094
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8296781299977738,
      "kl": 0.03212926614477426,
      "kl_consumption": 0.015408018139571796,
      "kl_portfolio": 0.01672124800520247,
      "value_rrmse": 0.06455206306906476,
      "mean_consumption_relerr": 0.010776812507444087,
      "portfolio_mean_rmse": 0.09573806995287444,
      "portfolio_var_relerr": 0.1708781566229592
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8718405359977623,
      "kl": 0.027845284366770345,
      "kl_consumption": 0.013368286404034231,
      "kl_portfolio": 0.014476997962736117,
      "value_rrmse": 0.059586396956913854,
      "mean_consumption_relerr": 0.014830166401244736,
      "portfolio_mean_rmse": 0.08412797541014366,
      "portfolio_var_relerr": 0.1632165742096033
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.913479238999571,
      "kl": 0.0244782330349374,
      "kl_consumption": 0.01180559010607573,
      "kl_portfolio": 0.01267264292886167,
      "value_rrmse": 0.05578906210641882,
      "mean_consumption_relerr": 0.01202764735154003,
      "portfolio_mean_rmse": 0.07324494420316686,
      "portfolio_var_relerr": 0.1563532729650853
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9518787229972077,
      "kl": 0.022302154289192078,
      "kl_consumption": 0.011100974986578457,
      "kl_portfolio": 0.011201179302613624,
      "value_rrmse": 0.0546360555637152,
      "mean_consumption_relerr": 0.01080597297924123,
      "portfolio_mean_rmse": 0.06498678616615357,
      "portfolio_var_relerr": 0.1497544289288397
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 0.991171352998208,
      "kl": 0.019652097063557472,
      "kl_consumption": 0.010006757392207128,
      "kl_portfolio": 0.009645339671350343,
      "value_rrmse": 0.05093101367347376,
      "mean_consumption_relerr": 0.010315373989914644,
      "portfolio_mean_rmse": 0.05556889900446973,
      "portfolio_var_relerr": 0.14289705860374352
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0318732569976419,
      "kl": 0.017215066093376648,
      "kl_consumption": 0.008742198141078846,
      "kl_portfolio": 0.008472867952297803,
      "value_rrmse": 0.0476590089182206,
      "mean_consumption_relerr": 0.00804830814300526,
      "portfolio_mean_rmse": 0.04780708699830447,
      "portfolio_var_relerr": 0.13707505811075874
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.0738676289984141,
      "kl": 0.016115376929157862,
      "kl_consumption": 0.008472387555155884,
      "kl_portfolio": 0.007642989374001978,
      "value_rrmse": 0.0436457914960045,
      "mean_consumption_relerr": 0.010903598248494083,
      "portfolio_mean_rmse": 0.0421608162716486,
      "portfolio_var_relerr": 0.1316805151332857
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1189754619990708,
      "kl": 0.014643638819516264,
      "kl_consumption": 0.008066114133614005,
      "kl_portfolio": 0.006577524685902259,
      "value_rrmse": 0.042342498642728016,
      "mean_consumption_relerr": 0.013601281663752096,
      "portfolio_mean_rmse": 0.038070328257321075,
      "portfolio_var_relerr": 0.12382957311578155
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1577457499988668,
      "kl": 0.012541804881605789,
      "kl_consumption": 0.006735550295570851,
      "kl_portfolio": 0.005806254586034938,
      "value_rrmse": 0.038414839471351395,
      "mean_consumption_relerr": 0.00923990338676551,
      "portfolio_mean_rmse": 0.03347991808068351,
      "portfolio_var_relerr": 0.1183307660796678
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2002687819986022,
      "kl": 0.011240975397108915,
      "kl_consumption": 0.0061901217231841565,
      "kl_portfolio": 0.00505085367392476,
      "value_rrmse": 0.03862112098780854,
      "mean_consumption_relerr": 0.010991347407374166,
      "portfolio_mean_rmse": 0.03237884977810871,
      "portfolio_var_relerr": 0.11140378852019156
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2439168040000368,
      "kl": 0.0096964639669406,
      "kl_consumption": 0.00528478504895804,
      "kl_portfolio": 0.0044116789179825585,
      "value_rrmse": 0.0344678478723514,
      "mean_consumption_relerr": 0.007123543736441304,
      "portfolio_mean_rmse": 0.02682258168611819,
      "portfolio_var_relerr": 0.10599397091579228
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.2858574179990683,
      "kl": 0.00857146680234914,
      "kl_consumption": 0.004716131476474046,
      "kl_portfolio": 0.0038553353258750935,
      "value_rrmse": 0.03193463735923627,
      "mean_consumption_relerr": 0.007617325124524848,
      "portfolio_mean_rmse": 0.023806217514873978,
      "portfolio_var_relerr": 0.1007533984685394
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3279821759970218,
      "kl": 0.007722515869472977,
      "kl_consumption": 0.004450737663885373,
      "kl_portfolio": 0.003271778205587604,
      "value_rrmse": 0.030529602089686303,
      "mean_consumption_relerr": 0.011374320624234277,
      "portfolio_mean_rmse": 0.01960955165478706,
      "portfolio_var_relerr": 0.09438904178057697
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.3662542530000792,
      "kl": 0.0064838261731801575,
      "kl_consumption": 0.0036415235060256682,
      "kl_portfolio": 0.0028423026671544897,
      "value_rrmse": 0.0282568670324688,
      "mean_consumption_relerr": 0.007559871237176322,
      "portfolio_mean_rmse": 0.017612687280088465,
      "portfolio_var_relerr": 0.0889695614495927
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4092305109988956,
      "kl": 0.0059611190825417885,
      "kl_consumption": 0.0034501368631091943,
      "kl_portfolio": 0.002510982219432594,
      "value_rrmse": 0.026611724068698883,
      "mean_consumption_relerr": 0.009152071439009856,
      "portfolio_mean_rmse": 0.017593416096688796,
      "portfolio_var_relerr": 0.08417291946384554
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4505453450001369,
      "kl": 0.005242963120915369,
      "kl_consumption": 0.0031094101286842295,
      "kl_portfolio": 0.00213355299223114,
      "value_rrmse": 0.02463421685834779,
      "mean_consumption_relerr": 0.010065735377409126,
      "portfolio_mean_rmse": 0.014775481776165453,
      "portfolio_var_relerr": 0.07836758906388366
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.493385882997245,
      "kl": 0.004467992780438317,
      "kl_consumption": 0.002645987560082754,
      "kl_portfolio": 0.0018220052203555628,
      "value_rrmse": 0.022532949869172016,
      "mean_consumption_relerr": 0.008696629050650526,
      "portfolio_mean_rmse": 0.010804405883748706,
      "portfolio_var_relerr": 0.07385028148228133
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5359066229975724,
      "kl": 0.004015013337285849,
      "kl_consumption": 0.0024562093541919453,
      "kl_portfolio": 0.0015588039830939041,
      "value_rrmse": 0.02103366861994914,
      "mean_consumption_relerr": 0.008343680845976642,
      "portfolio_mean_rmse": 0.006784808673970111,
      "portfolio_var_relerr": 0.0692202325138803
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.5767125869970187,
      "kl": 0.003238645146910637,
      "kl_consumption": 0.0019128858187164575,
      "kl_portfolio": 0.0013257593281941799,
      "value_rrmse": 0.018643043412762347,
      "mean_consumption_relerr": 0.00552600202650555,
      "portfolio_mean_rmse": 0.005782806510111101,
      "portfolio_var_relerr": 0.06413347940555576
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6224597250002262,
      "kl": 0.003182405544337609,
      "kl_consumption": 0.0020494302488829087,
      "kl_portfolio": 0.0011329752954547,
      "value_rrmse": 0.01951490018009611,
      "mean_consumption_relerr": 0.009903515724417307,
      "portfolio_mean_rmse": 0.007065022449500811,
      "portfolio_var_relerr": 0.05951514996545673
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.6635124339991307,
      "kl": 0.002621749156229908,
      "kl_consumption": 0.0016798205084159585,
      "kl_portfolio": 0.0009419286478139494,
      "value_rrmse": 0.01814138578604806,
      "mean_consumption_relerr": 0.00817704160814156,
      "portfolio_mean_rmse": 0.005652826833351099,
      "portfolio_var_relerr": 0.0550963442758949
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7035980879991257,
      "kl": 0.002541371952616518,
      "kl_consumption": 0.001723120568007686,
      "kl_portfolio": 0.0008182513846088319,
      "value_rrmse": 0.01641908534053562,
      "mean_consumption_relerr": 0.01044745231680058,
      "portfolio_mean_rmse": 0.003619210775508461,
      "portfolio_var_relerr": 0.051739462991461746
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7447445990001142,
      "kl": 0.0020822733891412244,
      "kl_consumption": 0.0013932967906740631,
      "kl_portfolio": 0.000688976598467161,
      "value_rrmse": 0.013771428581562342,
      "mean_consumption_relerr": 0.008046186213913837,
      "portfolio_mean_rmse": 0.0021432609471305334,
      "portfolio_var_relerr": 0.04790064334960312
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.7848013019975042,
      "kl": 0.0018210604648259167,
      "kl_consumption": 0.001152890974024826,
      "kl_portfolio": 0.0006681694908010908,
      "value_rrmse": 0.013170980230635102,
      "mean_consumption_relerr": 0.006454909755276596,
      "portfolio_mean_rmse": 0.00815149559923071,
      "portfolio_var_relerr": 0.04555640462234336
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.8284689590000198,
      "kl": 0.0015529877031384396,
      "kl_consumption": 0.0010354857579933786,
      "kl_portfolio": 0.0005175019451450606,
      "value_rrmse": 0.011757541930124352,
      "mean_consumption_relerr": 0.007054324358179343,
      "portfolio_mean_rmse": 0.003711801460231663,
      "portfolio_var_relerr": 0.04190166124716427
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.8683673339983216,
      "kl": 0.0016082357114253073,
      "kl_consumption": 0.0011307773008361025,
      "kl_portfolio": 0.000477458410589205,
      "value_rrmse": 0.01212775621182116,
      "mean_consumption_relerr": 0.009090542778945646,
      "portfolio_mean_rmse": 0.003267878310875962,
      "portfolio_var_relerr": 0.040380942654965814
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9106426189973718,
      "kl": 0.0011640625634301233,
      "kl_consumption": 0.0007683539282739238,
      "kl_portfolio": 0.0003957086351561995,
      "value_rrmse": 0.011102908672327716,
      "mean_consumption_relerr": 0.005415393724557981,
      "portfolio_mean_rmse": 0.0033820483633442053,
      "portfolio_var_relerr": 0.036870320187824636
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 1.9515863879969402,
      "kl": 0.0009839233687430338,
      "kl_consumption": 0.0006595587544205982,
      "kl_portfolio": 0.0003243646143224356,
      "value_rrmse": 0.01167015263183917,
      "mean_consumption_relerr": 0.004930688082150031,
      "portfolio_mean_rmse": 0.003447014277028335,
      "portfolio_var_relerr": 0.03367209677808807
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 1.9888784139984637,
      "kl": 0.0010025586572485555,
      "kl_consumption": 0.0007094070394926857,
      "kl_portfolio": 0.00029315161775586985,
      "value_rrmse": 0.008164261823510266,
      "mean_consumption_relerr": 0.006956382813299746,
      "portfolio_mean_rmse": 0.008281617500090363,
      "portfolio_var_relerr": 0.031153006419793232
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0292610389988113,
      "kl": 0.0008249811300828624,
      "kl_consumption": 0.0005652455007517364,
      "kl_portfolio": 0.00025973562933112593,
      "value_rrmse": 0.00864354073723314,
      "mean_consumption_relerr": 0.005575182278835813,
      "portfolio_mean_rmse": 0.006666359391047343,
      "portfolio_var_relerr": 0.029463073498792004
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.0707905069975823,
      "kl": 0.0012488241464749222,
      "kl_consumption": 0.0010113574889955854,
      "kl_portfolio": 0.0002374666574793369,
      "value_rrmse": 0.009664949944189193,
      "mean_consumption_relerr": 0.011122621745332944,
      "portfolio_mean_rmse": 0.004689256668659048,
      "portfolio_var_relerr": 0.028964296042794532
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1145594969966623,
      "kl": 0.0006835890878677516,
      "kl_consumption": 0.00048039426433542885,
      "kl_portfolio": 0.0002031948235323227,
      "value_rrmse": 0.007535484276217021,
      "mean_consumption_relerr": 0.005847694147276381,
      "portfolio_mean_rmse": 0.006100196072423153,
      "portfolio_var_relerr": 0.02648927840752362
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.1561687639987213,
      "kl": 0.0010581559378940032,
      "kl_consumption": 0.0008862417147517827,
      "kl_portfolio": 0.0001719142231422205,
      "value_rrmse": 0.009783784481829866,
      "mean_consumption_relerr": 0.010908916079658559,
      "portfolio_mean_rmse": 0.0031225284520911504,
      "portfolio_var_relerr": 0.025047098405889798
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.1973283519982942,
      "kl": 0.0008192126980503267,
      "kl_consumption": 0.0006522969625741944,
      "kl_portfolio": 0.0001669157354761323,
      "value_rrmse": 0.00786847795542185,
      "mean_consumption_relerr": 0.009055608321202878,
      "portfolio_mean_rmse": 0.010376496860873318,
      "portfolio_var_relerr": 0.022096663108578884
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.2387601849986822,
      "kl": 0.0007053121063959448,
      "kl_consumption": 0.0005598073083116325,
      "kl_portfolio": 0.00014550479808431242,
      "value_rrmse": 0.008528763403598113,
      "mean_consumption_relerr": 0.008335536413489388,
      "portfolio_mean_rmse": 0.008666787423421076,
      "portfolio_var_relerr": 0.021357598990469094
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.281089049996808,
      "kl": 0.0008417155201097419,
      "kl_consumption": 0.000748165422208098,
      "kl_portfolio": 9.355009790164389e-05,
      "value_rrmse": 0.0045517809351510305,
      "mean_consumption_relerr": 0.010526850974982188,
      "portfolio_mean_rmse": 0.003989275366720205,
      "portfolio_var_relerr": 0.018189949031734223
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.321368919998349,
      "kl": 0.0004920455600051476,
      "kl_consumption": 0.0003865786359589119,
      "kl_portfolio": 0.00010546692404623572,
      "value_rrmse": 0.004239954831772599,
      "mean_consumption_relerr": 0.00687694987546138,
      "portfolio_mean_rmse": 0.006109643954252056,
      "portfolio_var_relerr": 0.017065687040908235
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.3630281269979605,
      "kl": 0.0005384607124417802,
      "kl_consumption": 0.0004674435039694688,
      "kl_portfolio": 7.101720847231142e-05,
      "value_rrmse": 0.006969789168325267,
      "mean_consumption_relerr": 0.007993265898609176,
      "portfolio_mean_rmse": 0.0029691710893769733,
      "portfolio_var_relerr": 0.016191164002471344
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.403348931999062,
      "kl": 0.0005186481257493631,
      "kl_consumption": 0.00043112514600975683,
      "kl_portfolio": 8.752297973960622e-05,
      "value_rrmse": 0.005507471104064272,
      "mean_consumption_relerr": 0.007698404350445254,
      "portfolio_mean_rmse": 0.007726135018009351,
      "portfolio_var_relerr": 0.016148577394650646
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.445629423997161,
      "kl": 0.00030598838906555065,
      "kl_consumption": 0.00023490023153909702,
      "kl_portfolio": 7.108815752645361e-05,
      "value_rrmse": 0.008087894287212979,
      "mean_consumption_relerr": 0.004975176083674673,
      "portfolio_mean_rmse": 0.00622034154303403,
      "portfolio_var_relerr": 0.015018667702417164
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.487507778998406,
      "kl": 0.0005964113790963105,
      "kl_consumption": 0.0005441014297062784,
      "kl_portfolio": 5.230994939003205e-05,
      "value_rrmse": 0.006806734533507145,
      "mean_consumption_relerr": 0.009356929114007094,
      "portfolio_mean_rmse": 0.003219332902206582,
      "portfolio_var_relerr": 0.013013013913490261
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.5283753249968868,
      "kl": 0.00045527058997264964,
      "kl_consumption": 0.0004022315012738334,
      "kl_portfolio": 5.303908869881622e-05,
      "value_rrmse": 0.005033982424450957,
      "mean_consumption_relerr": 0.007792587531372943,
      "portfolio_mean_rmse": 0.005801858367841433,
      "portfolio_var_relerr": 0.011228270674918736
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.5691303409985267,
      "kl": 0.000521489079402825,
      "kl_consumption": 0.0004835083845959759,
      "kl_portfolio": 3.7980694806849187e-05,
      "value_rrmse": 0.0041966067821194155,
      "mean_consumption_relerr": 0.00894569728948977,
      "portfolio_mean_rmse": 0.004222694743430301,
      "portfolio_var_relerr": 0.011376670118791772
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.612986115997046,
      "kl": 0.0007439828134716575,
      "kl_consumption": 0.000705104454201226,
      "kl_portfolio": 3.88783592704315e-05,
      "value_rrmse": 0.00590423086736377,
      "mean_consumption_relerr": 0.011081191717354373,
      "portfolio_mean_rmse": 0.0043905433601553745,
      "portfolio_var_relerr": 0.011350453339108089
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.657438934998936,
      "kl": 0.0004758672141792034,
      "kl_consumption": 0.00039298942615412046,
      "kl_portfolio": 8.287778802508293e-05,
      "value_rrmse": 0.0050351132072232714,
      "mean_consumption_relerr": 0.008016458520561596,
      "portfolio_mean_rmse": 0.01289994581524407,
      "portfolio_var_relerr": 0.009777319860700566
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.698434489997453,
      "kl": 0.0005019366873216046,
      "kl_consumption": 0.0004365635072358145,
      "kl_portfolio": 6.53731800857901e-05,
      "value_rrmse": 0.00451390084444949,
      "mean_consumption_relerr": 0.008540740161415365,
      "portfolio_mean_rmse": 0.00949424203258195,
      "portfolio_var_relerr": 0.011566003342990482
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.7364455879978777,
      "kl": 0.00038457173755816797,
      "kl_consumption": 0.0003259253103100225,
      "kl_portfolio": 5.864642724814549e-05,
      "value_rrmse": 0.004555872931645721,
      "mean_consumption_relerr": 0.00735872771907947,
      "portfolio_mean_rmse": 0.0003246422252836887,
      "portfolio_var_relerr": 0.015486432914020049
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.7778424299976905,
      "kl": 0.0002265040011136945,
      "kl_consumption": 0.00018288158348921381,
      "kl_portfolio": 4.362241762448069e-05,
      "value_rrmse": 0.0038444297940125848,
      "mean_consumption_relerr": 0.005256241430858789,
      "portfolio_mean_rmse": 0.002069928158655339,
      "portfolio_var_relerr": 0.012857801439786177
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.817550763997133,
      "kl": 0.00029950507543707487,
      "kl_consumption": 0.0002784839398334348,
      "kl_portfolio": 2.1021135603640032e-05,
      "value_rrmse": 0.0030414861554757667,
      "mean_consumption_relerr": 0.006918146909394187,
      "portfolio_mean_rmse": 0.0008570284946400058,
      "portfolio_var_relerr": 0.009045680332175446
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.85849689799943,
      "kl": 0.00029285848166494654,
      "kl_consumption": 0.0002741990751617952,
      "kl_portfolio": 1.865940650315135e-05,
      "value_rrmse": 0.0028473679681994654,
      "mean_consumption_relerr": 0.006871806630060636,
      "portfolio_mean_rmse": 0.0016440891665047733,
      "portfolio_var_relerr": 0.008456719122062514
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9006866309973702,
      "kl": 0.00045047208051796403,
      "kl_consumption": 0.0003976044416938709,
      "kl_portfolio": 5.286763882409308e-05,
      "value_rrmse": 0.0041828313256967765,
      "mean_consumption_relerr": 0.008287518932789605,
      "portfolio_mean_rmse": 0.003394711800893859,
      "portfolio_var_relerr": 0.013179671696735519
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 2.954028604999621,
      "kl": 0.0003018067965694747,
      "kl_consumption": 0.0002667586721974163,
      "kl_portfolio": 3.504812437205843e-05,
      "value_rrmse": 0.0031103810315643754,
      "mean_consumption_relerr": 0.006588149695663027,
      "portfolio_mean_rmse": 0.006452716333316829,
      "portfolio_var_relerr": 0.009293651612866279
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 2.9987658619975264,
      "kl": 0.000691594684226611,
      "kl_consumption": 0.0006513396901183975,
      "kl_portfolio": 4.025499410821353e-05,
      "value_rrmse": 0.008623138823254897,
      "mean_consumption_relerr": 0.01059199136176243,
      "portfolio_mean_rmse": 0.002178680403166332,
      "portfolio_var_relerr": 0.01252084472366623
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.0385021779984527,
      "kl": 0.0006594286677184842,
      "kl_consumption": 0.0006247231887310755,
      "kl_portfolio": 3.4705478987408704e-05,
      "value_rrmse": 0.006726610766482557,
      "mean_consumption_relerr": 0.010336649767226383,
      "portfolio_mean_rmse": 0.0027088742062860503,
      "portfolio_var_relerr": 0.011271879721474408
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.08190877800007,
      "kl": 0.0007385332941332023,
      "kl_consumption": 0.0007122553072403551,
      "kl_portfolio": 2.6277986892847164e-05,
      "value_rrmse": 0.005599366763981269,
      "mean_consumption_relerr": 0.0112225537270246,
      "portfolio_mean_rmse": 0.00410309657725477,
      "portfolio_var_relerr": 0.009251564500073207
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1346892389992718,
      "kl": 0.0003757479280156254,
      "kl_consumption": 0.00032726806700212116,
      "kl_portfolio": 4.847986101350423e-05,
      "value_rrmse": 0.0032120057435557265,
      "mean_consumption_relerr": 0.007678246701153935,
      "portfolio_mean_rmse": 0.008346485281428312,
      "portfolio_var_relerr": 0.00645556443600026
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.1772632749998593,
      "kl": 0.0001955479314828216,
      "kl_consumption": 0.00017325826507109783,
      "kl_portfolio": 2.2289666411723805e-05,
      "value_rrmse": 0.0023718720665257993,
      "mean_consumption_relerr": 0.005515861441332544,
      "portfolio_mean_rmse": 0.004258206452236756,
      "portfolio_var_relerr": 0.00809996214302758
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.2175378049978463,
      "kl": 0.000511671993572926,
      "kl_consumption": 0.00045067855040220925,
      "kl_portfolio": 6.099344317071668e-05,
      "value_rrmse": 0.005665981179108778,
      "mean_consumption_relerr": 0.009142458327534513,
      "portfolio_mean_rmse": 0.008122362819689564,
      "portfolio_var_relerr": 0.00871565816278536
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.2552786539999943,
      "kl": 0.0005018670406267171,
      "kl_consumption": 0.000369212424048731,
      "kl_portfolio": 0.00013265461657798608,
      "value_rrmse": 0.004388868790705274,
      "mean_consumption_relerr": 0.008197059131953724,
      "portfolio_mean_rmse": 0.012384862072544998,
      "portfolio_var_relerr": 0.009945004177014742
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.2956661989992426,
      "kl": 0.0007069409912185482,
      "kl_consumption": 0.000648646422915649,
      "kl_portfolio": 5.829456830289923e-05,
      "value_rrmse": 0.004406362986250388,
      "mean_consumption_relerr": 0.010950450309102232,
      "portfolio_mean_rmse": 0.008443736491421112,
      "portfolio_var_relerr": 0.012307508637595499
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.3405026489999727,
      "kl": 0.000312201116598123,
      "kl_consumption": 0.0002593504887391362,
      "kl_portfolio": 5.28506278589868e-05,
      "value_rrmse": 0.0031227616981276602,
      "mean_consumption_relerr": 0.006882612698597479,
      "portfolio_mean_rmse": 0.010323241542987627,
      "portfolio_var_relerr": 0.009262628951645563
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.3801787470001727,
      "kl": 0.0007801960582752955,
      "kl_consumption": 0.0007167187500410028,
      "kl_portfolio": 6.347730823429277e-05,
      "value_rrmse": 0.0019242315093397611,
      "mean_consumption_relerr": 0.011516493905826347,
      "portfolio_mean_rmse": 0.011812883504765781,
      "portfolio_var_relerr": 0.009136412227803793
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4211312449988327,
      "kl": 0.0003613302527880649,
      "kl_consumption": 0.000309661003958201,
      "kl_portfolio": 5.1669248829863814e-05,
      "value_rrmse": 0.0063451605767430985,
      "mean_consumption_relerr": 0.00749870665963433,
      "portfolio_mean_rmse": 0.004047240806176174,
      "portfolio_var_relerr": 0.013854195918029884
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.4610338309976214,
      "kl": 0.0004985391572774059,
      "kl_consumption": 0.0003978741506822504,
      "kl_portfolio": 0.00010066500659515545,
      "value_rrmse": 0.004204269003566788,
      "mean_consumption_relerr": 0.008592047084823595,
      "portfolio_mean_rmse": 0.00540040832214598,
      "portfolio_var_relerr": 0.018142424753328248
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.504339486997196,
      "kl": 0.0006554083640089426,
      "kl_consumption": 0.0005737932708975239,
      "kl_portfolio": 8.161509311141869e-05,
      "value_rrmse": 0.00545884927362905,
      "mean_consumption_relerr": 0.010335948467855396,
      "portfolio_mean_rmse": 0.005398669923967669,
      "portfolio_var_relerr": 0.016451152932024208
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.547068946998479,
      "kl": 0.0007715343038765458,
      "kl_consumption": 0.0006706092505193978,
      "kl_portfolio": 0.00010092505335714796,
      "value_rrmse": 0.005782437925794167,
      "mean_consumption_relerr": 0.011131079826140195,
      "portfolio_mean_rmse": 0.002252727466693159,
      "portfolio_var_relerr": 0.020030933677880315
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.589413871999568,
      "kl": 0.0008194127532966539,
      "kl_consumption": 0.0007464426528353491,
      "kl_portfolio": 7.297010046130487e-05,
      "value_rrmse": 0.0038908094885661874,
      "mean_consumption_relerr": 0.011700676905116243,
      "portfolio_mean_rmse": 0.0065280042240569965,
      "portfolio_var_relerr": 0.014170006288361625
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6322214259998873,
      "kl": 0.0001229239969675965,
      "kl_consumption": 8.050466632733013e-05,
      "kl_portfolio": 4.2419330640266355e-05,
      "value_rrmse": 0.007952603482401526,
      "mean_consumption_relerr": 0.0034919748096800957,
      "portfolio_mean_rmse": 0.007958618551555644,
      "portfolio_var_relerr": 0.008822202192716332
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.6859596609974687,
      "kl": 0.0007097841049930322,
      "kl_consumption": 0.0006800114466943532,
      "kl_portfolio": 2.9772658298679012e-05,
      "value_rrmse": 0.005467446708683381,
      "mean_consumption_relerr": 0.011263676840598532,
      "portfolio_mean_rmse": 0.005685978373748637,
      "portfolio_var_relerr": 0.009060243685123745
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7278585219974048,
      "kl": 0.00036391473337349324,
      "kl_consumption": 0.00031410774337823104,
      "kl_portfolio": 4.980698999526221e-05,
      "value_rrmse": 0.0025410689077283903,
      "mean_consumption_relerr": 0.007681546116913027,
      "portfolio_mean_rmse": 0.009010196891547554,
      "portfolio_var_relerr": 0.009683395702177423
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.764300792998256,
      "kl": 0.0002754086478595342,
      "kl_consumption": 0.00021634525932106877,
      "kl_portfolio": 5.906338853846544e-05,
      "value_rrmse": 0.003064359881076403,
      "mean_consumption_relerr": 0.006302049619974173,
      "portfolio_mean_rmse": 0.007218547220456184,
      "portfolio_var_relerr": 0.01337007612317041
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.809271288999298,
      "kl": 0.0004728304163069514,
      "kl_consumption": 0.00036833141146158866,
      "kl_portfolio": 0.00010449900484536276,
      "value_rrmse": 0.007548118931615376,
      "mean_consumption_relerr": 0.008290779932803584,
      "portfolio_mean_rmse": 0.008820308070103542,
      "portfolio_var_relerr": 0.01722761490571465
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.855972370998643,
      "kl": 0.0004005691605492236,
      "kl_consumption": 0.0002685050156294236,
      "kl_portfolio": 0.00013206414491979997,
      "value_rrmse": 0.0034049816502412823,
      "mean_consumption_relerr": 0.0067149110830228885,
      "portfolio_mean_rmse": 0.014781882247836001,
      "portfolio_var_relerr": 0.011093719467541174
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.8971949519982445,
      "kl": 0.0002617642336429948,
      "kl_consumption": 0.00013479377115393825,
      "kl_portfolio": 0.00012697046248905659,
      "value_rrmse": 0.003444245264185397,
      "mean_consumption_relerr": 0.0046415758636419,
      "portfolio_mean_rmse": 0.01385336232867105,
      "portfolio_var_relerr": 0.015229483715902513
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.9401538809979684,
      "kl": 0.0006530060796995338,
      "kl_consumption": 0.00052033958223426,
      "kl_portfolio": 0.0001326664974652738,
      "value_rrmse": 0.0032346567479764813,
      "mean_consumption_relerr": 0.009844282958635838,
      "portfolio_mean_rmse": 0.01024926061358013,
      "portfolio_var_relerr": 0.01731608008379214
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 3.9783808259999205,
      "kl": 0.00028555510954505987,
      "kl_consumption": 0.0001710091776080021,
      "kl_portfolio": 0.00011454593193705778,
      "value_rrmse": 0.0035244065516368598,
      "mean_consumption_relerr": 0.005488357169476597,
      "portfolio_mean_rmse": 0.012425715859891552,
      "portfolio_var_relerr": 0.01651592784444443
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.019504206997226,
      "kl": 0.0006524813506472622,
      "kl_consumption": 0.0005724221774232096,
      "kl_portfolio": 8.005917322405257e-05,
      "value_rrmse": 0.005720058680330127,
      "mean_consumption_relerr": 0.010246968222264695,
      "portfolio_mean_rmse": 0.00431765604386643,
      "portfolio_var_relerr": 0.01728655260895671
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.059997028998623,
      "kl": 0.0005187776920982122,
      "kl_consumption": 0.0004537651221247173,
      "kl_portfolio": 6.501256997349485e-05,
      "value_rrmse": 0.006198055303239712,
      "mean_consumption_relerr": 0.009061826100093325,
      "portfolio_mean_rmse": 0.005793349194674905,
      "portfolio_var_relerr": 0.014686118231581651
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.101032048998604,
      "kl": 0.0008519435605554694,
      "kl_consumption": 0.0006740050128855868,
      "kl_portfolio": 0.00017793854766988263,
      "value_rrmse": 0.0036724991765800744,
      "mean_consumption_relerr": 0.011254721144761465,
      "portfolio_mean_rmse": 0.015062324750775085,
      "portfolio_var_relerr": 0.009597971041365422
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.150548830999469,
      "kl": 0.0016226622813092508,
      "kl_consumption": 0.001556984721899393,
      "kl_portfolio": 6.567755940985778e-05,
      "value_rrmse": 0.006827700997005284,
      "mean_consumption_relerr": 0.017161184847639916,
      "portfolio_mean_rmse": 0.005208960566265216,
      "portfolio_var_relerr": 0.014721487424636236
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.192510449996917,
      "kl": 0.0005893806287914574,
      "kl_consumption": 0.0005067928199846847,
      "kl_portfolio": 8.258780880677268e-05,
      "value_rrmse": 0.004350792114172729,
      "mean_consumption_relerr": 0.00961824595401296,
      "portfolio_mean_rmse": 0.004872598724806667,
      "portfolio_var_relerr": 0.016650893831102683
    }
  ]
}

==> numerics/free/seed_20261133_h_0.01.json <==
{
  "seed": 20261133,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0602463270171185,
    -0.010247983685076624,
    0.0027661168030659214,
    -0.0030613547065511688,
    -1.0164788483882103,
    0.23371889360934595,
    0.014975360146820431,
    -0.0012744626094928371,
    -1.107056387977251,
    0.22015823408176452,
    0.013020632989840877,
    0.005708389418105734
  ],
  "w": [
    0.29027068963275776,
    -0.3510976108018248,
    -0.040639691867234595,
    -0.017279757136387425,
    1.5065658969300249,
    0.24600673506800938,
    0.5494323250162173,
    0.3825259186799837,
    0.03293905332868973,
    0.005585895534817816,
    -0.5663187386064679,
    0.3632273227883719,
    0.053462606499565496,
    0.0026768481973037223,
    -0.000981733667835047,
    0.0024175716998597854,
    0.007691416222920583,
    -0.014614309984588812
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.04288531999918632,
      "kl": 0.5582939105970592,
      "kl_consumption": 0.12357271090933747,
      "kl_portfolio": 0.4347211996877218,
      "value_rrmse": 0.4597445972199531,
      "mean_consumption_relerr": 0.12619580719149387,
      "portfolio_mean_rmse": 0.627942688403828,
      "portfolio_var_relerr": 0.47022817381175286
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08346521600105916,
      "kl": 0.6765243756928737,
      "kl_consumption": 0.22211577005211236,
      "kl_portfolio": 0.45440860564076135,
      "value_rrmse": 0.3666167674771505,
      "mean_consumption_relerr": 0.15719643567344765,
      "portfolio_mean_rmse": 0.628277455183684,
      "portfolio_var_relerr": 0.4332484985220202
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.13007318399832002,
      "kl": 0.6609070984415932,
      "kl_consumption": 0.259690713719854,
      "kl_portfolio": 0.40121638472173926,
      "value_rrmse": 0.30023937680104185,
      "mean_consumption_relerr": 0.1606795091894205,
      "portfolio_mean_rmse": 0.5907132551179397,
      "portfolio_var_relerr": 0.40142940294865315
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.17666004000057,
      "kl": 0.5137899308917581,
      "kl_consumption": 0.20259050287241792,
      "kl_portfolio": 0.3111994280193402,
      "value_rrmse": 0.24878748220060182,
      "mean_consumption_relerr": 0.1404623625549433,
      "portfolio_mean_rmse": 0.5172349185747588,
      "portfolio_var_relerr": 0.37613149079986785
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.22107473600044614,
      "kl": 0.36909342050853694,
      "kl_consumption": 0.144790498463661,
      "kl_portfolio": 0.22430292204487595,
      "value_rrmse": 0.20846664882876678,
      "mean_consumption_relerr": 0.11607391010393332,
      "portfolio_mean_rmse": 0.4343754450649218,
      "portfolio_var_relerr": 0.3532066579130703
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.26375315800032695,
      "kl": 0.2662309955684715,
      "kl_consumption": 0.09971775080076553,
      "kl_portfolio": 0.16651324476770601,
      "value_rrmse": 0.17843910631082585,
      "mean_consumption_relerr": 0.09129394148973477,
      "portfolio_mean_rmse": 0.36873985361278344,
      "portfolio_var_relerr": 0.33342031948195805
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.30470326599970576,
      "kl": 0.1873445206278949,
      "kl_consumption": 0.06037264579873115,
      "kl_portfolio": 0.12697187482916375,
      "value_rrmse": 0.15593139196899128,
      "mean_consumption_relerr": 0.06487236986793378,
      "portfolio_mean_rmse": 0.3227772813167394,
      "portfolio_var_relerr": 0.3125773457366323
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.34637980600018636,
      "kl": 0.13562385374496594,
      "kl_consumption": 0.03765601336637793,
      "kl_portfolio": 0.09796784037858802,
      "value_rrmse": 0.14007603151132414,
      "mean_consumption_relerr": 0.03885534577728875,
      "portfolio_mean_rmse": 0.2825331024420572,
      "portfolio_var_relerr": 0.2940893132750143
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.3900494000008621,
      "kl": 0.11143596592128843,
      "kl_consumption": 0.0303462181647019,
      "kl_portfolio": 0.08108974775658655,
      "value_rrmse": 0.12698731121010787,
      "mean_consumption_relerr": 0.015193412095982699,
      "portfolio_mean_rmse": 0.25437541354459514,
      "portfolio_var_relerr": 0.2805670557288356
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.43126494699754403,
      "kl": 0.09874129145443954,
      "kl_consumption": 0.03138748107202848,
      "kl_portfolio": 0.06735381038241105,
      "value_rrmse": 0.11622284832913378,
      "mean_consumption_relerr": 0.013924865085970304,
      "portfolio_mean_rmse": 0.23087084211944278,
      "portfolio_var_relerr": 0.26608302381249144
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.47662117700019735,
      "kl": 0.0884605259887174,
      "kl_consumption": 0.03043124718007121,
      "kl_portfolio": 0.05802927880864619,
      "value_rrmse": 0.10904455518520877,
      "mean_consumption_relerr": 0.01635269974797124,
      "portfolio_mean_rmse": 0.21238697738254508,
      "portfolio_var_relerr": 0.2543493924391645
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.5178187669989711,
      "kl": 0.08099054590796625,
      "kl_consumption": 0.03188049193230019,
      "kl_portfolio": 0.049110053975666076,
      "value_rrmse": 0.10150510020254529,
      "mean_consumption_relerr": 0.020191266816969915,
      "portfolio_mean_rmse": 0.19449411007816117,
      "portfolio_var_relerr": 0.24185998933322544
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5577118039982452,
      "kl": 0.07350737763963866,
      "kl_consumption": 0.03038010593196557,
      "kl_portfolio": 0.04312727170767308,
      "value_rrmse": 0.0953987752401978,
      "mean_consumption_relerr": 0.021910657784911372,
      "portfolio_mean_rmse": 0.17899774387317585,
      "portfolio_var_relerr": 0.23221942011973648
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.6030342039994139,
      "kl": 0.0654165532123899,
      "kl_consumption": 0.028319362687717172,
      "kl_portfolio": 0.03709719052467273,
      "value_rrmse": 0.09030586257367228,
      "mean_consumption_relerr": 0.021682175640055968,
      "portfolio_mean_rmse": 0.16366121061482353,
      "portfolio_var_relerr": 0.2213891898658729
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6529330849989492,
      "kl": 0.05765699101175092,
      "kl_consumption": 0.025606361492600045,
      "kl_portfolio": 0.03205062951915087,
      "value_rrmse": 0.08457259772629222,
      "mean_consumption_relerr": 0.018529510516549077,
      "portfolio_mean_rmse": 0.1512622944722439,
      "portfolio_var_relerr": 0.21002330163209687
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6971364880009787,
      "kl": 0.049862979232711144,
      "kl_consumption": 0.02233050802386785,
      "kl_portfolio": 0.027532471208843286,
      "value_rrmse": 0.08038448192941564,
      "mean_consumption_relerr": 0.014627722044998636,
      "portfolio_mean_rmse": 0.1364306926799517,
      "portfolio_var_relerr": 0.20038219138671
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7391329409983882,
      "kl": 0.0432981338590488,
      "kl_consumption": 0.019952334854131417,
      "kl_portfolio": 0.023345799004917383,
      "value_rrmse": 0.07564101972579114,
      "mean_consumption_relerr": 0.010725670942064714,
      "portfolio_mean_rmse": 0.12044173179076598,
      "portfolio_var_relerr": 0.19131803582842935
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7861425529990811,
      "kl": 0.038467259928495784,
      "kl_consumption": 0.018420575857161604,
      "kl_portfolio": 0.02004668407133418,
      "value_rrmse": 0.07087777355432952,
      "mean_consumption_relerr": 0.011446056645578007,
      "portfolio_mean_rmse": 0.1056747702632989,
      "portfolio_var_relerr": 0.18251062348327118
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.8263852929994755,
      "kl": 0.033400912072938535,
      "kl_consumption": 0.01570369343663351,
      "kl_portfolio": 0.017697218636305023,
      "value_rrmse": 0.06771659535358789,
      "mean_consumption_relerr": 0.011809468533114058,
      "portfolio_mean_rmse": 0.09672134375176568,
      "portfolio_var_relerr": 0.17544527554266237
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.869471985999553,
      "kl": 0.03110716576575824,
      "kl_consumption": 0.015515002438920716,
      "kl_portfolio": 0.015592163326837527,
      "value_rrmse": 0.06355744591407358,
      "mean_consumption_relerr": 0.012667452331113922,
      "portfolio_mean_rmse": 0.08563247170851773,
      "portfolio_var_relerr": 0.16833912146551389
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.9110888379982498,
      "kl": 0.027343126054760126,
      "kl_consumption": 0.01372705462202953,
      "kl_portfolio": 0.013616071432730591,
      "value_rrmse": 0.059616336848448394,
      "mean_consumption_relerr": 0.009506131819448602,
      "portfolio_mean_rmse": 0.07263790334861452,
      "portfolio_var_relerr": 0.16162369087831333
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9509032950008987,
      "kl": 0.024202095609040682,
      "kl_consumption": 0.012305971363896722,
      "kl_portfolio": 0.011896124245143956,
      "value_rrmse": 0.05572053654337702,
      "mean_consumption_relerr": 0.010461654772853357,
      "portfolio_mean_rmse": 0.0630017864239801,
      "portfolio_var_relerr": 0.15500432162157923
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.996273442000529,
      "kl": 0.022247989473903176,
      "kl_consumption": 0.011854033064525727,
      "kl_portfolio": 0.010393956409377446,
      "value_rrmse": 0.05312649301199258,
      "mean_consumption_relerr": 0.01393035883172858,
      "portfolio_mean_rmse": 0.056265959839598555,
      "portfolio_var_relerr": 0.14739012854702588
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.0375665920000756,
      "kl": 0.01928194249745211,
      "kl_consumption": 0.01036811589133845,
      "kl_portfolio": 0.008913826606113664,
      "value_rrmse": 0.05016537355957188,
      "mean_consumption_relerr": 0.011774374207268427,
      "portfolio_mean_rmse": 0.053280344216918886,
      "portfolio_var_relerr": 0.13850110896983325
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.0801255349979328,
      "kl": 0.0165394143681332,
      "kl_consumption": 0.008822020619839518,
      "kl_portfolio": 0.007717393748293682,
      "value_rrmse": 0.04557590124615242,
      "mean_consumption_relerr": 0.008601231350131158,
      "portfolio_mean_rmse": 0.044357701165736,
      "portfolio_var_relerr": 0.13221522255460139
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.1224927779985592,
      "kl": 0.014917757781662723,
      "kl_consumption": 0.008025493985001245,
      "kl_portfolio": 0.00689226379666148,
      "value_rrmse": 0.045477834641469,
      "mean_consumption_relerr": 0.009214548553513995,
      "portfolio_mean_rmse": 0.040312562118202076,
      "portfolio_var_relerr": 0.12654293822377696
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.1670493829988118,
      "kl": 0.013824664496011201,
      "kl_consumption": 0.007821885607849346,
      "kl_portfolio": 0.0060027788881618525,
      "value_rrmse": 0.041994398085776465,
      "mean_consumption_relerr": 0.012816229007228553,
      "portfolio_mean_rmse": 0.03238609527410343,
      "portfolio_var_relerr": 0.12084600052642286
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.2136004979984136,
      "kl": 0.012232714664795847,
      "kl_consumption": 0.006825894722951855,
      "kl_portfolio": 0.0054068199418439876,
      "value_rrmse": 0.040685687199184035,
      "mean_consumption_relerr": 0.011535267097316393,
      "portfolio_mean_rmse": 0.02974434369294846,
      "portfolio_var_relerr": 0.11585424343453557
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.2549267319991486,
      "kl": 0.010865800660537765,
      "kl_consumption": 0.006141606893394616,
      "kl_portfolio": 0.004724193767143149,
      "value_rrmse": 0.038008610568328285,
      "mean_consumption_relerr": 0.009811452730180928,
      "portfolio_mean_rmse": 0.024762583501768107,
      "portfolio_var_relerr": 0.11013247767192622
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2976468150009168,
      "kl": 0.009292103525427822,
      "kl_consumption": 0.005301844018592663,
      "kl_portfolio": 0.003990259506835157,
      "value_rrmse": 0.034290921363745425,
      "mean_consumption_relerr": 0.008054652244353722,
      "portfolio_mean_rmse": 0.018332443861431385,
      "portfolio_var_relerr": 0.10315398253219421
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.3384398729976965,
      "kl": 0.00825400019795742,
      "kl_consumption": 0.004731146022119125,
      "kl_portfolio": 0.003522854175838296,
      "value_rrmse": 0.0297305248227505,
      "mean_consumption_relerr": 0.007813622514051127,
      "portfolio_mean_rmse": 0.011809874376213727,
      "portfolio_var_relerr": 0.09854583559494777
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3786469910010055,
      "kl": 0.007230650306016722,
      "kl_consumption": 0.004204539536350842,
      "kl_portfolio": 0.003026110769665878,
      "value_rrmse": 0.02993598267777327,
      "mean_consumption_relerr": 0.008284093860512336,
      "portfolio_mean_rmse": 0.008579389811256668,
      "portfolio_var_relerr": 0.09249752210102898
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.4234349170001224,
      "kl": 0.006712499377624453,
      "kl_consumption": 0.004139541819059385,
      "kl_portfolio": 0.0025729575585650695,
      "value_rrmse": 0.028707255100366875,
      "mean_consumption_relerr": 0.011229911863098097,
      "portfolio_mean_rmse": 0.007025203552016207,
      "portfolio_var_relerr": 0.086266578742582
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4632545300009951,
      "kl": 0.005855126973915057,
      "kl_consumption": 0.003560069732179243,
      "kl_portfolio": 0.0022950572417358133,
      "value_rrmse": 0.02685406758445627,
      "mean_consumption_relerr": 0.009342644748859914,
      "portfolio_mean_rmse": 0.0059455503973207475,
      "portfolio_var_relerr": 0.08210159102821565
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.5083338059994276,
      "kl": 0.005365432016889143,
      "kl_consumption": 0.0033401857908832004,
      "kl_portfolio": 0.002025246226005942,
      "value_rrmse": 0.024339456951982814,
      "mean_consumption_relerr": 0.009771046205028396,
      "portfolio_mean_rmse": 0.002071955228947536,
      "portfolio_var_relerr": 0.0778145573813216
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.5471728970005643,
      "kl": 0.004549982847537041,
      "kl_consumption": 0.002806144485914691,
      "kl_portfolio": 0.0017438383616223507,
      "value_rrmse": 0.024118299181381985,
      "mean_consumption_relerr": 0.008589216815062233,
      "portfolio_mean_rmse": 0.006994060759180638,
      "portfolio_var_relerr": 0.07253024938368294
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5878177909980877,
      "kl": 0.0036883623976938767,
      "kl_consumption": 0.002190889455095385,
      "kl_portfolio": 0.0014974729425984914,
      "value_rrmse": 0.021322544000528316,
      "mean_consumption_relerr": 0.006087011579652241,
      "portfolio_mean_rmse": 0.0005635836618857207,
      "portfolio_var_relerr": 0.0681482794663561
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.634447527998418,
      "kl": 0.0033641780435669393,
      "kl_consumption": 0.002066670366927468,
      "kl_portfolio": 0.0012975076766394713,
      "value_rrmse": 0.019954748696366556,
      "mean_consumption_relerr": 0.007890454896353125,
      "portfolio_mean_rmse": 0.005110659848556788,
      "portfolio_var_relerr": 0.06347860436471435
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6773673749994487,
      "kl": 0.00310126622760491,
      "kl_consumption": 0.0019407300077184044,
      "kl_portfolio": 0.001160536219886506,
      "value_rrmse": 0.018058105101894987,
      "mean_consumption_relerr": 0.008647920399094929,
      "portfolio_mean_rmse": 0.009353053028266313,
      "portfolio_var_relerr": 0.05937042316371807
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.7219880080010626,
      "kl": 0.0026332675647712674,
      "kl_consumption": 0.0017470170322157598,
      "kl_portfolio": 0.0008862505325555073,
      "value_rrmse": 0.016824930616606937,
      "mean_consumption_relerr": 0.008745594262177421,
      "portfolio_mean_rmse": 0.005947100843362847,
      "portfolio_var_relerr": 0.05344223343839725
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7643957910004247,
      "kl": 0.0027661340459341917,
      "kl_consumption": 0.0019418646026991896,
      "kl_portfolio": 0.0008242694432350022,
      "value_rrmse": 0.019028537958299993,
      "mean_consumption_relerr": 0.012266136493849592,
      "portfolio_mean_rmse": 0.009625131647712743,
      "portfolio_var_relerr": 0.051176444120051526
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.8102748040000733,
      "kl": 0.0021402126880585904,
      "kl_consumption": 0.001409014309487876,
      "kl_portfolio": 0.0007311983785707143,
      "value_rrmse": 0.014343853875787311,
      "mean_consumption_relerr": 0.00876509001792198,
      "portfolio_mean_rmse": 0.011522953077813668,
      "portfolio_var_relerr": 0.04815726495452199
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.851601913000195,
      "kl": 0.001741068479076363,
      "kl_consumption": 0.0010730369059460104,
      "kl_portfolio": 0.0006680315731303525,
      "value_rrmse": 0.014194018002490464,
      "mean_consumption_relerr": 0.005924969252340279,
      "portfolio_mean_rmse": 0.012603157431964416,
      "portfolio_var_relerr": 0.045623585935843355
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.893866481997975,
      "kl": 0.0018133842349762474,
      "kl_consumption": 0.0012495994315465438,
      "kl_portfolio": 0.0005637848034297035,
      "value_rrmse": 0.014779719574416055,
      "mean_consumption_relerr": 0.00949918433573447,
      "portfolio_mean_rmse": 0.011998905848728687,
      "portfolio_var_relerr": 0.04228276246005226
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.9363116710010218,
      "kl": 0.0020588622167991453,
      "kl_consumption": 0.0015749275925685511,
      "kl_portfolio": 0.000483934624230594,
      "value_rrmse": 0.014130321992265209,
      "mean_consumption_relerr": 0.012881525665226764,
      "portfolio_mean_rmse": 0.010583356717046565,
      "portfolio_var_relerr": 0.03965010969551415
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9760488110005099,
      "kl": 0.0013230866942643487,
      "kl_consumption": 0.0008442209755231937,
      "kl_portfolio": 0.0004788657187411551,
      "value_rrmse": 0.012618411813740618,
      "mean_consumption_relerr": 0.005957539510291292,
      "portfolio_mean_rmse": 0.01649078719562699,
      "portfolio_var_relerr": 0.03671282769084635
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 2.019676649997564,
      "kl": 0.0012798901959348511,
      "kl_consumption": 0.0008884687454475548,
      "kl_portfolio": 0.00039142145048729615,
      "value_rrmse": 0.01156140806776686,
      "mean_consumption_relerr": 0.007950513040509838,
      "portfolio_mean_rmse": 0.01302222924370287,
      "portfolio_var_relerr": 0.03486949029605214
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0599020199988445,
      "kl": 0.0013382666396937488,
      "kl_consumption": 0.0009587677076806411,
      "kl_portfolio": 0.0003794989320131076,
      "value_rrmse": 0.011585747347524827,
      "mean_consumption_relerr": 0.009430856961483542,
      "portfolio_mean_rmse": 0.016969914641826258,
      "portfolio_var_relerr": 0.03240454433898127
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0986839260003762,
      "kl": 0.001043233352954602,
      "kl_consumption": 0.0007371808301025905,
      "kl_portfolio": 0.00030605252285201143,
      "value_rrmse": 0.01041742921287096,
      "mean_consumption_relerr": 0.007035117186659637,
      "portfolio_mean_rmse": 0.01342945784234255,
      "portfolio_var_relerr": 0.03023788727115259
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.1453876929990656,
      "kl": 0.0010986955166355818,
      "kl_consumption": 0.0008293767071487633,
      "kl_portfolio": 0.0002693188094868183,
      "value_rrmse": 0.00849951815290968,
      "mean_consumption_relerr": 0.009161781957233595,
      "portfolio_mean_rmse": 0.012575640962859501,
      "portfolio_var_relerr": 0.028550556792629782
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1887188279979455,
      "kl": 0.0009615113803238735,
      "kl_consumption": 0.0007476265287834158,
      "kl_portfolio": 0.0002138848515404578,
      "value_rrmse": 0.007290103148692729,
      "mean_consumption_relerr": 0.009325617530682137,
      "portfolio_mean_rmse": 0.011914324947207284,
      "portfolio_var_relerr": 0.025196139033257698
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.2332764729981136,
      "kl": 0.0008829874604101689,
      "kl_consumption": 0.0006936278334628292,
      "kl_portfolio": 0.00018935962694733953,
      "value_rrmse": 0.00748176841002224,
      "mean_consumption_relerr": 0.009402082423221303,
      "portfolio_mean_rmse": 0.011335284894234306,
      "portfolio_var_relerr": 0.023931751857334965
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.2752301279979292,
      "kl": 0.0011702993404428277,
      "kl_consumption": 0.0010010119456596437,
      "kl_portfolio": 0.00016928739478318396,
      "value_rrmse": 0.0070994558956080705,
      "mean_consumption_relerr": 0.012394610798427113,
      "portfolio_mean_rmse": 0.010706514531920196,
      "portfolio_var_relerr": 0.022363024930190944
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.313022057998751,
      "kl": 0.00143299811847752,
      "kl_consumption": 0.0012412526076054358,
      "kl_portfolio": 0.00019174551087208395,
      "value_rrmse": 0.008326526296752821,
      "mean_consumption_relerr": 0.014258236926079177,
      "portfolio_mean_rmse": 0.012690330899928595,
      "portfolio_var_relerr": 0.02314968264362745
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.355677485000342,
      "kl": 0.0005893917180564795,
      "kl_consumption": 0.0004539422863114687,
      "kl_portfolio": 0.00013544943174501083,
      "value_rrmse": 0.005606089905982572,
      "mean_consumption_relerr": 0.0073962844965695575,
      "portfolio_mean_rmse": 0.010773006775833286,
      "portfolio_var_relerr": 0.019607374179684653
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.3947847460003686,
      "kl": 0.0008511338497893828,
      "kl_consumption": 0.0007371791364667813,
      "kl_portfolio": 0.00011395471332260148,
      "value_rrmse": 0.007364013103727375,
      "mean_consumption_relerr": 0.010655632597587788,
      "portfolio_mean_rmse": 0.011487077137376721,
      "portfolio_var_relerr": 0.016894695539314077
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.4406311999991885,
      "kl": 0.0010463049056677715,
      "kl_consumption": 0.0008933489050607264,
      "kl_portfolio": 0.00015295600060704525,
      "value_rrmse": 0.008105333450623552,
      "mean_consumption_relerr": 0.012234805428956785,
      "portfolio_mean_rmse": 0.009869607752893824,
      "portfolio_var_relerr": 0.02069448017579705
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.481605754001066,
      "kl": 0.0006417161457275292,
      "kl_consumption": 0.0004982720674414709,
      "kl_portfolio": 0.00014344407828605833,
      "value_rrmse": 0.007092203287063094,
      "mean_consumption_relerr": 0.008750461310312076,
      "portfolio_mean_rmse": 0.013077721171482154,
      "portfolio_var_relerr": 0.017534655714918163
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.521103077000589,
      "kl": 0.0005185150737946673,
      "kl_consumption": 0.00036738871623046373,
      "kl_portfolio": 0.00015112635756420355,
      "value_rrmse": 0.005684687343550806,
      "mean_consumption_relerr": 0.007296320190366188,
      "portfolio_mean_rmse": 0.015221969384189078,
      "portfolio_var_relerr": 0.01603396584844805
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.566422939999029,
      "kl": 0.0012253509768201103,
      "kl_consumption": 0.0011305242502020036,
      "kl_portfolio": 9.482672661810672e-05,
      "value_rrmse": 0.008257810167206945,
      "mean_consumption_relerr": 0.014257876988661522,
      "portfolio_mean_rmse": 0.010266492420282072,
      "portfolio_var_relerr": 0.015923629152438546
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.6091813189996174,
      "kl": 0.00051867221750271,
      "kl_consumption": 0.00044957200556776394,
      "kl_portfolio": 6.91002119349461e-05,
      "value_rrmse": 0.004961191983722244,
      "mean_consumption_relerr": 0.008572874821212106,
      "portfolio_mean_rmse": 0.008661516869729276,
      "portfolio_var_relerr": 0.013778050057075143
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.652997160999803,
      "kl": 0.0008919556215153068,
      "kl_consumption": 0.0008135128757831721,
      "kl_portfolio": 7.844274573213481e-05,
      "value_rrmse": 0.00536793898990859,
      "mean_consumption_relerr": 0.012113516805439583,
      "portfolio_mean_rmse": 0.009786177961715197,
      "portfolio_var_relerr": 0.013063049539651124
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.695848018000106,
      "kl": 0.0008335187716375164,
      "kl_consumption": 0.0007649625249068352,
      "kl_portfolio": 6.855624673068113e-05,
      "value_rrmse": 0.006576330279163928,
      "mean_consumption_relerr": 0.011728886234386593,
      "portfolio_mean_rmse": 0.008528110465842887,
      "portfolio_var_relerr": 0.01265128552822689
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.7386367119979695,
      "kl": 0.00031611142874131843,
      "kl_consumption": 0.00024161367202953706,
      "kl_portfolio": 7.449775671178135e-05,
      "value_rrmse": 0.006690619881485297,
      "mean_consumption_relerr": 0.006029963176914738,
      "portfolio_mean_rmse": 0.010095473514477694,
      "portfolio_var_relerr": 0.013409916686881969
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.7961169419977523,
      "kl": 0.0007939734114032966,
      "kl_consumption": 0.0006754277417502066,
      "kl_portfolio": 0.00011854566965309,
      "value_rrmse": 0.00429540580193964,
      "mean_consumption_relerr": 0.010822350070360696,
      "portfolio_mean_rmse": 0.011388068810765251,
      "portfolio_var_relerr": 0.016797050638379628
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.8472111509981914,
      "kl": 0.001086800604439149,
      "kl_consumption": 0.0009726292643992381,
      "kl_portfolio": 0.00011417134003991107,
      "value_rrmse": 0.004543913561898486,
      "mean_consumption_relerr": 0.013267455115279764,
      "portfolio_mean_rmse": 0.014808473794719277,
      "portfolio_var_relerr": 0.012333616496970474
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.885742112997832,
      "kl": 0.0003069675741539403,
      "kl_consumption": 0.00021447124259542846,
      "kl_portfolio": 9.249633155851189e-05,
      "value_rrmse": 0.003887199569703002,
      "mean_consumption_relerr": 0.0056564905298436274,
      "portfolio_mean_rmse": 0.01570016687874501,
      "portfolio_var_relerr": 0.007913384797527642
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.9240808939975977,
      "kl": 0.0007544023207338654,
      "kl_consumption": 0.0006540203581608553,
      "kl_portfolio": 0.00010038196257301007,
      "value_rrmse": 0.005235324374488865,
      "mean_consumption_relerr": 0.010911912696556225,
      "portfolio_mean_rmse": 0.016341057534692525,
      "portfolio_var_relerr": 0.00928333961327061
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.9662873790002777,
      "kl": 0.00037431648793881,
      "kl_consumption": 0.00029338153556895534,
      "kl_portfolio": 8.093495236985464e-05,
      "value_rrmse": 0.005322321839385002,
      "mean_consumption_relerr": 0.007117934609257337,
      "portfolio_mean_rmse": 0.011374390048812102,
      "portfolio_var_relerr": 0.008364501980781031
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 3.005883685000299,
      "kl": 0.0005539928088846069,
      "kl_consumption": 0.0004918238830663861,
      "kl_portfolio": 6.216892581822073e-05,
      "value_rrmse": 0.0042799875609154155,
      "mean_consumption_relerr": 0.009536889518539066,
      "portfolio_mean_rmse": 0.007297924103397761,
      "portfolio_var_relerr": 0.013127726365967646
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 3.0491894150000007,
      "kl": 0.00024934704613456575,
      "kl_consumption": 0.00019409746139820597,
      "kl_portfolio": 5.524958473635978e-05,
      "value_rrmse": 0.0048202929484625935,
      "mean_consumption_relerr": 0.005721396073139152,
      "portfolio_mean_rmse": 0.0060462859283638565,
      "portfolio_var_relerr": 0.011584130346096103
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.0907995419984218,
      "kl": 0.0005913726418188762,
      "kl_consumption": 0.000570637039625914,
      "kl_portfolio": 2.073560219296216e-05,
      "value_rrmse": 0.0034697245436078614,
      "mean_consumption_relerr": 0.010276880418172334,
      "portfolio_mean_rmse": 0.005893919946576255,
      "portfolio_var_relerr": 0.0065042765734017035
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.1323185629989894,
      "kl": 0.0002089203782699875,
      "kl_consumption": 0.00018514436701433696,
      "kl_portfolio": 2.3776011255650533e-05,
      "value_rrmse": 0.004689067238000692,
      "mean_consumption_relerr": 0.005794202545275607,
      "portfolio_mean_rmse": 0.0025854339947151495,
      "portfolio_var_relerr": 0.008960761831513167
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.184869983997487,
      "kl": 0.0002633826406968529,
      "kl_consumption": 0.00024220909993536636,
      "kl_portfolio": 2.1173540761486488e-05,
      "value_rrmse": 0.0031999855772649414,
      "mean_consumption_relerr": 0.006102888245840586,
      "portfolio_mean_rmse": 0.004786690941539584,
      "portfolio_var_relerr": 0.007181147529066063
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.2332542179974553,
      "kl": 0.00015485530033628234,
      "kl_consumption": 0.00010492226359084248,
      "kl_portfolio": 4.993303674543983e-05,
      "value_rrmse": 0.004960220277993895,
      "mean_consumption_relerr": 0.00422999411849957,
      "portfolio_mean_rmse": 0.0017434532625920408,
      "portfolio_var_relerr": 0.014341738372716116
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.2835850900009973,
      "kl": 0.0004971324486570362,
      "kl_consumption": 0.0004595096829479453,
      "kl_portfolio": 3.7622765709090826e-05,
      "value_rrmse": 0.0037040723833971865,
      "mean_consumption_relerr": 0.009223256386343895,
      "portfolio_mean_rmse": 0.002842377138272727,
      "portfolio_var_relerr": 0.011454648300605635
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.3253824050007097,
      "kl": 0.0002950447971173062,
      "kl_consumption": 0.000280220249174595,
      "kl_portfolio": 1.4824547942711197e-05,
      "value_rrmse": 0.002330441318217142,
      "mean_consumption_relerr": 0.0070396033997487395,
      "portfolio_mean_rmse": 0.004362567320623045,
      "portfolio_var_relerr": 0.005290426061946341
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.378500005997921,
      "kl": 0.0007024566941939534,
      "kl_consumption": 0.0006758834671033117,
      "kl_portfolio": 2.6573227090641703e-05,
      "value_rrmse": 0.003594723913253154,
      "mean_consumption_relerr": 0.011116334675571833,
      "portfolio_mean_rmse": 0.003782292588206485,
      "portfolio_var_relerr": 0.009397511670515087
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.421297233999212,
      "kl": 0.00024215285445237675,
      "kl_consumption": 0.00019255682049824194,
      "kl_portfolio": 4.9596033954134816e-05,
      "value_rrmse": 0.006572662931021052,
      "mean_consumption_relerr": 0.005424885234686676,
      "portfolio_mean_rmse": 0.008350166374189526,
      "portfolio_var_relerr": 0.008740116524812155
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.461841321000975,
      "kl": 0.00013433139215022127,
      "kl_consumption": 8.510955717690553e-05,
      "kl_portfolio": 4.9221834973315744e-05,
      "value_rrmse": 0.003157546983063101,
      "mean_consumption_relerr": 0.003865829310094018,
      "portfolio_mean_rmse": 0.004268723110522761,
      "portfolio_var_relerr": 0.011650327756351489
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.502874008998333,
      "kl": 0.00037561021661032903,
      "kl_consumption": 0.00032051009861488463,
      "kl_portfolio": 5.510011799544445e-05,
      "value_rrmse": 0.0059205559054688476,
      "mean_consumption_relerr": 0.00768472731547047,
      "portfolio_mean_rmse": 0.007514380101599797,
      "portfolio_var_relerr": 0.009913580463898293
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.539764491000824,
      "kl": 0.0005049461914653339,
      "kl_consumption": 0.0004382498467666207,
      "kl_portfolio": 6.669634469871322e-05,
      "value_rrmse": 0.004145801850783445,
      "mean_consumption_relerr": 0.008992532456973474,
      "portfolio_mean_rmse": 0.0075409815123183436,
      "portfolio_var_relerr": 0.009842311463780506
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.5827545989995997,
      "kl": 0.0005012874903786638,
      "kl_consumption": 0.0004652182731883156,
      "kl_portfolio": 3.6069217190348175e-05,
      "value_rrmse": 0.0038561900746979,
      "mean_consumption_relerr": 0.00929838170528211,
      "portfolio_mean_rmse": 0.002794347073950308,
      "portfolio_var_relerr": 0.011735606227152633
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.6218346169989672,
      "kl": 0.0003201005895846551,
      "kl_consumption": 0.0002628619918071619,
      "kl_portfolio": 5.723859777749323e-05,
      "value_rrmse": 0.004016249409925519,
      "mean_consumption_relerr": 0.006949497720837234,
      "portfolio_mean_rmse": 0.006961842400940974,
      "portfolio_var_relerr": 0.011771241829277971
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.667112974999327,
      "kl": 0.0003438739571904419,
      "kl_consumption": 0.00028547697869414293,
      "kl_portfolio": 5.8396978496299e-05,
      "value_rrmse": 0.0035070788393680667,
      "mean_consumption_relerr": 0.007199841648380584,
      "portfolio_mean_rmse": 0.005685431793286243,
      "portfolio_var_relerr": 0.013431307004090705
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.7107563099998515,
      "kl": 0.00033327073575966694,
      "kl_consumption": 0.00027576586518567915,
      "kl_portfolio": 5.750487057398779e-05,
      "value_rrmse": 0.004638118454575692,
      "mean_consumption_relerr": 0.007062297275702797,
      "portfolio_mean_rmse": 0.004852690608664689,
      "portfolio_var_relerr": 0.014379693391525807
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.7520565599988913,
      "kl": 0.00036525370753241255,
      "kl_consumption": 0.00033518540230290285,
      "kl_portfolio": 3.006830522950969e-05,
      "value_rrmse": 0.0023703511962948963,
      "mean_consumption_relerr": 0.007911607913323498,
      "portfolio_mean_rmse": 0.005352693914704395,
      "portfolio_var_relerr": 0.009264753583134236
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.7941612350005016,
      "kl": 0.00025113424968745184,
      "kl_consumption": 0.00017515969043494878,
      "kl_portfolio": 7.597455925250305e-05,
      "value_rrmse": 0.00228092880447426,
      "mean_consumption_relerr": 0.005547638912107717,
      "portfolio_mean_rmse": 0.0042984943623493675,
      "portfolio_var_relerr": 0.01563301544961529
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.833123643998988,
      "kl": 0.00036436988748737886,
      "kl_consumption": 0.00030913511292660225,
      "kl_portfolio": 5.523477456077662e-05,
      "value_rrmse": 0.005322566968658585,
      "mean_consumption_relerr": 0.00754499645328211,
      "portfolio_mean_rmse": 0.006242519072293705,
      "portfolio_var_relerr": 0.013351566870915361
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.8718263959999604,
      "kl": 0.0002371716389062255,
      "kl_consumption": 0.00012795029917365026,
      "kl_portfolio": 0.00010922133973257523,
      "value_rrmse": 0.004231387998035566,
      "mean_consumption_relerr": 0.004703024373602974,
      "portfolio_mean_rmse": 0.010602554196995346,
      "portfolio_var_relerr": 0.013522614349282017
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.913490908998938,
      "kl": 0.0003346894699111357,
      "kl_consumption": 0.0002799729416811064,
      "kl_portfolio": 5.4716528230029334e-05,
      "value_rrmse": 0.0027675799201556323,
      "mean_consumption_relerr": 0.007220172750777388,
      "portfolio_mean_rmse": 0.007328687230233057,
      "portfolio_var_relerr": 0.012489988561736713
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.9529918640000687,
      "kl": 0.0003524833849100978,
      "kl_consumption": 0.0002996521926483328,
      "kl_portfolio": 5.283119226176497e-05,
      "value_rrmse": 0.00443132064084567,
      "mean_consumption_relerr": 0.0075026358915547126,
      "portfolio_mean_rmse": 0.009846115335684996,
      "portfolio_var_relerr": 0.008931086417836966
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 4.003428148000239,
      "kl": 0.0008577309993830342,
      "kl_consumption": 0.0007963914875393456,
      "kl_portfolio": 6.133951184368864e-05,
      "value_rrmse": 0.005239148687478005,
      "mean_consumption_relerr": 0.012272763945761583,
      "portfolio_mean_rmse": 0.0019655014984546384,
      "portfolio_var_relerr": 0.01564667358380336
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 4.05033089599965,
      "kl": 0.0004393667260758168,
      "kl_consumption": 0.0003476914444350939,
      "kl_portfolio": 9.167528164072293e-05,
      "value_rrmse": 0.0025859408613312256,
      "mean_consumption_relerr": 0.008132223635400237,
      "portfolio_mean_rmse": 0.007468543066435381,
      "portfolio_var_relerr": 0.017498794060935872
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 4.093937785997696,
      "kl": 0.0002838861194511204,
      "kl_consumption": 0.00019507115262371648,
      "kl_portfolio": 8.881496682740394e-05,
      "value_rrmse": 0.003908551355486717,
      "mean_consumption_relerr": 0.006016995228570849,
      "portfolio_mean_rmse": 0.012837229818423047,
      "portfolio_var_relerr": 0.009327887526923243
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.137221106000652,
      "kl": 0.00042746937537204864,
      "kl_consumption": 0.00037311007436400623,
      "kl_portfolio": 5.4359301008042445e-05,
      "value_rrmse": 0.00470050580507968,
      "mean_consumption_relerr": 0.008383609066870402,
      "portfolio_mean_rmse": 0.008969307582098105,
      "portfolio_var_relerr": 0.011057069903644492
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.182304478999868,
      "kl": 0.00034333701500424544,
      "kl_consumption": 0.00022983898558646745,
      "kl_portfolio": 0.000113498029417778,
      "value_rrmse": 0.00346793709505902,
      "mean_consumption_relerr": 0.006534856396544662,
      "portfolio_mean_rmse": 0.013481094953059927,
      "portfolio_var_relerr": 0.013835714964678326
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.227056862000609,
      "kl": 0.00019710833327261207,
      "kl_consumption": 0.000157751769228854,
      "kl_portfolio": 3.9356564043758085e-05,
      "value_rrmse": 0.0021373251408956695,
      "mean_consumption_relerr": 0.0054123520083208245,
      "portfolio_mean_rmse": 0.006065556058405575,
      "portfolio_var_relerr": 0.009659155325923905
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.268856227998185,
      "kl": 0.00032974876444975896,
      "kl_consumption": 0.00027474547086088507,
      "kl_portfolio": 5.5003293588873897e-05,
      "value_rrmse": 0.0023581590529274995,
      "mean_consumption_relerr": 0.007013522376617231,
      "portfolio_mean_rmse": 0.009024383316079165,
      "portfolio_var_relerr": 0.011113120902476452
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.310776859998441,
      "kl": 0.0006635949278895863,
      "kl_consumption": 0.0006281243707815774,
      "kl_portfolio": 3.547055710800883e-05,
      "value_rrmse": 0.004861967258698831,
      "mean_consumption_relerr": 0.010822960675399475,
      "portfolio_mean_rmse": 0.004708523465875498,
      "portfolio_var_relerr": 0.010790594570338475
    }
  ]
}

==> numerics/free/seed_20261134_h_0.01.json <==
{
  "seed": 20261134,
  "free_shape": true,
  "steps": 5000,
  "batch": 1024,
  "h": 0.01,
  "lrphi": 0.004,
  "lractor": 0.003,
  "phi": [
    1.0623578813319687,
    -0.010211504853351955,
    -0.0021614738108240656,
    -0.002358270799800733,
    -1.017904736930505,
    0.23843707419867524,
    0.01777699067948623,
    0.0011822295316850783,
    -1.1059166292353007,
    0.2202122054023198,
    0.015221190420348247,
    0.00034016494912087174
  ],
  "w": [
    0.28793703231211776,
    -0.3452125563582596,
    -0.04571862342688445,
    -0.008511951941061873,
    1.5046135902972995,
    0.24012424320931564,
    0.5524632126004887,
    0.3672172552902193,
    0.04188116780358507,
    -0.00012841975500025554,
    -0.5671933857824474,
    0.3703090275874446,
    0.047380891921740644,
    0.006092845116328627,
    0.0016601118673340279,
    0.003396219047810089,
    -0.0008632122899561649,
    0.008618395388408378
  ],
  "records": [
    {
      "iteration": 0,
      "transitions": 0,
      "seconds": 0.0,
      "kl": 0.6290312798917099,
      "kl_consumption": 0.2456781104192952,
      "kl_portfolio": 0.3833531694724148,
      "value_rrmse": 0.6086194576306677,
      "mean_consumption_relerr": 0.24117298330023468,
      "portfolio_mean_rmse": 0.6393856706389411,
      "portfolio_var_relerr": 0.5418195376649779
    },
    {
      "iteration": 50,
      "transitions": 102400,
      "seconds": 0.043957711000985,
      "kl": 0.5640671310733253,
      "kl_consumption": 0.12988407813416164,
      "kl_portfolio": 0.43418305293916376,
      "value_rrmse": 0.4594701965591554,
      "mean_consumption_relerr": 0.1285146509720231,
      "portfolio_mean_rmse": 0.6261805573865573,
      "portfolio_var_relerr": 0.4689210919330545
    },
    {
      "iteration": 100,
      "transitions": 204800,
      "seconds": 0.08331466100207763,
      "kl": 0.6805712695107335,
      "kl_consumption": 0.23051400173520564,
      "kl_portfolio": 0.45005726777552807,
      "value_rrmse": 0.3653530992394225,
      "mean_consumption_relerr": 0.1600294076742616,
      "portfolio_mean_rmse": 0.6229569825782253,
      "portfolio_var_relerr": 0.43151809380132644
    },
    {
      "iteration": 150,
      "transitions": 307200,
      "seconds": 0.124042528001155,
      "kl": 0.6505638220012079,
      "kl_consumption": 0.2606660370491348,
      "kl_portfolio": 0.389897784952073,
      "value_rrmse": 0.30283907600182725,
      "mean_consumption_relerr": 0.1625404594378319,
      "portfolio_mean_rmse": 0.5821677108075511,
      "portfolio_var_relerr": 0.4012789171462696
    },
    {
      "iteration": 200,
      "transitions": 409600,
      "seconds": 0.16427387099975022,
      "kl": 0.5274138994541498,
      "kl_consumption": 0.22115288928440904,
      "kl_portfolio": 0.3062610101697409,
      "value_rrmse": 0.2511521473263923,
      "mean_consumption_relerr": 0.1467045753598344,
      "portfolio_mean_rmse": 0.5101615280960023,
      "portfolio_var_relerr": 0.3778964132279778
    },
    {
      "iteration": 250,
      "transitions": 512000,
      "seconds": 0.2040722210003878,
      "kl": 0.38625100152894787,
      "kl_consumption": 0.1609202539982734,
      "kl_portfolio": 0.22533074753067447,
      "value_rrmse": 0.2098739157455584,
      "mean_consumption_relerr": 0.12253928612572186,
      "portfolio_mean_rmse": 0.4340067794036661,
      "portfolio_var_relerr": 0.3550603586317587
    },
    {
      "iteration": 300,
      "transitions": 614400,
      "seconds": 0.24791895300222677,
      "kl": 0.27653355789249656,
      "kl_consumption": 0.11258899681501168,
      "kl_portfolio": 0.1639445610774849,
      "value_rrmse": 0.1804228832725751,
      "mean_consumption_relerr": 0.09796460448501508,
      "portfolio_mean_rmse": 0.3714954337655509,
      "portfolio_var_relerr": 0.33140263371888623
    },
    {
      "iteration": 350,
      "transitions": 716800,
      "seconds": 0.2924650860004476,
      "kl": 0.19125515627318732,
      "kl_consumption": 0.06930740423230032,
      "kl_portfolio": 0.121947752040887,
      "value_rrmse": 0.1568714979550261,
      "mean_consumption_relerr": 0.07220506100637689,
      "portfolio_mean_rmse": 0.3198660904057682,
      "portfolio_var_relerr": 0.3101953889694243
    },
    {
      "iteration": 400,
      "transitions": 819200,
      "seconds": 0.33535140000094543,
      "kl": 0.14047815627394628,
      "kl_consumption": 0.04287403778246981,
      "kl_portfolio": 0.0976041184914765,
      "value_rrmse": 0.1407042927467944,
      "mean_consumption_relerr": 0.045534308566688005,
      "portfolio_mean_rmse": 0.2825226597888771,
      "portfolio_var_relerr": 0.2955081689537424
    },
    {
      "iteration": 450,
      "transitions": 921600,
      "seconds": 0.37906047200158355,
      "kl": 0.10975811672624758,
      "kl_consumption": 0.029560065337239167,
      "kl_portfolio": 0.0801980513890084,
      "value_rrmse": 0.12683942495668823,
      "mean_consumption_relerr": 0.018819705299567883,
      "portfolio_mean_rmse": 0.25694070402369557,
      "portfolio_var_relerr": 0.27908725405602075
    },
    {
      "iteration": 500,
      "transitions": 1024000,
      "seconds": 0.4204532610019669,
      "kl": 0.09643487601288547,
      "kl_consumption": 0.02895345510979674,
      "kl_portfolio": 0.06748142090308873,
      "value_rrmse": 0.1173037276699785,
      "mean_consumption_relerr": 0.004674967390596314,
      "portfolio_mean_rmse": 0.23709696529041463,
      "portfolio_var_relerr": 0.264794738138731
    },
    {
      "iteration": 550,
      "transitions": 1126400,
      "seconds": 0.46027945000241743,
      "kl": 0.08637367656088496,
      "kl_consumption": 0.02894919951593678,
      "kl_portfolio": 0.0574244770449482,
      "value_rrmse": 0.10998161656919857,
      "mean_consumption_relerr": 0.01315252491045111,
      "portfolio_mean_rmse": 0.21963324146659619,
      "portfolio_var_relerr": 0.2515786528852225
    },
    {
      "iteration": 600,
      "transitions": 1228800,
      "seconds": 0.49746769000194035,
      "kl": 0.0788748139010771,
      "kl_consumption": 0.030121936219654987,
      "kl_portfolio": 0.04875287768142212,
      "value_rrmse": 0.10226518480127535,
      "mean_consumption_relerr": 0.02012498793162602,
      "portfolio_mean_rmse": 0.2005629055286743,
      "portfolio_var_relerr": 0.2397393917027909
    },
    {
      "iteration": 650,
      "transitions": 1331200,
      "seconds": 0.5385055020014988,
      "kl": 0.07068612246926678,
      "kl_consumption": 0.02844292677878417,
      "kl_portfolio": 0.042243195690482606,
      "value_rrmse": 0.09609353292960102,
      "mean_consumption_relerr": 0.020047157842488714,
      "portfolio_mean_rmse": 0.1855927346867125,
      "portfolio_var_relerr": 0.227454288911524
    },
    {
      "iteration": 700,
      "transitions": 1433600,
      "seconds": 0.5816341600002488,
      "kl": 0.06179944692545811,
      "kl_consumption": 0.024904205509414884,
      "kl_portfolio": 0.03689524141604322,
      "value_rrmse": 0.09082300374925371,
      "mean_consumption_relerr": 0.0189661965751375,
      "portfolio_mean_rmse": 0.16969443178366267,
      "portfolio_var_relerr": 0.21928914179575906
    },
    {
      "iteration": 750,
      "transitions": 1536000,
      "seconds": 0.6217217730008997,
      "kl": 0.057002933920412044,
      "kl_consumption": 0.0243116522948298,
      "kl_portfolio": 0.032691281625582255,
      "value_rrmse": 0.08530343409701356,
      "mean_consumption_relerr": 0.02060175914390365,
      "portfolio_mean_rmse": 0.15166990707897296,
      "portfolio_var_relerr": 0.21263073423331977
    },
    {
      "iteration": 800,
      "transitions": 1638400,
      "seconds": 0.6727513789992372,
      "kl": 0.0505728478738379,
      "kl_consumption": 0.02156115281544913,
      "kl_portfolio": 0.029011695058388763,
      "value_rrmse": 0.08071275672447603,
      "mean_consumption_relerr": 0.01670841613704542,
      "portfolio_mean_rmse": 0.1391033263699171,
      "portfolio_var_relerr": 0.2050367804647548
    },
    {
      "iteration": 850,
      "transitions": 1740800,
      "seconds": 0.7133748039996135,
      "kl": 0.045819054101603945,
      "kl_consumption": 0.020857814964887828,
      "kl_portfolio": 0.024961239136716107,
      "value_rrmse": 0.07613019178945543,
      "mean_consumption_relerr": 0.01774663666642648,
      "portfolio_mean_rmse": 0.12609387017740345,
      "portfolio_var_relerr": 0.1945251856141076
    },
    {
      "iteration": 900,
      "transitions": 1843200,
      "seconds": 0.7593566540017491,
      "kl": 0.04006285792331872,
      "kl_consumption": 0.018541102819245463,
      "kl_portfolio": 0.02152175510407326,
      "value_rrmse": 0.07092881149454554,
      "mean_consumption_relerr": 0.01577659602871678,
      "portfolio_mean_rmse": 0.11049686598954823,
      "portfolio_var_relerr": 0.18662652476219077
    },
    {
      "iteration": 950,
      "transitions": 1945600,
      "seconds": 0.8044696350007143,
      "kl": 0.0355886786416231,
      "kl_consumption": 0.016563978792470336,
      "kl_portfolio": 0.01902469984915277,
      "value_rrmse": 0.06709818483342692,
      "mean_consumption_relerr": 0.013104536456788184,
      "portfolio_mean_rmse": 0.09944194092429857,
      "portfolio_var_relerr": 0.17915487873991762
    },
    {
      "iteration": 1000,
      "transitions": 2048000,
      "seconds": 0.8478496099996846,
      "kl": 0.032730171886253615,
      "kl_consumption": 0.015658879004265117,
      "kl_portfolio": 0.017071292881988494,
      "value_rrmse": 0.06381727117856618,
      "mean_consumption_relerr": 0.014477005373181905,
      "portfolio_mean_rmse": 0.09084588565270597,
      "portfolio_var_relerr": 0.17302709698538182
    },
    {
      "iteration": 1050,
      "transitions": 2150400,
      "seconds": 0.8889368439995451,
      "kl": 0.028608157806560203,
      "kl_consumption": 0.014131509451086545,
      "kl_portfolio": 0.014476648355473664,
      "value_rrmse": 0.06001787101146461,
      "mean_consumption_relerr": 0.013082744490939355,
      "portfolio_mean_rmse": 0.0825310323396079,
      "portfolio_var_relerr": 0.16317367429006605
    },
    {
      "iteration": 1100,
      "transitions": 2252800,
      "seconds": 0.9323728140007006,
      "kl": 0.025454860333976054,
      "kl_consumption": 0.013019404564253285,
      "kl_portfolio": 0.01243545576972277,
      "value_rrmse": 0.05476112037523117,
      "mean_consumption_relerr": 0.015378928926814044,
      "portfolio_mean_rmse": 0.07384941286857055,
      "portfolio_var_relerr": 0.15506751643236172
    },
    {
      "iteration": 1150,
      "transitions": 2355200,
      "seconds": 0.9732866400008788,
      "kl": 0.022702457246432592,
      "kl_consumption": 0.011874561878474509,
      "kl_portfolio": 0.010827895367958083,
      "value_rrmse": 0.054156890180607084,
      "mean_consumption_relerr": 0.012369499027885653,
      "portfolio_mean_rmse": 0.06608974202099917,
      "portfolio_var_relerr": 0.1478445923374393
    },
    {
      "iteration": 1200,
      "transitions": 2457600,
      "seconds": 1.01531671200064,
      "kl": 0.01988773401562012,
      "kl_consumption": 0.010385291627727318,
      "kl_portfolio": 0.0095024423878928,
      "value_rrmse": 0.049228761142059645,
      "mean_consumption_relerr": 0.011434483613151808,
      "portfolio_mean_rmse": 0.05689401098671451,
      "portfolio_var_relerr": 0.14223554166720614
    },
    {
      "iteration": 1250,
      "transitions": 2560000,
      "seconds": 1.054118030002428,
      "kl": 0.01719248423309194,
      "kl_consumption": 0.008831875003595972,
      "kl_portfolio": 0.00836060922949597,
      "value_rrmse": 0.046150692034194384,
      "mean_consumption_relerr": 0.00922383141310146,
      "portfolio_mean_rmse": 0.053212363290753045,
      "portfolio_var_relerr": 0.13456091640203302
    },
    {
      "iteration": 1300,
      "transitions": 2662400,
      "seconds": 1.10019530000136,
      "kl": 0.016256896196799497,
      "kl_consumption": 0.008758335806989844,
      "kl_portfolio": 0.00749856038980965,
      "value_rrmse": 0.04541636766251929,
      "mean_consumption_relerr": 0.012393219335751384,
      "portfolio_mean_rmse": 0.04744331875293303,
      "portfolio_var_relerr": 0.12942343971901205
    },
    {
      "iteration": 1350,
      "transitions": 2764800,
      "seconds": 1.141526105999219,
      "kl": 0.01404056854994058,
      "kl_consumption": 0.007652611620214001,
      "kl_portfolio": 0.006387956929726582,
      "value_rrmse": 0.04071063213081756,
      "mean_consumption_relerr": 0.008999652929455221,
      "portfolio_mean_rmse": 0.039218856975262555,
      "portfolio_var_relerr": 0.12248418828116775
    },
    {
      "iteration": 1400,
      "transitions": 2867200,
      "seconds": 1.1853743480023695,
      "kl": 0.012088598725359553,
      "kl_consumption": 0.00669342685396169,
      "kl_portfolio": 0.00539517187139786,
      "value_rrmse": 0.037700438526708256,
      "mean_consumption_relerr": 0.007803622744544461,
      "portfolio_mean_rmse": 0.03231751685544468,
      "portfolio_var_relerr": 0.11494174564983044
    },
    {
      "iteration": 1450,
      "transitions": 2969600,
      "seconds": 1.228563430999202,
      "kl": 0.011413829659831459,
      "kl_consumption": 0.006671371341668433,
      "kl_portfolio": 0.004742458318163027,
      "value_rrmse": 0.037753679239921185,
      "mean_consumption_relerr": 0.012594026726527593,
      "portfolio_mean_rmse": 0.030026810451419396,
      "portfolio_var_relerr": 0.10866884304739031
    },
    {
      "iteration": 1500,
      "transitions": 3072000,
      "seconds": 1.2725544550012273,
      "kl": 0.00975751935050228,
      "kl_consumption": 0.005739009143153166,
      "kl_portfolio": 0.00401851020734911,
      "value_rrmse": 0.034982928832253894,
      "mean_consumption_relerr": 0.011531378207937247,
      "portfolio_mean_rmse": 0.024585741439162024,
      "portfolio_var_relerr": 0.10200431823903476
    },
    {
      "iteration": 1550,
      "transitions": 3174400,
      "seconds": 1.3180646780019742,
      "kl": 0.008392928683197853,
      "kl_consumption": 0.0049356727559420055,
      "kl_portfolio": 0.003457255927255849,
      "value_rrmse": 0.03169156508877039,
      "mean_consumption_relerr": 0.009299840382895176,
      "portfolio_mean_rmse": 0.017204505101956546,
      "portfolio_var_relerr": 0.09704549327601725
    },
    {
      "iteration": 1600,
      "transitions": 3276800,
      "seconds": 1.3595287880016258,
      "kl": 0.007714589013089824,
      "kl_consumption": 0.004689234006074752,
      "kl_portfolio": 0.0030253550070150734,
      "value_rrmse": 0.031178812837244937,
      "mean_consumption_relerr": 0.012150499094633284,
      "portfolio_mean_rmse": 0.015389847492337514,
      "portfolio_var_relerr": 0.09166033035754778
    },
    {
      "iteration": 1650,
      "transitions": 3379200,
      "seconds": 1.4011743830014893,
      "kl": 0.006463246500910458,
      "kl_consumption": 0.003795262948873545,
      "kl_portfolio": 0.002667983552036913,
      "value_rrmse": 0.029524127254871378,
      "mean_consumption_relerr": 0.009126138620176064,
      "portfolio_mean_rmse": 0.008088633264932211,
      "portfolio_var_relerr": 0.08767033020090544
    },
    {
      "iteration": 1700,
      "transitions": 3481600,
      "seconds": 1.4465916740009561,
      "kl": 0.005626446874677837,
      "kl_consumption": 0.0032778266791077186,
      "kl_portfolio": 0.0023486201955701187,
      "value_rrmse": 0.02808582181764885,
      "mean_consumption_relerr": 0.007569076595311838,
      "portfolio_mean_rmse": 0.004892227221981118,
      "portfolio_var_relerr": 0.08291711640452076
    },
    {
      "iteration": 1750,
      "transitions": 3584000,
      "seconds": 1.4881757240000297,
      "kl": 0.00509597025340543,
      "kl_consumption": 0.003039396200132103,
      "kl_portfolio": 0.0020565740532733265,
      "value_rrmse": 0.025976987935714003,
      "mean_consumption_relerr": 0.008452661098035306,
      "portfolio_mean_rmse": 0.00875549448565917,
      "portfolio_var_relerr": 0.07727269941339433
    },
    {
      "iteration": 1800,
      "transitions": 3686400,
      "seconds": 1.532155495002371,
      "kl": 0.004536590872149237,
      "kl_consumption": 0.0027988006278659282,
      "kl_portfolio": 0.001737790244283308,
      "value_rrmse": 0.025162183751449983,
      "mean_consumption_relerr": 0.009175534007490395,
      "portfolio_mean_rmse": 0.007468363271154453,
      "portfolio_var_relerr": 0.07219949178311974
    },
    {
      "iteration": 1850,
      "transitions": 3788800,
      "seconds": 1.5731016860008822,
      "kl": 0.0038311973161363273,
      "kl_consumption": 0.00235449030081163,
      "kl_portfolio": 0.0014767070153246975,
      "value_rrmse": 0.020726257644663616,
      "mean_consumption_relerr": 0.007551662725209312,
      "portfolio_mean_rmse": 0.0036645525305261657,
      "portfolio_var_relerr": 0.06766925036447365
    },
    {
      "iteration": 1900,
      "transitions": 3891200,
      "seconds": 1.6178428210005222,
      "kl": 0.0037090063506984112,
      "kl_consumption": 0.0023890704276468165,
      "kl_portfolio": 0.0013199359230515947,
      "value_rrmse": 0.019064420328825906,
      "mean_consumption_relerr": 0.010759369380070376,
      "portfolio_mean_rmse": 0.006018648513172436,
      "portfolio_var_relerr": 0.063728850512359
    },
    {
      "iteration": 1950,
      "transitions": 3993600,
      "seconds": 1.6586055030020361,
      "kl": 0.003105511063615015,
      "kl_consumption": 0.0019545085451588944,
      "kl_portfolio": 0.0011510025184561206,
      "value_rrmse": 0.01842744819518417,
      "mean_consumption_relerr": 0.008380044880530079,
      "portfolio_mean_rmse": 0.004745601417964876,
      "portfolio_var_relerr": 0.06034754080823318
    },
    {
      "iteration": 2000,
      "transitions": 4096000,
      "seconds": 1.697007372000371,
      "kl": 0.0026744658419379946,
      "kl_consumption": 0.0016878900916587334,
      "kl_portfolio": 0.0009865757502792605,
      "value_rrmse": 0.018874361072503804,
      "mean_consumption_relerr": 0.006733459588060905,
      "portfolio_mean_rmse": 0.0032827548630878648,
      "portfolio_var_relerr": 0.05665946845511652
    },
    {
      "iteration": 2050,
      "transitions": 4198400,
      "seconds": 1.7408692560020427,
      "kl": 0.0025050291155273986,
      "kl_consumption": 0.0016226426689635361,
      "kl_portfolio": 0.0008823864465638625,
      "value_rrmse": 0.01781608274177479,
      "mean_consumption_relerr": 0.007685015731807768,
      "portfolio_mean_rmse": 0.004379238228063339,
      "portfolio_var_relerr": 0.05354989609638941
    },
    {
      "iteration": 2100,
      "transitions": 4300800,
      "seconds": 1.7957130470022094,
      "kl": 0.00217790926158241,
      "kl_consumption": 0.0014155701943594017,
      "kl_portfolio": 0.0007623390672230079,
      "value_rrmse": 0.014009471413151259,
      "mean_consumption_relerr": 0.006329256493788754,
      "portfolio_mean_rmse": 0.0033067121597804673,
      "portfolio_var_relerr": 0.05046392534091454
    },
    {
      "iteration": 2150,
      "transitions": 4403200,
      "seconds": 1.8463840540025558,
      "kl": 0.0018903048336333663,
      "kl_consumption": 0.0012396264152986143,
      "kl_portfolio": 0.0006506784183347522,
      "value_rrmse": 0.015453785154153138,
      "mean_consumption_relerr": 0.00599232916180864,
      "portfolio_mean_rmse": 0.003850596408886271,
      "portfolio_var_relerr": 0.046745683353388294
    },
    {
      "iteration": 2200,
      "transitions": 4505600,
      "seconds": 1.885868074001337,
      "kl": 0.002151216531183839,
      "kl_consumption": 0.0016267827287196838,
      "kl_portfolio": 0.0005244338024641553,
      "value_rrmse": 0.01341474314657137,
      "mean_consumption_relerr": 0.011998454641872014,
      "portfolio_mean_rmse": 0.0029241756494936513,
      "portfolio_var_relerr": 0.04231499671134607
    },
    {
      "iteration": 2250,
      "transitions": 4608000,
      "seconds": 1.9299963320008828,
      "kl": 0.0014017389644696522,
      "kl_consumption": 0.0009389404392337039,
      "kl_portfolio": 0.00046279852523594794,
      "value_rrmse": 0.010714942116920883,
      "mean_consumption_relerr": 0.005941902703739808,
      "portfolio_mean_rmse": 0.003550545135246257,
      "portfolio_var_relerr": 0.03983052613906029
    },
    {
      "iteration": 2300,
      "transitions": 4710400,
      "seconds": 1.9752571960016212,
      "kl": 0.0011897968934705347,
      "kl_consumption": 0.0007868011456672099,
      "kl_portfolio": 0.0004029957478033248,
      "value_rrmse": 0.013941749387950059,
      "mean_consumption_relerr": 0.005208710683278951,
      "portfolio_mean_rmse": 0.0021422054300442657,
      "portfolio_var_relerr": 0.03744709558234239
    },
    {
      "iteration": 2350,
      "transitions": 4812800,
      "seconds": 2.0177144600020256,
      "kl": 0.0018850951685704589,
      "kl_consumption": 0.001491275419041764,
      "kl_portfolio": 0.00039381974952869476,
      "value_rrmse": 0.008959436878255149,
      "mean_consumption_relerr": 0.01276566709606685,
      "portfolio_mean_rmse": 0.007157734441219333,
      "portfolio_var_relerr": 0.035375647225019013
    },
    {
      "iteration": 2400,
      "transitions": 4915200,
      "seconds": 2.0582636130020546,
      "kl": 0.0010767566554362971,
      "kl_consumption": 0.0007772249600041937,
      "kl_portfolio": 0.0002995316954321033,
      "value_rrmse": 0.011603459842223872,
      "mean_consumption_relerr": 0.007085281996286835,
      "portfolio_mean_rmse": 0.0004943868694476262,
      "portfolio_var_relerr": 0.03288345689145804
    },
    {
      "iteration": 2450,
      "transitions": 5017600,
      "seconds": 2.0963796800024284,
      "kl": 0.0015453379890541872,
      "kl_consumption": 0.0012977289627214542,
      "kl_portfolio": 0.0002476090263327331,
      "value_rrmse": 0.010361382273943492,
      "mean_consumption_relerr": 0.01266161650056484,
      "portfolio_mean_rmse": 0.002461962825336628,
      "portfolio_var_relerr": 0.02984526301752438
    },
    {
      "iteration": 2500,
      "transitions": 5120000,
      "seconds": 2.138038899000094,
      "kl": 0.0009606140736818357,
      "kl_consumption": 0.0007439113540396566,
      "kl_portfolio": 0.00021670271964217903,
      "value_rrmse": 0.010344740781062596,
      "mean_consumption_relerr": 0.008298783444557535,
      "portfolio_mean_rmse": 0.0001660481943781535,
      "portfolio_var_relerr": 0.028249288568125863
    },
    {
      "iteration": 2550,
      "transitions": 5222400,
      "seconds": 2.1790264020019094,
      "kl": 0.0007190996205921827,
      "kl_consumption": 0.0005201706718313667,
      "kl_portfolio": 0.0001989289487608161,
      "value_rrmse": 0.009403587697987052,
      "mean_consumption_relerr": 0.006416393797241234,
      "portfolio_mean_rmse": 0.003752995443489725,
      "portfolio_var_relerr": 0.02681015623184953
    },
    {
      "iteration": 2600,
      "transitions": 5324800,
      "seconds": 2.221256135002477,
      "kl": 0.0006530815882380852,
      "kl_consumption": 0.0004833788537980903,
      "kl_portfolio": 0.00016970273443999491,
      "value_rrmse": 0.0073486097784803825,
      "mean_consumption_relerr": 0.006567111208030106,
      "portfolio_mean_rmse": 0.008585995464820254,
      "portfolio_var_relerr": 0.023031218668676124
    },
    {
      "iteration": 2650,
      "transitions": 5427200,
      "seconds": 2.2672687790000055,
      "kl": 0.0007594893295220053,
      "kl_consumption": 0.000622790544108202,
      "kl_portfolio": 0.00013669878541380332,
      "value_rrmse": 0.009118191468800628,
      "mean_consumption_relerr": 0.008578839757720893,
      "portfolio_mean_rmse": 0.004353608713902752,
      "portfolio_var_relerr": 0.022165292621753614
    },
    {
      "iteration": 2700,
      "transitions": 5529600,
      "seconds": 2.312000991001696,
      "kl": 0.0005272389440320035,
      "kl_consumption": 0.00038129336586043797,
      "kl_portfolio": 0.00014594557817156553,
      "value_rrmse": 0.006758708465552367,
      "mean_consumption_relerr": 0.00600657774231202,
      "portfolio_mean_rmse": 0.009942870982245828,
      "portfolio_var_relerr": 0.0210564891536285
    },
    {
      "iteration": 2750,
      "transitions": 5632000,
      "seconds": 2.360167344002548,
      "kl": 0.000421200310461174,
      "kl_consumption": 0.00026855980334858473,
      "kl_portfolio": 0.00015264050711258936,
      "value_rrmse": 0.007512331499424795,
      "mean_consumption_relerr": 0.0042700136693192,
      "portfolio_mean_rmse": 0.011074990957480949,
      "portfolio_var_relerr": 0.01952760105891764
    },
    {
      "iteration": 2800,
      "transitions": 5734400,
      "seconds": 2.4003636240013293,
      "kl": 0.0011143297515726564,
      "kl_consumption": 0.0009613028273104462,
      "kl_portfolio": 0.00015302692426221023,
      "value_rrmse": 0.0090916889722921,
      "mean_consumption_relerr": 0.01228611125280844,
      "portfolio_mean_rmse": 0.005229236292182083,
      "portfolio_var_relerr": 0.02361309450902694
    },
    {
      "iteration": 2850,
      "transitions": 5836800,
      "seconds": 2.443333843999426,
      "kl": 0.0006091781276989059,
      "kl_consumption": 0.00042347084766143156,
      "kl_portfolio": 0.00018570728003747426,
      "value_rrmse": 0.006754217175556153,
      "mean_consumption_relerr": 0.007296629651275825,
      "portfolio_mean_rmse": 0.01486026974086066,
      "portfolio_var_relerr": 0.019007997875178435
    },
    {
      "iteration": 2900,
      "transitions": 5939200,
      "seconds": 2.4828030099997704,
      "kl": 0.000649675782063525,
      "kl_consumption": 0.00038701262056946805,
      "kl_portfolio": 0.000262663161494057,
      "value_rrmse": 0.003766032157290983,
      "mean_consumption_relerr": 0.007311698763966897,
      "portfolio_mean_rmse": 0.023250681452344477,
      "portfolio_var_relerr": 0.01918872277372178
    },
    {
      "iteration": 2950,
      "transitions": 6041600,
      "seconds": 2.5225307540022186,
      "kl": 0.0004837134995433957,
      "kl_consumption": 0.00035226425938333537,
      "kl_portfolio": 0.00013144924016006036,
      "value_rrmse": 0.004496987307389041,
      "mean_consumption_relerr": 0.007006150993622527,
      "portfolio_mean_rmse": 0.014155771358116024,
      "portfolio_var_relerr": 0.016896739084155666
    },
    {
      "iteration": 3000,
      "transitions": 6144000,
      "seconds": 2.5647241250007937,
      "kl": 0.0005415551703079159,
      "kl_consumption": 0.0003658104828929353,
      "kl_portfolio": 0.0001757446874149805,
      "value_rrmse": 0.006491578375088946,
      "mean_consumption_relerr": 0.007381010905704192,
      "portfolio_mean_rmse": 0.013673522840013195,
      "portfolio_var_relerr": 0.017006546226009927
    },
    {
      "iteration": 3050,
      "transitions": 6246400,
      "seconds": 2.603511661000084,
      "kl": 0.0007508887466482849,
      "kl_consumption": 0.0006116582925337165,
      "kl_portfolio": 0.00013923045411456836,
      "value_rrmse": 0.0035983018403572065,
      "mean_consumption_relerr": 0.010192698976552355,
      "portfolio_mean_rmse": 0.006658959865177966,
      "portfolio_var_relerr": 0.022365096413033178
    },
    {
      "iteration": 3100,
      "transitions": 6348800,
      "seconds": 2.6470848320022924,
      "kl": 0.0005703387294231068,
      "kl_consumption": 0.00046745832496589547,
      "kl_portfolio": 0.00010288040445721131,
      "value_rrmse": 0.008168184025937268,
      "mean_consumption_relerr": 0.00879149340754631,
      "portfolio_mean_rmse": 0.0063131648165399255,
      "portfolio_var_relerr": 0.01874563041626035
    },
    {
      "iteration": 3150,
      "transitions": 6451200,
      "seconds": 2.685971535000135,
      "kl": 0.0003571643630457271,
      "kl_consumption": 0.00026996646532088015,
      "kl_portfolio": 8.719789772484696e-05,
      "value_rrmse": 0.005324668976177319,
      "mean_consumption_relerr": 0.006455927644686878,
      "portfolio_mean_rmse": 0.010728077723758484,
      "portfolio_var_relerr": 0.01126449080749892
    },
    {
      "iteration": 3200,
      "transitions": 6553600,
      "seconds": 2.726212301000487,
      "kl": 0.0003664872570093926,
      "kl_consumption": 0.0003283860697521323,
      "kl_portfolio": 3.810118725726026e-05,
      "value_rrmse": 0.004941213854048323,
      "mean_consumption_relerr": 0.007406273781186887,
      "portfolio_mean_rmse": 0.0065131527771856365,
      "portfolio_var_relerr": 0.010102811155017629
    },
    {
      "iteration": 3250,
      "transitions": 6656000,
      "seconds": 2.7708272260024387,
      "kl": 0.000577444491130979,
      "kl_consumption": 0.0005268125687548491,
      "kl_portfolio": 5.063192237612992e-05,
      "value_rrmse": 0.0064255602615649965,
      "mean_consumption_relerr": 0.009657515704515531,
      "portfolio_mean_rmse": 0.006960141611670642,
      "portfolio_var_relerr": 0.011455337243262264
    },
    {
      "iteration": 3300,
      "transitions": 6758400,
      "seconds": 2.8138389060004556,
      "kl": 0.00031576908288043405,
      "kl_consumption": 0.00023738022613347228,
      "kl_portfolio": 7.83888567469618e-05,
      "value_rrmse": 0.0046712183363186105,
      "mean_consumption_relerr": 0.006324341452390462,
      "portfolio_mean_rmse": 0.003983485482226975,
      "portfolio_var_relerr": 0.017071948910109526
    },
    {
      "iteration": 3350,
      "transitions": 6860800,
      "seconds": 2.8564950690015394,
      "kl": 0.000967966767439977,
      "kl_consumption": 0.0008781215710987957,
      "kl_portfolio": 8.984519634118133e-05,
      "value_rrmse": 0.008964975447444838,
      "mean_consumption_relerr": 0.012606955951468999,
      "portfolio_mean_rmse": 0.007555472979252926,
      "portfolio_var_relerr": 0.016288678783973633
    },
    {
      "iteration": 3400,
      "transitions": 6963200,
      "seconds": 2.8938624590009567,
      "kl": 0.00021884112189236973,
      "kl_consumption": 0.00014532755160880044,
      "kl_portfolio": 7.35135702835693e-05,
      "value_rrmse": 0.00234807834141044,
      "mean_consumption_relerr": 0.004773218917124028,
      "portfolio_mean_rmse": 0.010255461751708024,
      "portfolio_var_relerr": 0.011397286926884818
    },
    {
      "iteration": 3450,
      "transitions": 7065600,
      "seconds": 2.934305360002327,
      "kl": 0.00042777914514634583,
      "kl_consumption": 0.00035147090202661605,
      "kl_portfolio": 7.63082431197297e-05,
      "value_rrmse": 0.004418610144681866,
      "mean_consumption_relerr": 0.007820740217988184,
      "portfolio_mean_rmse": 0.010915690814281254,
      "portfolio_var_relerr": 0.010064246699483019
    },
    {
      "iteration": 3500,
      "transitions": 7168000,
      "seconds": 2.9772309930012852,
      "kl": 0.0006166813289818061,
      "kl_consumption": 0.0005534971886886842,
      "kl_portfolio": 6.318414029312197e-05,
      "value_rrmse": 0.004382999155745387,
      "mean_consumption_relerr": 0.010062750030381493,
      "portfolio_mean_rmse": 0.011569623624009883,
      "portfolio_var_relerr": 0.009325223003517269
    },
    {
      "iteration": 3550,
      "transitions": 7270400,
      "seconds": 3.016784669001936,
      "kl": 0.00047660391277427633,
      "kl_consumption": 0.00040551758062833945,
      "kl_portfolio": 7.10863321459369e-05,
      "value_rrmse": 0.003764410009163825,
      "mean_consumption_relerr": 0.008610722358355244,
      "portfolio_mean_rmse": 0.012040442818936466,
      "portfolio_var_relerr": 0.010390368069104183
    },
    {
      "iteration": 3600,
      "transitions": 7372800,
      "seconds": 3.05583002700223,
      "kl": 0.0005819618975073483,
      "kl_consumption": 0.0005332122930046179,
      "kl_portfolio": 4.874960450273035e-05,
      "value_rrmse": 0.0042928643501809974,
      "mean_consumption_relerr": 0.009930152301987311,
      "portfolio_mean_rmse": 0.011108032219127522,
      "portfolio_var_relerr": 0.006500766910315805
    },
    {
      "iteration": 3650,
      "transitions": 7475200,
      "seconds": 3.09811867100143,
      "kl": 0.000405705649483763,
      "kl_consumption": 0.00031921556075555714,
      "kl_portfolio": 8.649008872820587e-05,
      "value_rrmse": 0.003811599594551563,
      "mean_consumption_relerr": 0.007643543897636888,
      "portfolio_mean_rmse": 0.013110268404519992,
      "portfolio_var_relerr": 0.010360152183220025
    },
    {
      "iteration": 3700,
      "transitions": 7577600,
      "seconds": 3.1370342610025546,
      "kl": 0.0006296034589937073,
      "kl_consumption": 0.0005813990510205827,
      "kl_portfolio": 4.820440797312447e-05,
      "value_rrmse": 0.0034147702849509215,
      "mean_consumption_relerr": 0.010390634128893655,
      "portfolio_mean_rmse": 0.010107113513642204,
      "portfolio_var_relerr": 0.008125960952026811
    },
    {
      "iteration": 3750,
      "transitions": 7680000,
      "seconds": 3.1793305819992383,
      "kl": 0.00030026812388912733,
      "kl_consumption": 0.0002486977227290687,
      "kl_portfolio": 5.157040116005865e-05,
      "value_rrmse": 0.004317506892588661,
      "mean_consumption_relerr": 0.006592900021553059,
      "portfolio_mean_rmse": 0.006563818055864597,
      "portfolio_var_relerr": 0.012525932324689482
    },
    {
      "iteration": 3800,
      "transitions": 7782400,
      "seconds": 3.2241491849999875,
      "kl": 0.0003521665777107269,
      "kl_consumption": 0.00029836120868908665,
      "kl_portfolio": 5.3805369021640255e-05,
      "value_rrmse": 0.0022540661336210173,
      "mean_consumption_relerr": 0.006897679149284506,
      "portfolio_mean_rmse": 0.0043248447492427915,
      "portfolio_var_relerr": 0.01385497966053481
    },
    {
      "iteration": 3850,
      "transitions": 7884800,
      "seconds": 3.2678212329992675,
      "kl": 0.00027962918691631596,
      "kl_consumption": 0.00024033683684495364,
      "kl_portfolio": 3.929235007136234e-05,
      "value_rrmse": 0.005138562445721136,
      "mean_consumption_relerr": 0.006167459940494789,
      "portfolio_mean_rmse": 0.004890718546749876,
      "portfolio_var_relerr": 0.011467175741401704
    },
    {
      "iteration": 3900,
      "transitions": 7987200,
      "seconds": 3.309757549999631,
      "kl": 0.0004062585792294067,
      "kl_consumption": 0.00038673853994089145,
      "kl_portfolio": 1.9520039288515278e-05,
      "value_rrmse": 0.004388913823442565,
      "mean_consumption_relerr": 0.008311955827601662,
      "portfolio_mean_rmse": 0.005914010478625878,
      "portfolio_var_relerr": 0.005705432014826533
    },
    {
      "iteration": 3950,
      "transitions": 8089600,
      "seconds": 3.3492035970011784,
      "kl": 0.00038820295428679654,
      "kl_consumption": 0.0003487373013178791,
      "kl_portfolio": 3.9465652968917464e-05,
      "value_rrmse": 0.004919990311364565,
      "mean_consumption_relerr": 0.007895857492594827,
      "portfolio_mean_rmse": 0.0054817404917546515,
      "portfolio_var_relerr": 0.00944980920261347
    },
    {
      "iteration": 4000,
      "transitions": 8192000,
      "seconds": 3.391555205002078,
      "kl": 0.00041408762151448945,
      "kl_consumption": 0.0003553444622992151,
      "kl_portfolio": 5.874315921527434e-05,
      "value_rrmse": 0.003645842977582956,
      "mean_consumption_relerr": 0.00799980563519925,
      "portfolio_mean_rmse": 0.011291296905871441,
      "portfolio_var_relerr": 0.008578056922053335
    },
    {
      "iteration": 4050,
      "transitions": 8294400,
      "seconds": 3.4318511380006385,
      "kl": 0.00038134455548064915,
      "kl_consumption": 0.00032561651039648813,
      "kl_portfolio": 5.572804508416104e-05,
      "value_rrmse": 0.002429348680390792,
      "mean_consumption_relerr": 0.0076935140472389005,
      "portfolio_mean_rmse": 0.009325473340053746,
      "portfolio_var_relerr": 0.009426965328842398
    },
    {
      "iteration": 4100,
      "transitions": 8396800,
      "seconds": 3.4759182820016576,
      "kl": 0.0006462717809932877,
      "kl_consumption": 0.000597089258494331,
      "kl_portfolio": 4.918252249895684e-05,
      "value_rrmse": 0.004244207021550451,
      "mean_consumption_relerr": 0.010478657667195381,
      "portfolio_mean_rmse": 0.005816434111486092,
      "portfolio_var_relerr": 0.012313053294225575
    },
    {
      "iteration": 4150,
      "transitions": 8499200,
      "seconds": 3.515850017000048,
      "kl": 0.001553968230842367,
      "kl_consumption": 0.001517068204398637,
      "kl_portfolio": 3.690002644372982e-05,
      "value_rrmse": 0.0035608914635934063,
      "mean_consumption_relerr": 0.01693379202952718,
      "portfolio_mean_rmse": 0.005694397187027865,
      "portfolio_var_relerr": 0.009840244200975063
    },
    {
      "iteration": 4200,
      "transitions": 8601600,
      "seconds": 3.5534497120024753,
      "kl": 0.0011654204362372656,
      "kl_consumption": 0.0011198137514747653,
      "kl_portfolio": 4.5606684762500294e-05,
      "value_rrmse": 0.003097794411983944,
      "mean_consumption_relerr": 0.014463382132921138,
      "portfolio_mean_rmse": 0.00753369469610119,
      "portfolio_var_relerr": 0.009302102071104879
    },
    {
      "iteration": 4250,
      "transitions": 8704000,
      "seconds": 3.5953759139993053,
      "kl": 0.0007848114361923608,
      "kl_consumption": 0.0007298958062207537,
      "kl_portfolio": 5.491562997160705e-05,
      "value_rrmse": 0.006091007361601265,
      "mean_consumption_relerr": 0.011454301441305593,
      "portfolio_mean_rmse": 0.009239557879152403,
      "portfolio_var_relerr": 0.010774265733069546
    },
    {
      "iteration": 4300,
      "transitions": 8806400,
      "seconds": 3.6369150099999388,
      "kl": 0.00028911874528636565,
      "kl_consumption": 0.00023975347699875646,
      "kl_portfolio": 4.936526828760918e-05,
      "value_rrmse": 0.006065215183519828,
      "mean_consumption_relerr": 0.006223533002955955,
      "portfolio_mean_rmse": 0.010374625355989837,
      "portfolio_var_relerr": 0.007498628514320419
    },
    {
      "iteration": 4350,
      "transitions": 8908800,
      "seconds": 3.6787809950001247,
      "kl": 0.0019216358246850627,
      "kl_consumption": 0.0018258232629200055,
      "kl_portfolio": 9.581256176505732e-05,
      "value_rrmse": 0.0025838285481495356,
      "mean_consumption_relerr": 0.01858924771824235,
      "portfolio_mean_rmse": 0.013454995826077999,
      "portfolio_var_relerr": 0.010077829171789258
    },
    {
      "iteration": 4400,
      "transitions": 9011200,
      "seconds": 3.7193815520004136,
      "kl": 0.0005247836129307506,
      "kl_consumption": 0.00039862673538387767,
      "kl_portfolio": 0.00012615687754687283,
      "value_rrmse": 0.005270417235928075,
      "mean_consumption_relerr": 0.00857514999671236,
      "portfolio_mean_rmse": 0.010765282114875511,
      "portfolio_var_relerr": 0.012205638280483733
    },
    {
      "iteration": 4450,
      "transitions": 9113600,
      "seconds": 3.7624046890014142,
      "kl": 0.0001810408136189334,
      "kl_consumption": 0.00012678418050262919,
      "kl_portfolio": 5.4256633116304205e-05,
      "value_rrmse": 0.004688325365361777,
      "mean_consumption_relerr": 0.004593950149170197,
      "portfolio_mean_rmse": 0.007620628513709041,
      "portfolio_var_relerr": 0.012113975090340586
    },
    {
      "iteration": 4500,
      "transitions": 9216000,
      "seconds": 3.807061108000198,
      "kl": 0.00043155545214646965,
      "kl_consumption": 0.0003310417006926617,
      "kl_portfolio": 0.00010051375145380797,
      "value_rrmse": 0.004799614869822464,
      "mean_consumption_relerr": 0.007764220176380954,
      "portfolio_mean_rmse": 0.011501265770544252,
      "portfolio_var_relerr": 0.008627355548930066
    },
    {
      "iteration": 4550,
      "transitions": 9318400,
      "seconds": 3.846366712001327,
      "kl": 0.0003902442284557407,
      "kl_consumption": 0.0003152278766754649,
      "kl_portfolio": 7.501635178027578e-05,
      "value_rrmse": 0.006033470253414889,
      "mean_consumption_relerr": 0.0075180552707234775,
      "portfolio_mean_rmse": 0.009134580577188125,
      "portfolio_var_relerr": 0.01264563116729751
    },
    {
      "iteration": 4600,
      "transitions": 9420800,
      "seconds": 3.8866584660027,
      "kl": 0.000729611088866537,
      "kl_consumption": 0.0006445806172500774,
      "kl_portfolio": 8.503047161645955e-05,
      "value_rrmse": 0.005155844585510814,
      "mean_consumption_relerr": 0.010856508850727887,
      "portfolio_mean_rmse": 0.008122489561572403,
      "portfolio_var_relerr": 0.014840729768674173
    },
    {
      "iteration": 4650,
      "transitions": 9523200,
      "seconds": 3.927401111999643,
      "kl": 0.000628933642291421,
      "kl_consumption": 0.0005537745012786897,
      "kl_portfolio": 7.515914101273131e-05,
      "value_rrmse": 0.0037198903708670363,
      "mean_consumption_relerr": 0.010032134778955365,
      "portfolio_mean_rmse": 0.009074655778414644,
      "portfolio_var_relerr": 0.014377312864107917
    },
    {
      "iteration": 4700,
      "transitions": 9625600,
      "seconds": 3.967085534000944,
      "kl": 0.0015032445555195862,
      "kl_consumption": 0.0013572322454794286,
      "kl_portfolio": 0.00014601231004015755,
      "value_rrmse": 0.008769222796958622,
      "mean_consumption_relerr": 0.0159246081387075,
      "portfolio_mean_rmse": 0.008166103536986304,
      "portfolio_var_relerr": 0.018956646794539962
    },
    {
      "iteration": 4750,
      "transitions": 9728000,
      "seconds": 4.012206515999424,
      "kl": 0.000282432255780493,
      "kl_consumption": 0.00024200807973764787,
      "kl_portfolio": 4.042417604284517e-05,
      "value_rrmse": 0.007329340306301264,
      "mean_consumption_relerr": 0.006347170672413438,
      "portfolio_mean_rmse": 0.0025752410259757977,
      "portfolio_var_relerr": 0.012414885153061779
    },
    {
      "iteration": 4800,
      "transitions": 9830400,
      "seconds": 4.0515858700018725,
      "kl": 0.0003846469471669436,
      "kl_consumption": 0.000311760736252427,
      "kl_portfolio": 7.28862109145166e-05,
      "value_rrmse": 0.004803063786165086,
      "mean_consumption_relerr": 0.007481528870951528,
      "portfolio_mean_rmse": 0.005486568492501169,
      "portfolio_var_relerr": 0.013755822448885721
    },
    {
      "iteration": 4850,
      "transitions": 9932800,
      "seconds": 4.090670834000775,
      "kl": 0.00028090193511955873,
      "kl_consumption": 0.0002361816902613065,
      "kl_portfolio": 4.472024485825223e-05,
      "value_rrmse": 0.004586822778972687,
      "mean_consumption_relerr": 0.006470124443833285,
      "portfolio_mean_rmse": 0.003824607476580662,
      "portfolio_var_relerr": 0.012888618021322119
    },
    {
      "iteration": 4900,
      "transitions": 10035200,
      "seconds": 4.131122328999481,
      "kl": 0.000728259298924135,
      "kl_consumption": 0.0006922041637912277,
      "kl_portfolio": 3.605513513290725e-05,
      "value_rrmse": 0.005243224572358006,
      "mean_consumption_relerr": 0.011289304290882717,
      "portfolio_mean_rmse": 0.002901211198221952,
      "portfolio_var_relerr": 0.011474607730261939
    },
    {
      "iteration": 4950,
      "transitions": 10137600,
      "seconds": 4.172451215999899,
      "kl": 0.000754674875347497,
      "kl_consumption": 0.0007178333393402635,
      "kl_portfolio": 3.6841536007233426e-05,
      "value_rrmse": 0.004870131683089685,
      "mean_consumption_relerr": 0.011515915441434568,
      "portfolio_mean_rmse": 0.004577444546121092,
      "portfolio_var_relerr": 0.008625210341894706
    },
    {
      "iteration": 5000,
      "transitions": 10240000,
      "seconds": 4.2161376050025865,
      "kl": 0.0008596113017071744,
      "kl_consumption": 0.0008255907183972038,
      "kl_portfolio": 3.402058330997057e-05,
      "value_rrmse": 0.004243267737375784,
      "mean_consumption_relerr": 0.012426355679462838,
      "portfolio_mean_rmse": 0.00469433592935035,
      "portfolio_var_relerr": 0.009142383768864323
    }
  ]
}

==> numerics/mesh.csv <==
h,max_value_error,A0_error,B0_max_error,order
0.04,0.017551067754713046,0.0009757366471334628,0.016575331107579583,
0.02,0.008747599118604787,0.0004877870392836492,0.008259812079321138,1.004599790695988
0.01,0.004366820146208816,0.00024387319857011036,0.004122946947638706,1.002303993798547
0.005,0.0021816658010223033,0.0001219315190175152,0.002059734282004788,1.0011529938490509
0.0025,0.0010903969080435783,6.0964489444259584e-05,0.0010294324185993187,1.0005767426951007


==> numerics/requirements.txt <==
numpy==2.3.5
scipy==1.17.0
matplotlib==3.10.8


==> numerics/run_metrics.csv <==
method,seed,iteration,transitions,seconds,kl,kl_consumption,kl_portfolio,value_rrmse,mean_consumption_relerr,portfolio_mean_rmse,portfolio_var_relerr,hitting_iteration,utility_gap,gap_regime_1,gap_regime_2
fixed,20261125,5000,10240000,3.9152298500011966,0.0009753493861739739,0.0009043961779291047,7.095320824486921e-05,0.005715862101659625,0.01307330065816911,0.008745950254923873,0.011555063738498378,1350,9.866111646017472e-05,9.741920769723578e-05,9.990302522311367e-05
fixed,20261126,5000,10240000,3.909372803002043,0.0003619449617145378,0.00029119763031960574,7.074733139493212e-05,0.0037875546108067496,0.007385449993846422,0.011627905526052022,0.00788424899657847,1300,3.556505954027678e-05,3.6269695244950384e-05,3.486042383560317e-05
fixed,20261127,5000,10240000,3.9578970379989187,0.0002718605276183321,0.0002524439278996561,1.9416599718676082e-05,0.005127224507040989,0.006797850531301514,0.003998581205434006,0.006880730334501235,1300,2.623007201973948e-05,2.622300944410405e-05,2.623713459537491e-05
fixed,20261128,5000,10240000,3.9863080240029376,0.0002329792324095573,0.00020414581848994106,2.883341391961624e-05,0.0051048391132846975,0.006154574461707303,0.003916862289680435,0.007801271039360285,1350,2.3477300719831895e-05,2.3596049022245325e-05,2.3358552417418466e-05
fixed,20261129,5000,10240000,3.928025027998956,0.000565536079221175,0.0005313313904387772,3.420468878239773e-05,0.0030231341506505353,0.010019276246895107,0.002745186319586809,0.011133866113046346,1300,5.6698063068516547e-05,5.6470184649715094e-05,5.6925941487318e-05
fixed,20261130,5000,10240000,4.093417066997063,0.0004146068150156504,0.0003488705346473817,6.573628036826872e-05,0.0031269484977232056,0.008080342591781541,0.007408707609034008,0.008839150118586853,1300,4.154045544479956e-05,3.8216108802835436e-05,4.486480208676369e-05
fixed,20261131,5000,10240000,4.001586371003214,0.00020089961239103766,0.00016683902806574082,3.4060584325296844e-05,0.0018846405083972288,0.005513634010444858,0.0036365519826174414,0.010155833604599837,1350,1.984238409069583e-05,2.0296279078735324e-05,1.9388489102656337e-05
fixed,20261132,5000,10240000,3.919132039001852,0.00044517495250223724,0.0003621581992995818,8.301675320265547e-05,0.004650512475611752,0.008288246916813157,0.004604274946656806,0.01674804077635953,1300,4.488223056142715e-05,4.772959022414369e-05,4.203487089871061e-05
fixed,20261133,5000,10240000,4.240712971000903,0.0007493537272765018,0.0007144535507829181,3.4900176493583747e-05,0.004605915558449283,0.011623533268398363,0.004290447523074497,0.010884804520160399,1300,7.442140466540348e-05,7.397956174859388e-05,7.486324758221308e-05
fixed,20261134,5000,10240000,4.094825026000763,0.0005442511864679175,0.0005108479530717774,3.34032333961402e-05,0.004131799700517872,0.009800998456452525,0.004474379681668341,0.009116045619498013,1350,5.4648394912759635e-05,5.4294752487749065e-05,5.5002037337770204e-05
free,20261125,5000,10240000,4.176412079999864,0.0009352693773680406,0.0008638060738238807,7.146330354415999e-05,0.005686109255906374,0.012726201550951017,0.009319505793522262,0.011172036510728093,1500,9.513730742360949e-05,9.416098360359726e-05,9.611363124362171e-05
free,20261126,5000,10240000,4.177922111000953,0.00028972970577432415,0.00021650070604290603,7.32289997314181e-05,0.0038566704205703086,0.006314935071270813,0.012029087669053523,0.00781730529710898,1500,2.8307300240393296e-05,2.921433018210351e-05,2.7400270298683083e-05
free,20261127,5000,10240000,4.172191984001984,0.0003442533609867857,0.00032727773051432883,1.69756304724569e-05,0.005114768153098954,0.007707695528598214,0.0034439071810543945,0.006548320500243928,1500,3.328108561273524e-05,3.32055824019406e-05,3.3356588823529876e-05
free,20261128,5000,10240000,4.1518873530003475,0.0002348700400617385,0.00020562538324990883,2.9244656811829673e-05,0.005266471557750344,0.005800343677823141,0.004071678497886749,0.00770945163711524,1550,2.354095245715726e-05,2.3585598815323294e-05,2.3496306098991226e-05
free,20261129,5000,10240000,4.354693057000986,0.0009035433471477163,0.0008710500112948908,3.2493335852825526e-05,0.003106196539331262,0.012742465696713218,0.002362226370729886,0.010913153774732546,1550,9.027017341434185e-05,8.997334499949439e-05,9.056700182918931e-05
free,20261130,5000,10240000,4.158703224999044,0.00036904427061384244,0.00030226678735049094,6.67774832633515e-05,0.003247399784637429,0.007493170601245266,0.007412839720014758,0.00915787308818829,1500,3.708650856837359e-05,3.376565651835861e-05,4.0407360618388566e-05
free,20261131,5000,10240000,4.173304937998182,0.00020698538293014403,0.0001736535724505513,3.333181047959271e-05,0.002033361938591405,0.005290720910911266,0.0034245888975549445,0.010094059414352477,1500,2.0432447682128263e-05,2.0890058165079495e-05,1.997483719917703e-05
free,20261132,5000,10240000,4.192510449996917,0.0005893806287914574,0.0005067928199846847,8.258780880677268e-05,0.004350792114172729,0.00961824595401296,0.004872598724806667,0.016650893831102683,1500,5.886683568501194e-05,6.183150470318033e-05,5.5902166666843556e-05
free,20261133,5000,10240000,4.310776859998441,0.0006635949278895863,0.0006281243707815774,3.547055710800883e-05,0.004861967258698831,0.010822960675399475,0.004708523465875498,0.010790594570338475,1500,6.649835002092708e-05,6.61084769959519e-05,6.688822304590225e-05
free,20261134,5000,10240000,4.2161376050025865,0.0008596113017071744,0.0008255907183972038,3.402058330997057e-05,0.004243267737375784,0.012426355679462838,0.00469433592935035,0.009142383768864323,1500,8.646511012122549e-05,8.61962499396629e-05,8.673397030278807e-05


==> numerics/summary.json <==
{
  "validation": {
    "finite_difference_hjb_max_residual": 1.547607964003106e-08,
    "density_normalization_max_error": 2.220446049250313e-15,
    "actor_gradient_max_error": 3.5091890504546086e-10
  },
  "benchmark": {
    "A0": 2.0266409344864336,
    "B0": [
      -1.245175084833634,
      -1.3223975466413056
    ]
  },
  "environment": {
    "python": "3.12.14",
    "numpy": "2.3.5",
    "scipy": "1.17.0",
    "platform": "Linux-6.18.57-x86_64-with-glibc2.41"
  },
  "methods": {
    "fixed": {
      "kl": {
        "mean": 0.000476195648079092,
        "sd": 0.00024287324546042673,
        "median": 0.0004298908837589438
      },
      "value_rrmse": {
        "mean": 0.0041158431224141935,
        "sd": 0.0011711972487175992,
        "median": 0.0043688576294835775
      },
      "mean_consumption_relerr": {
        "mean": 0.00867372071358099,
        "sd": 0.0024301448617399224,
        "median": 0.008184294754297348
      },
      "portfolio_mean_rmse": {
        "mean": 0.0055448847338728235,
        "sd": 0.002805742038389682,
        "median": 0.004382413602371419
      },
      "portfolio_var_relerr": {
        "mean": 0.010099905486118934,
        "sd": 0.0028110275778933367,
        "median": 0.009635939612048925
      },
      "seconds": {
        "mean": 4.004650621700785,
        "sd": 0.10776874552816332,
        "median": 3.972102531000928
      },
      "hitting_iteration": {
        "mean": 1320.0,
        "sd": 25.81988897471611,
        "median": 1300.0
      },
      "utility_gap": {
        "mean": 4.7596648148362505e-05,
        "sd": 2.462403455230696e-05,
        "median": 4.3211343003113356e-05
      },
      "mean_B_policy_0": [
        -1.2452225342774743,
        -1.3224452904937622
      ]
    },
    "free": {
      "kl": {
        "mean": 0.000539628234327081,
        "sd": 0.00028721781448595403,
        "median": 0.0004792124497026499
      },
      "value_rrmse": {
        "mean": 0.004176700476013343,
        "sd": 0.0011331428408655722,
        "median": 0.004297029925774257
      },
      "mean_consumption_relerr": {
        "mean": 0.009094309534638821,
        "sd": 0.002951340991407991,
        "median": 0.008662970741305587
      },
      "portfolio_mean_rmse": {
        "mean": 0.005633929224984902,
        "sd": 0.0030329108197220934,
        "median": 0.004701429697612924
      },
      "portfolio_var_relerr": {
        "mean": 0.009999607239277503,
        "sd": 0.0027977240001698734,
        "median": 0.009625966251270383
      },
      "seconds": {
        "mean": 4.20845396629993,
        "sd": 0.06859969262669706,
        "median": 4.177167095500408
      },
      "hitting_iteration": {
        "mean": 1510.0,
        "sd": 21.081851067789195,
        "median": 1500.0
      },
      "utility_gap": {
        "mean": 5.3988607122590346e-05,
        "sd": 2.9196021483472048e-05,
        "median": 4.7976672126692765e-05
      },
      "mean_B_policy_0": [
        -1.2452289780122665,
        -1.3224516306769183
      ]
    }
  },
  "mesh": [
    {
      "h": 0.04,
      "max_value_error": 0.017551067754713046,
      "A0_error": 0.0009757366471334628,
      "B0_max_error": 0.016575331107579583,
      "order": null
    },
    {
      "h": 0.02,
      "max_value_error": 0.008747599118604787,
      "A0_error": 0.0004877870392836492,
      "B0_max_error": 0.008259812079321138,
      "order": 1.004599790695988
    },
    {
      "h": 0.01,
      "max_value_error": 0.004366820146208816,
      "A0_error": 0.00024387319857011036,
      "B0_max_error": 0.004122946947638706,
      "order": 1.002303993798547
    },
    {
      "h": 0.005,
      "max_value_error": 0.0021816658010223033,
      "A0_error": 0.0001219315190175152,
      "B0_max_error": 0.002059734282004788,
      "order": 1.0011529938490509
    },
    {
      "h": 0.0025,
      "max_value_error": 0.0010903969080435783,
      "A0_error": 6.0964489444259584e-05,
      "B0_max_error": 0.0010294324185993187,
      "order": 1.0005767426951007
    }
  ]
}
